MotherNets: Rapid Deep Ensemble Learning

Ensembles of deep neural networks significantly improve generalization accuracy. However, training neural network ensembles requires a large amount of computational resources and time. State-of-the-art approaches either train all networks from scratch leading to prohibitive training cost that allows only very small ensemble sizes in practice, or generate ensembles by training a monolithic architecture, which results in lower model diversity and decreased prediction accuracy. We propose MotherNets to enable higher accuracy and practical training cost for large and diverse neural network ensembles: A MotherNet captures the structural similarity across some or all members of a deep neural network ensemble which allows us to share data movement and computation costs across these networks. We first train a single or a small set of MotherNets and, subsequently, we generate the target ensemble networks by transferring the function from the trained MotherNet(s). Then, we continue to train these ensemble networks, which now converge drastically faster compared to training from scratch. MotherNets handle ensembles with diverse architectures by clustering ensemble networks of similar architecture and training a separate MotherNet for every cluster. MotherNets also use clustering to control the accuracy vs. training cost tradeoff. We show that compared to state-of-the-art approaches such as Snapshot Ensembles, Knowledge Distillation, and TreeNets, MotherNets provide a new Pareto frontier for the accuracy-training cost tradeoff. Crucially, training cost and accuracy improvements continue to scale as we increase the ensemble size (2 to 3 percent reduced absolute test error rate and up to 35 percent faster training compared to Snapshot Ensembles). We verify these benefits over numerous neural network architectures and large data sets.

==> images/experiments/D5/accuracy_vs_training_time.csv <==
approach,training time (min),test accuracy (bag), test accuracy (full)
MN (G=1),25915.75,0.9495,0.9282
MN (G=2),38458.97,0.9510,0.9326
MN (G=3),49788.33,0.9520,0.937
MN (G=4),61117.69,0.9523,0.9418
MN (G=5)/FD,73274.15,0.9526,0.9424
BA,31075,0.87,
KD,51291,0.9478,
SE,27798,0.95,
TN,32000,0.929,

==> images/experiments/D5/pareto.csv <==
approach,training time (min),test accuracy (bag), test accuracy (full)
MN (G=1),25915.75,0.9495,0.9282
SE,27798,0.95,
MN (G=2),38458.97,0.9510,0.9326
MN (G=3),49788.33,0.9520,0.937
MN (G=4),61117.69,0.9523,0.9418
MN (G=5)/FD,73274.15,0.9526,0.9424


==> images/experiments/D5/time.csv <==
,TN,MN,V13,V16,V16A,V16B,V19
FD,0,0,113.444640434193,164.645318860244,148.582360922659,132.519402985075,180.708276797829
KD,0,0,71.7114113587179,104.076738609113,93.9229104521261,83.7690822951395,163.18652395157
TN,533.333333333333,0,0,0,0,0,0
BA,0,0,59.7219596723377,114.89918084436,100.4914933837429,113.234404536862,129.569628229364
SE,0,0,0,157.26.933333333333,0,0,0
MN_{1},0,66.5084479371316,14.9878192534381,19.9837590045842,19.9837590045842,24.9796987557302,12.4898493778651
MN_{2},0,132,14.9878192534381,19.9837590045842,19.9837590045842,24.9796987557302,12.4898493778651
MN_{4},0,264,14.9878192534381,19.9837590045842,19.9837590045842,24.9796987557302,12.4898493778651

==> images/experiments/D5/time_.csv <==
,,,MN,DN1,DN2,DN3,DN4,DN5
FD,73274.15,1221.23583333333,0,244.247166666667,244.247166666667,244.247166666667,244.247166666667,244.247166666667
KD,51291,854.85,0,170.97,170.97,170.97,170.97,170.97
BA,52000,866.666666666667,0,173.333333333333,173.333333333333,173.333333333333,173.333333333333,173.333333333333
MN_1,25915,431.916666666667,190.043333333333,48,46,47,48,49

==> images/experiments/FGE/FGE.csv <==
C10,3.65
C100,18.04

==> images/experiments/FGE/MN.csv <==
C10,3.55
C100,17.744

==> images/experiments/R_10/KD.csv <==
time/s,test acc,training acc
156200.3955,0.9455

==> images/experiments/R_10/SE_R50_10.csv <==
time/s,test acc,training acc
89376.03333,0.9488,0.4429347826


==> images/experiments/R_10/SE_R50_5.csv <==
time/s,test acc,training acc
126408,0.9468,0.4429347826

==> images/experiments/R_10/SE_R50_6.csv <==
time/s,test acc,training acc
126408,0.9468,0.4429347826

==> images/experiments/R_10/ensembling_k_1.csv <==
ensemble_size,EA,Vote,Oracle
MN_1,0.9147,0.9147,0.9147
MN_1 + CN_1,0.9497,0.9308,0.9648
MN_1 + CN_2,0.9516,0.9519,0.9712
MN_1 + CN_3,0.9535,0.9536,0.9737
MN_1 + CN_4,0.9539,0.9526,0.9755
MN_1 + CN_5,0.9535,0.9536,0.9786
MN_1 + CN_6,0.9556,0.9554,0.9816
MN_1 + CN_7,0.9551,0.9552,0.9831
MN_1 + CN_8,0.9559,0.9562,0.9847
MN_1 + CN_9,0.955,0.956,0.9852
MN_1 + CN_10,0.956,0.9554,0.9861


==> images/experiments/R_10/ensembling_k_2.csv <==
ensemble_size,EA,Vote,Oracle
MN_1,0.9147,0.9147,0.9147
MN_2,0.9389,0.9236,0.9625
MN_2 + CN_1,0.9505,0.9483,0.9775
MN_2 + CN_2,0.9561,0.9529,0.9795
MN_2 + CN_3,0.9555,0.9555,0.9807
MN_2 + CN_4,0.9562,0.9551,0.9828
MN_2 + CN_5,0.957,0.9569,0.984
MN_2 + CN_6,0.9573,0.9569,0.9854
MN_2 + CN_7,0.9581,0.9583,0.9869
MN_2 + CN_8,0.9588,0.9594,0.9875
MN_2 + CN_9,0.9586,0.9592,0.9876
MN_2 + CN_10,0.958,0.9574,0.9877


==> images/experiments/R_10/ensembling_k_5.csv <==
ensemble_size,EA,Vote,Oracle
MN_1,0.9171,0.9171,0.9171
MN_2,0.9402,0.922,0.9628
MN_3,0.9457,0.9411,0.9757
MN_4,0.9528,0.9468,0.9836
MN_5,0.9543,0.9524,0.9867
MN_5 + CN_1,0.9581,0.9554,0.9886
MN_5 + CN_2,0.9592,0.9591,0.9889
MN_5 + CN_3,0.9617,0.9608,0.9906
MN_5 + CN_4,0.9633,0.9628,0.9911
MN_5 + CN_5,0.9642,0.963,0.9917
MN_5 + CN_6,0.9637,0.9637,0.992
MN_5 + CN_7,0.9643,0.9632,0.9925
MN_5 + CN_8,0.9636,0.9632,0.9926
MN_5 + CN_9,0.964,0.9633,0.9926
MN_5 + CN_10,0.9642,0.9633,0.9926


==> images/experiments/R_10/pareto.csv <==
approach,training time (min),test accuracy (bag), test accuracy (full)
SE,89376.03333,0.9488
MN (G=1),93856.68583,0.955,0.9965033568
MN (G=2),115410.3691,0.958,0.997142743
MN (G=5),174794.0323,0.9642,0.9999800192
MN (G=10),208267.194,0.967,0.9999800192


==> images/experiments/R_10/training_k_1.csv <==
time/s,test acc,training acc 
93856.68583,0.955,0.9965033568

==> images/experiments/R_10/training_k_10.csv <==
time/s,test acc,training acc 
208267.194,0.967,0.9999800192


==> images/experiments/R_10/training_k_2.csv <==
time/s,test acc,training acc
115410.3691,0.958,0.997142743


==> images/experiments/R_10/training_k_5.csv <==
time/s,test acc,training acc 
174794.0323,0.9642,0.9999800192


==> images/experiments/V_25/C10/V_large_100.csv <==
,EA,Vote,SL,O
0,0.9191,0.9123,0.9199,0.938
1,0.9187,0.9176,0.9216,0.9501
2,0.9214,0.9181,0.9217,0.9574
3,0.9193,0.9179,0.9207,0.9623
4,0.9218,0.9201,0.9212,0.966
5,0.9209,0.9208,0.9214,0.969
6,0.9191,0.9199,0.9201,0.9712
7,0.9195,0.9194,0.9208,0.973
8,0.9201,0.9195,0.9205,0.9738
9,0.921,0.9214,0.9205,0.9748
10,0.9216,0.9221,0.9209,0.9757
11,0.9222,0.9219,0.9222,0.9771
12,0.9206,0.9209,0.9227,0.9779
13,0.9217,0.9219,0.9227,0.9783
14,0.9216,0.9222,0.9221,0.9791
15,0.922,0.9219,0.9222,0.9796
16,0.9224,0.9228,0.9217,0.9801
17,0.9226,0.9221,0.9224,0.9806
18,0.9222,0.9225,0.9222,0.9811
19,0.9219,0.922,0.9223,0.9814
20,0.9223,0.9229,0.9228,0.9816
21,0.9229,0.9224,0.9238,0.9822
22,0.9231,0.9227,0.9219,0.983
23,0.9222,0.9222,0.9226,0.9832
24,0.9228,0.9228,0.923,0.9834
25,0.9221,0.9227,0.9223,0.9842
26,0.9229,0.9229,0.9233,0.9843
27,0.9235,0.9226,0.9239,0.9844
28,0.9241,0.9228,0.923,0.9854
29,0.9239,0.9231,0.9233,0.9854
30,0.9239,0.923,0.9235,0.9857
31,0.9242,0.9233,0.9235,0.9858
32,0.9244,0.9241,0.9246,0.9858
33,0.9244,0.9238,0.9237,0.9859
34,0.9236,0.9234,0.9235,0.986
35,0.9244,0.9241,0.9228,0.9863
36,0.9243,0.9238,0.9238,0.9864
37,0.9238,0.924,0.9235,0.9868
38,0.9241,0.9237,0.9237,0.9869
39,0.9244,0.9235,0.9237,0.9871
40,0.9243,0.9244,0.9236,0.9873
41,0.9245,0.9246,0.9235,0.9874
42,0.925,0.9246,0.9237,0.9874
43,0.9245,0.9245,0.9231,0.9876
44,0.925,0.9243,0.9236,0.9876
45,0.9249,0.9248,0.9237,0.9876
46,0.9247,0.9247,0.9243,0.9877
47,0.925,0.9245,0.9242,0.9877
48,0.9241,0.9244,0.9237,0.9877
49,0.9244,0.9244,0.9236,0.9879
50,0.9241,0.924,0.9235,0.9881
51,0.9245,0.9239,0.9238,0.9881
52,0.9247,0.9243,0.924,0.9883
53,0.9246,0.9243,0.924,0.9883
54,0.9249,0.9244,0.9238,0.9883
55,0.9247,0.9242,0.9235,0.9883
56,0.9246,0.9239,0.924,0.9883
57,0.9246,0.9239,0.9246,0.9884
58,0.9244,0.924,0.9239,0.9887
59,0.9248,0.9243,0.924,0.9889
60,0.9247,0.9241,0.924,0.989
61,0.9247,0.9242,0.9238,0.989
62,0.9243,0.9241,0.9238,0.989
63,0.9245,0.924,0.9242,0.989
64,0.9242,0.9242,0.924,0.989
65,0.9243,0.9242,0.9244,0.989
66,0.9245,0.9244,0.9248,0.9891
67,0.9246,0.9242,0.924,0.9891
68,0.925,0.9241,0.9243,0.9892
69,0.9238,0.924,0.924,0.9893
70,0.9246,0.9241,0.9242,0.9894
71,0.9241,0.9238,0.9238,0.9894
72,0.9239,0.9232,0.9242,0.9894
73,0.9236,0.9237,0.9237,0.9894
74,0.9241,0.9233,0.9239,0.9896
75,0.9241,0.9239,0.9239,0.9897
76,0.9243,0.9237,0.9242,0.9899
77,0.924,0.9242,0.9233,0.99
78,0.9243,0.9238,0.9243,0.9901
79,0.924,0.9239,0.9235,0.9902
80,0.924,0.9236,0.9239,0.9903
81,0.924,0.9237,0.923,0.9905
82,0.924,0.9236,0.9236,0.9905
83,0.9238,0.9233,0.924,0.9906
84,0.9237,0.9236,0.9237,0.9907
85,0.924,0.9236,0.924,0.9907
86,0.9241,0.9239,0.9241,0.9908
87,0.9242,0.9242,0.9243,0.9908
88,0.9245,0.9243,0.9243,0.9908
89,0.9243,0.9243,0.9241,0.9909
90,0.9243,0.9239,0.9242,0.9909
91,0.9243,0.9243,0.9244,0.9909
92,0.9243,0.9237,0.9243,0.9909
93,0.9246,0.9243,0.9233,0.9911
94,0.9248,0.9241,0.9244,0.9911
95,0.925,0.9242,0.9246,0.9911
96,0.9245,0.9242,0.9237,0.9913
97,0.9243,0.924,0.9246,0.9913
98,0.9246,0.9237,0.9244,0.9913
99,0.9242,0.9238,0.9243,0.9914

==> images/experiments/V_25/C10/V_large_100_bagging.csv <==
,Averaging Accuracy,Voting Accuracy,SL Accuracy,Oracle Accuracy
0,0.8579,0.8579,0.8579,0.8579
1,0.8744,0.8505,0.8753,0.9166
2,0.8816,0.8775,0.8856,0.9407
3,0.8894,0.8826,0.8902,0.951
4,0.8909,0.8888,0.8921,0.9574
5,0.8917,0.8875,0.8917,0.9633
6,0.8909,0.89,0.8929,0.9683
7,0.8928,0.8914,0.8925,0.9705
8,0.8939,0.8935,0.892,0.9726
9,0.8929,0.8922,0.8944,0.9754
10,0.8932,0.8916,0.8944,0.9773
11,0.8942,0.894,0.8941,0.9786
12,0.8964,0.8946,0.8952,0.981
13,0.8961,0.8946,0.896,0.9826
14,0.8978,0.8973,0.8959,0.9835
15,0.8978,0.896,0.8959,0.9844
16,0.8978,0.8981,0.8962,0.9855
17,0.8989,0.8975,0.8922,0.9864
18,0.8988,0.8992,0.8981,0.9868
19,0.8975,0.8965,0.8995,0.9872
20,0.8975,0.8976,0.8976,0.9879
21,0.8984,0.8979,0.8976,0.9882
22,0.8984,0.8977,0.898,0.989
23,0.8989,0.8977,0.8981,0.9892
24,0.8973,0.8968,0.8966,0.9893
25,0.8983,0.8962,0.8986,0.9899
26,0.8988,0.8976,0.8994,0.9899
27,0.8982,0.8966,0.898,0.9905
28,0.8982,0.8967,0.8988,0.9909
29,0.8978,0.897,0.841,0.9914
30,0.8975,0.8961,0.8967,0.9916
31,0.8974,0.8977,0.8985,0.9919
32,0.8981,0.8979,0.898,0.9924
33,0.8985,0.897,0.8981,0.9927
34,0.8983,0.8966,0.8983,0.9928
35,0.8982,0.8965,0.897,0.9932
36,0.898,0.8971,0.8972,0.9935
37,0.8978,0.8968,0.8978,0.9936
38,0.8974,0.8957,0.8961,0.9937
39,0.898,0.8966,0.8976,0.9938
40,0.8978,0.896,0.8974,0.9942
41,0.8983,0.8965,0.8996,0.9942
42,0.8983,0.8963,0.8968,0.9942
43,0.8987,0.897,0.8986,0.9944
44,0.8989,0.8973,0.8985,0.9945
45,0.8984,0.897,0.8975,0.9945
46,0.8987,0.8976,0.8995,0.9946
47,0.8991,0.8973,0.8979,0.9949
48,0.8985,0.8976,0.8981,0.995
49,0.8982,0.8982,0.8987,0.9951
50,0.8983,0.898,0.8984,0.9951
51,0.8985,0.898,0.8984,0.9956
52,0.8983,0.8983,0.899,0.9957
53,0.8985,0.8979,0.8989,0.9957
54,0.8989,0.898,0.8985,0.9957
55,0.8988,0.8981,0.898,0.9957
56,0.8986,0.8981,0.8989,0.9958
57,0.8982,0.8975,0.8985,0.996
58,0.8982,0.8979,0.899,0.996
59,0.899,0.8979,0.8891,0.9961
60,0.8981,0.8972,0.898,0.9961
61,0.8986,0.8968,0.8979,0.9961
62,0.8985,0.8971,0.8863,0.9963
63,0.8983,0.8971,0.898,0.9963
64,0.8983,0.8969,0.8982,0.9963
65,0.8981,0.8969,0.8986,0.9964
66,0.8987,0.8974,0.8988,0.9964
67,0.8985,0.8974,0.8983,0.9967
68,0.8989,0.8976,0.8967,0.9967
69,0.8992,0.8972,0.8973,0.9967
70,0.8992,0.8978,0.889,0.9967
71,0.8991,0.898,0.8981,0.9967
72,0.8988,0.8976,0.8223,0.9967
73,0.899,0.8972,0.8986,0.9968
74,0.8989,0.8974,0.8973,0.9968
75,0.8994,0.8976,0.8982,0.9969
76,0.8995,0.898,0.8988,0.9969
77,0.8996,0.8976,0.8989,0.9969
78,0.8988,0.8979,0.8982,0.9969
79,0.899,0.8982,0.898,0.9969
80,0.8988,0.8979,0.898,0.9969
81,0.8988,0.8978,0.898,0.9969
82,0.8993,0.898,0.8977,0.9969
83,0.8984,0.8974,0.8988,0.9969
84,0.8992,0.8976,0.8841,0.9969
85,0.8991,0.8977,0.8969,0.997
86,0.8985,0.8976,0.8992,0.997
87,0.8989,0.8982,0.8988,0.997
88,0.899,0.898,0.8993,0.997
89,0.8992,0.8984,0.899,0.997
90,0.8996,0.8984,0.8972,0.9972
91,0.8992,0.8989,0.8977,0.9972
92,0.8992,0.8978,0.8983,0.9972
93,0.899,0.8985,0.898,0.9972
94,0.899,0.8978,0.8775,0.9972
95,0.8992,0.8983,0.8965,0.9972
96,0.8987,0.8981,0.8974,0.9973
97,0.8993,0.8988,0.8963,0.9973
98,0.8993,0.8982,0.8984,0.9973
99,0.8993,0.8986,0.8988,0.9973

==> images/experiments/V_25/C10/V_large_100_full.csv <==
,Averaging Accuracy,Voting Accuracy,SL Accuracy,Oracle Accuracy
0,0.9191,0.9191,0.9191,0.9191
1,0.9305,0.9162,0.9319,0.9541
2,0.9344,0.9309,0.935,0.9666
3,0.9366,0.9328,0.9365,0.9739
4,0.9373,0.9348,0.9388,0.9775
5,0.9414,0.9363,0.9393,0.9802
6,0.9386,0.9376,0.9388,0.9822
7,0.9412,0.9378,0.9366,0.9841
8,0.9405,0.9394,0.94,0.9854
9,0.9409,0.9392,0.9396,0.9869
10,0.9404,0.9404,0.9401,0.988
11,0.9404,0.9394,0.9401,0.9888
12,0.9394,0.9398,0.9406,0.9895
13,0.9413,0.939,0.9369,0.9901
14,0.9413,0.9391,0.9403,0.9912
15,0.9394,0.938,0.9376,0.9915
16,0.939,0.9365,0.9393,0.9919
17,0.938,0.9359,0.9394,0.9922
18,0.9374,0.9365,0.9388,0.9928
19,0.9375,0.9362,0.9395,0.9931
20,0.9371,0.9342,0.939,0.9933
21,0.9379,0.9355,0.9396,0.9936
22,0.9384,0.9361,0.9381,0.9941
23,0.9383,0.9369,0.9399,0.9942
24,0.9375,0.9361,0.9383,0.9944
25,0.937,0.9351,0.9382,0.9947
26,0.9378,0.936,0.9384,0.9947
27,0.938,0.9363,0.9399,0.9949
28,0.9375,0.9355,0.9409,0.9953
29,0.938,0.9367,0.9381,0.9953
30,0.9387,0.9365,0.9405,0.9955
31,0.9395,0.9369,0.9408,0.9957
32,0.939,0.9366,0.9401,0.9958
33,0.9386,0.937,0.9409,0.9965
34,0.9383,0.9372,0.9394,0.9966
35,0.9376,0.9365,0.9411,0.9966
36,0.9383,0.937,0.9397,0.9967
37,0.9381,0.9367,0.9419,0.9971
38,0.9378,0.9366,0.938,0.9973
39,0.9372,0.9359,0.9379,0.9973
40,0.9369,0.9365,0.9417,0.9973
41,0.9371,0.9357,0.9421,0.9973
42,0.9375,0.936,0.939,0.9973
43,0.9379,0.9363,0.9411,0.9973
44,0.938,0.9363,0.9382,0.9973
45,0.938,0.9365,0.9413,0.9974
46,0.9383,0.9372,0.941,0.9975
47,0.9374,0.9363,0.9425,0.9975
48,0.9377,0.9365,0.9406,0.9976
49,0.9374,0.9357,0.942,0.9976
50,0.9374,0.9358,0.9369,0.9976
51,0.9372,0.9361,0.9411,0.9977
52,0.9377,0.9364,0.9411,0.9979
53,0.9373,0.9362,0.9415,0.9982
54,0.9369,0.9357,0.9381,0.9982
55,0.9365,0.9362,0.9414,0.9982
56,0.9372,0.9366,0.9418,0.9982
57,0.9374,0.9361,0.9393,0.9982
58,0.9376,0.9368,0.9433,0.9982
59,0.9388,0.9372,0.9393,0.9982
60,0.9377,0.9367,0.9376,0.9982
61,0.9381,0.937,0.9402,0.9983
62,0.9378,0.9376,0.943,0.9983
63,0.938,0.938,0.943,0.9983
64,0.9387,0.9376,0.942,0.9983
65,0.9393,0.9382,0.9424,0.9983
66,0.9393,0.939,0.9393,0.9983
67,0.9395,0.9389,0.9423,0.9983
68,0.9396,0.9395,0.9421,0.9983
69,0.94,0.939,0.9419,0.9983
70,0.9402,0.9397,0.9435,0.9984
71,0.9397,0.9395,0.9427,0.9984
72,0.9399,0.9391,0.9433,0.9984
73,0.94,0.9397,0.9427,0.9984
74,0.9396,0.9402,0.9415,0.9984
75,0.94,0.9405,0.9398,0.9984
76,0.94,0.9402,0.9412,0.9984
77,0.9407,0.9403,0.9435,0.9984
78,0.9409,0.9404,0.9427,0.9984
79,0.9412,0.9406,0.9425,0.9984
80,0.9411,0.9405,0.9427,0.9984
81,0.9411,0.941,0.9443,0.9985
82,0.9419,0.9417,0.9435,0.9985
83,0.9414,0.9412,0.9423,0.9985
84,0.9416,0.9416,0.9448,0.9985
85,0.942,0.9421,0.944,0.9985
86,0.9425,0.9421,0.9447,0.9985
87,0.9422,0.9421,0.9453,0.9985
88,0.9424,0.9422,0.9434,0.9985
89,0.9428,0.9425,0.9458,0.9985
90,0.9427,0.9426,0.9432,0.9985
91,0.9429,0.9426,0.9455,0.9985
92,0.9434,0.9435,0.9454,0.9985
93,0.9435,0.9434,0.9435,0.9985
94,0.9436,0.9435,0.9434,0.9985
95,0.9434,0.9432,0.9442,0.9985
96,0.9433,0.9436,0.9436,0.9985
97,0.9432,0.9435,0.9439,0.9985
98,0.943,0.9436,0.9444,0.9985
99,0.9433,0.9436,0.9453,0.9985

==> images/experiments/V_25/C10/V_large_100_training_time.csv <==
,MotherNets,full-data,bagging,,,,
1,34,34,27,0.566666667,0.45,0.566666667,
2,39,65,64,1.083333333,1.066666667,0.65,5
3,48,103,89,1.716666667,1.483333333,0.8,9
4,53,138,125,2.3,2.083333333,0.883333333,5
5,62,177,140,2.95,2.333333333,1.033333333,9
6,69,216,155,3.6,2.583333333,1.15,7
7,77,247,182,4.116666667,3.033333333,1.283333333,8
8,84,285,197,4.75,3.283333333,1.4,7
9,91,314,222,5.233333333,3.7,1.516666667,7
10,96,355,249,5.916666667,4.15,1.6,5
11,105,394,283,6.566666667,4.716666667,1.75,9
12,112,421,319,7.016666667,5.316666667,1.866666667,7
13,117,451,347,7.516666667,5.783333333,1.95,5
14,124,496,373,8.266666667,6.216666667,2.066666667,7
15,132,526,408,8.766666667,6.8,2.2,8
16,138,562,438,9.366666667,7.3,2.3,6
17,146,601,456,10.01666667,7.6,2.433333333,8
18,152,642,482,10.7,8.033333333,2.533333333,6
19,161,671,500,11.18333333,8.333333333,2.683333333,9
20,170,712,526,11.86666667,8.766666667,2.833333333,9
21,176,738,555,12.3,9.25,2.933333333,6
22,181,765,582,12.75,9.7,3.016666667,5
23,190,795,610,13.25,10.16666667,3.166666667,9
24,198,827,625,13.78333333,10.41666667,3.3,8
25,203,861,661,14.35,11.01666667,3.383333333,5
26,211,901,680,15.01666667,11.33333333,3.516666667,8
27,219,934,717,15.56666667,11.95,3.65,8
28,228,964,752,16.06666667,12.53333333,3.8,9
29,234,1006,769,16.76666667,12.81666667,3.9,6
30,244,1038,806,17.3,13.43333333,4.066666667,10
31,254,1078,838,17.96666667,13.96666667,4.233333333,10
32,262,1105,869,18.41666667,14.48333333,4.366666667,8
33,271,1141,890,19.01666667,14.83333333,4.516666667,9
34,276,1170,925,19.5,15.41666667,4.6,5
35,286,1201,943,20.01666667,15.71666667,4.766666667,10
36,295,1228,968,20.46666667,16.13333333,4.916666667,9
37,304,1270,989,21.16666667,16.48333333,5.066666667,9
38,309,1309,1016,21.81666667,16.93333333,5.15,5
39,317,1351,1043,22.51666667,17.38333333,5.283333333,8
40,325,1394,1063,23.23333333,17.71666667,5.416666667,8
41,335,1425,1094,23.75,18.23333333,5.583333333,10
42,345,1463,1111,24.38333333,18.51666667,5.75,10
43,354,1499,1141,24.98333333,19.01666667,5.9,9
44,360,1533,1173,25.55,19.55,6,6
45,369,1561,1195,26.01666667,19.91666667,6.15,9
46,374,1597,1212,26.61666667,20.2,6.233333333,5
47,381,1634,1228,27.23333333,20.46666667,6.35,7
48,391,1678,1265,27.96666667,21.08333333,6.516666667,10
49,401,1713,1296,28.55,21.6,6.683333333,10
50,406,1754,1326,29.23333333,22.1,6.766666667,5
51,413,1794,1343,29.9,22.38333333,6.883333333,7
52,418,1838,1377,30.63333333,22.95,6.966666667,5
53,427,1874,1405,31.23333333,23.41666667,7.116666667,9
54,432,1905,1440,31.75,24,7.2,5
55,438,1945,1455,32.41666667,24.25,7.3,6
56,443,1985,1473,33.08333333,24.55,7.383333333,5
57,451,2019,1493,33.65,24.88333333,7.516666667,8
58,457,2047,1510,34.11666667,25.16666667,7.616666667,6
59,467,2073,1538,34.55,25.63333333,7.783333333,10
60,476,2111,1561,35.18333333,26.01666667,7.933333333,9
61,483,2149,1597,35.81666667,26.61666667,8.05,7
62,492,2194,1626,36.56666667,27.1,8.2,9
63,498,2234,1658,37.23333333,27.63333333,8.3,6
64,503,2267,1682,37.78333333,28.03333333,8.383333333,5
65,508,2301,1718,38.35,28.63333333,8.466666667,5
66,516,2329,1752,38.81666667,29.2,8.6,8
67,521,2361,1767,39.35,29.45,8.683333333,5
68,530,2390,1782,39.83333333,29.7,8.833333333,9
69,537,2421,1804,40.35,30.06666667,8.95,7
70,543,2459,1833,40.98333333,30.55,9.05,6
71,552,2502,1868,41.7,31.13333333,9.2,9
72,558,2529,1891,42.15,31.51666667,9.3,6
73,566,2556,1907,42.6,31.78333333,9.433333333,8
74,573,2590,1939,43.16666667,32.31666667,9.55,7
75,581,2629,1966,43.81666667,32.76666667,9.683333333,8
76,587,2667,1990,44.45,33.16666667,9.783333333,6
77,595,2709,2010,45.15,33.5,9.916666667,8
78,602,2738,2031,45.63333333,33.85,10.03333333,7
79,608,2768,2054,46.13333333,34.23333333,10.13333333,6
80,613,2797,2080,46.61666667,34.66666667,10.21666667,5
81,622,2834,2116,47.23333333,35.26666667,10.36666667,9
82,630,2868,2136,47.8,35.6,10.5,8
83,635,2911,2152,48.51666667,35.86666667,10.58333333,5
84,642,2940,2170,49,36.16666667,10.7,7
85,649,2969,2186,49.48333333,36.43333333,10.81666667,7
86,655,3003,2204,50.05,36.73333333,10.91666667,6
87,664,3035,2223,50.58333333,37.05,11.06666667,9
88,674,3071,2255,51.18333333,37.58333333,11.23333333,10
89,682,3108,2272,51.8,37.86666667,11.36666667,8
90,690,3144,2305,52.4,38.41666667,11.5,8
91,698,3177,2335,52.95,38.91666667,11.63333333,8
92,703,3219,2351,53.65,39.18333333,11.71666667,5
93,710,3253,2375,54.21666667,39.58333333,11.83333333,7
94,716,3297,2405,54.95,40.08333333,11.93333333,6
95,721,3341,2425,55.68333333,40.41666667,12.01666667,5
96,727,3368,2448,56.13333333,40.8,12.11666667,6
97,737,3402,2477,56.7,41.28333333,12.28333333,10
98,743,3429,2503,57.15,41.71666667,12.38333333,6
99,748,3455,2528,57.58333333,42.13333333,12.46666667,5
100,757,3491,2551,58.18333333,42.51666667,12.61666667,9
,,,,,,,7.303030303

==> images/experiments/V_25/C10/V_large_60.csv <==
,Unfixed Averaging,Unfixed Voting,Unfixed Oracle,Fixed Averaging,Fixed Voting,Fixed Oracle
0,0.9188,0.9152,0.9376,0.9203,0.9198,0.9238
1,0.9197,0.9191,0.9476,0.9206,0.9204,0.9267
2,0.9194,0.9183,0.954,0.9209,0.9206,0.9288
3,0.9212,0.9207,0.9597,0.9214,0.921,0.9298
4,0.9221,0.9209,0.9639,0.9213,0.9212,0.9322
5,0.9217,0.9218,0.9675,0.9214,0.9212,0.933
6,0.921,0.9209,0.971,0.9213,0.9212,0.9334
7,0.9215,0.9212,0.9728,0.9214,0.9211,0.9335
8,0.922,0.9212,0.9744,0.9216,0.9211,0.9337
9,0.922,0.9212,0.9761,0.9216,0.9212,0.934
10,0.9218,0.9219,0.9768,0.9213,0.9219,0.937
11,0.922,0.9219,0.9781,0.9215,0.9216,0.9371
12,0.9214,0.922,0.979,0.9211,0.9215,0.9374
13,0.9219,0.9222,0.9796,0.9213,0.9211,0.9376
14,0.9213,0.9217,0.98,0.9211,0.9212,0.9384
15,0.9214,0.922,0.9806,0.9213,0.9212,0.9388
16,0.9221,0.9223,0.9808,0.9213,0.9211,0.9395
17,0.9227,0.9227,0.9811,0.921,0.9213,0.94
18,0.9224,0.9226,0.9819,0.9211,0.9211,0.9407
19,0.9233,0.9229,0.982,0.921,0.9213,0.941
20,0.9227,0.9229,0.9823,0.9209,0.9212,0.941
21,0.9223,0.9227,0.9827,0.921,0.9211,0.9411
22,0.9225,0.9221,0.9827,0.9211,0.9212,0.9411
23,0.923,0.923,0.9831,0.9208,0.9213,0.9413
24,0.9224,0.9221,0.9835,0.9211,0.9212,0.9414
25,0.9228,0.9228,0.9837,0.9215,0.9214,0.9415
26,0.9232,0.9226,0.9837,0.9213,0.9211,0.9417
27,0.9224,0.922,0.9839,0.921,0.9212,0.9427
28,0.9228,0.922,0.9841,0.9212,0.9212,0.9431
29,0.9227,0.9225,0.9845,0.9211,0.9212,0.9432
30,0.9224,0.9228,0.9847,0.9211,0.9213,0.9432
31,0.9225,0.9226,0.9849,0.9211,0.9213,0.9432
32,0.9234,0.9227,0.985,0.9211,0.9212,0.9434
33,0.923,0.9223,0.9851,0.9211,0.9211,0.9434
34,0.9229,0.9227,0.9851,0.9211,0.9214,0.9434
35,0.9235,0.9226,0.9855,0.921,0.9213,0.944
36,0.9238,0.9227,0.9857,0.9212,0.9211,0.944
37,0.9233,0.9233,0.9859,0.921,0.9212,0.944
38,0.9232,0.9231,0.986,0.921,0.921,0.944
39,0.9237,0.9239,0.986,0.921,0.9212,0.944
40,0.9235,0.9234,0.986,0.9211,0.9209,0.9443
41,0.9241,0.9241,0.9863,0.9208,0.9211,0.9444
42,0.9238,0.923,0.9863,0.9208,0.9209,0.9444
43,0.924,0.9238,0.9864,0.9209,0.9207,0.9446
44,0.9239,0.9235,0.9865,0.9207,0.9207,0.9446
45,0.9238,0.9239,0.9865,0.9207,0.9207,0.9446
46,0.9236,0.9237,0.9866,0.9208,0.9206,0.9447
47,0.9237,0.9242,0.9867,0.921,0.9209,0.9448
48,0.9235,0.9237,0.9868,0.921,0.9209,0.9448
49,0.9235,0.9236,0.9868,0.921,0.9212,0.9448
50,0.9233,0.924,0.9868,0.9209,0.921,0.9451
51,0.9236,0.9238,0.9868,0.921,0.9212,0.9451
52,0.9238,0.9236,0.9871,0.9212,0.9212,0.9451
53,0.9238,0.9237,0.9872,0.921,0.9214,0.9451
54,0.9237,0.9235,0.9873,0.9211,0.9214,0.9451
55,0.9232,0.9233,0.9875,0.9211,0.9214,0.9454
56,0.9238,0.9233,0.9875,0.9212,0.9215,0.9454
57,0.9235,0.9235,0.9875,0.9211,0.9215,0.9454
58,0.9237,0.9241,0.9876,0.921,0.9216,0.9454
59,0.9235,0.9241,0.9876,0.9212,0.9216,0.9454

==> images/experiments/V_25/C100/V_large_100.csv <==
,EA,Voting Accuracy,SL,O
0,0.6735,0.6655,0.6714,0.7063
1,0.677,0.6723,0.6745,0.7321
2,0.6792,0.6735,0.6776,0.7522
3,0.6778,0.6768,0.6772,0.7625
4,0.679,0.6786,0.6782,0.7723
5,0.6815,0.6811,0.6811,0.78
6,0.683,0.6822,0.681,0.7861
7,0.6844,0.6825,0.6823,0.7899
8,0.6839,0.6832,0.6827,0.7956
9,0.6846,0.6827,0.6817,0.8
10,0.6846,0.6839,0.6811,0.8039
11,0.6846,0.6845,0.6829,0.808
12,0.6845,0.6841,0.6811,0.8104
13,0.6845,0.6854,0.6828,0.8133
14,0.6856,0.6864,0.6843,0.8165
15,0.6849,0.6862,0.6845,0.8194
16,0.6861,0.6869,0.6838,0.8226
17,0.6869,0.6865,0.6768,0.8252
18,0.6867,0.6863,0.6845,0.8269
19,0.6871,0.6865,0.6852,0.829
20,0.6869,0.6865,0.6857,0.8314
21,0.6865,0.6864,0.6858,0.8323
22,0.6864,0.6861,0.6858,0.8338
23,0.6874,0.6869,0.685,0.8355
24,0.6875,0.6871,0.6859,0.8373
25,0.6866,0.6866,0.6853,0.8388
26,0.6871,0.6865,0.685,0.8398
27,0.688,0.6861,0.6859,0.8412
28,0.688,0.6873,0.6854,0.8426
29,0.6885,0.6869,0.6862,0.8434
30,0.6891,0.6869,0.6857,0.8443
31,0.6892,0.6877,0.6858,0.8457
32,0.6892,0.6875,0.6852,0.8465
33,0.6889,0.6879,0.6865,0.8475
34,0.6886,0.6876,0.6861,0.8483
35,0.6888,0.6877,0.6861,0.8488
36,0.6887,0.6876,0.686,0.8492
37,0.6885,0.688,0.6856,0.8501
38,0.6884,0.6877,0.6852,0.8504
39,0.688,0.6874,0.6851,0.8509
40,0.6882,0.6879,0.6854,0.8516
41,0.6879,0.6886,0.6851,0.8523
42,0.6882,0.6882,0.6849,0.8533
43,0.6883,0.6878,0.6854,0.8538
44,0.6887,0.6881,0.6848,0.8541
45,0.6893,0.6882,0.6778,0.8552
46,0.6895,0.6887,0.6859,0.8568
47,0.6893,0.6888,0.6857,0.8575
48,0.6893,0.6886,0.6858,0.8576
49,0.6891,0.6887,0.6865,0.8581
50,0.6889,0.6888,0.6864,0.8585
51,0.6887,0.6875,0.6869,0.8596
52,0.6885,0.6883,0.6869,0.8601
53,0.6883,0.688,0.6866,0.8604
54,0.6884,0.6889,0.678,0.8607
55,0.6889,0.6877,0.6868,0.8611
56,0.689,0.6886,0.6869,0.8622
57,0.6886,0.6881,0.6879,0.8624
58,0.6891,0.6885,0.6878,0.863
59,0.6891,0.6887,0.6873,0.8638
60,0.6888,0.6894,0.6873,0.8643
61,0.6888,0.689,0.6873,0.8646
62,0.6886,0.6894,0.687,0.8653
63,0.6884,0.6894,0.6864,0.8657
64,0.6889,0.69,0.6871,0.8662
65,0.6889,0.6891,0.6869,0.8668
66,0.6887,0.6888,0.6867,0.8672
67,0.6889,0.6886,0.6866,0.8674
68,0.6889,0.689,0.6863,0.8677
69,0.6883,0.6889,0.6866,0.8677
70,0.6886,0.6889,0.6863,0.8685
71,0.6886,0.6889,0.6865,0.8688
72,0.6883,0.6881,0.6864,0.8692
73,0.6887,0.6881,0.6867,0.8693
74,0.689,0.6883,0.6857,0.8695
75,0.6889,0.6879,0.6858,0.8697
76,0.6888,0.6886,0.6861,0.8698
77,0.6885,0.6885,0.6864,0.8701
78,0.6883,0.6886,0.6863,0.8702
79,0.6889,0.6883,0.6863,0.8704
80,0.6886,0.6881,0.6862,0.8709
81,0.6886,0.6885,0.686,0.8714
82,0.6884,0.6887,0.6861,0.8718
83,0.6889,0.6886,0.6859,0.872
84,0.6891,0.6888,0.6859,0.8724
85,0.6889,0.6881,0.6862,0.873
86,0.6889,0.6879,0.6863,0.8733
87,0.6886,0.6883,0.6857,0.8737
88,0.6886,0.6883,0.6852,0.874
89,0.6883,0.688,0.6855,0.8743
90,0.6885,0.6879,0.6862,0.8745
91,0.6885,0.6875,0.6862,0.8745
92,0.6883,0.6878,0.6865,0.8749
93,0.6883,0.6877,0.6865,0.875
94,0.6879,0.6875,0.6863,0.8752
95,0.6878,0.6875,0.6864,0.8752
96,0.6881,0.6873,0.6862,0.8757
97,0.6882,0.6872,0.6861,0.8759
98,0.6885,0.6871,0.6862,0.8762
99,0.688,0.687,0.6864,0.8766

==> images/experiments/V_25/C100/V_large_100_full.csv <==
,EA,Vote,SL,Oracle Accuracy
0,0.6765,0.6526,0.6741,0.7192
1,0.6796,0.6699,0.6784,0.7554
2,0.6857,0.6745,0.6843,0.7788
3,0.6902,0.6827,0.6854,0.7936
4,0.6924,0.6864,0.6893,0.8059
5,0.6919,0.6873,0.6877,0.8153
6,0.6941,0.6874,0.6889,0.824
7,0.6959,0.6905,0.6918,0.8311
8,0.6966,0.6919,0.691,0.8401
9,0.6972,0.6939,0.6914,0.845
10,0.6956,0.6934,0.6921,0.8503
11,0.6971,0.6938,0.6939,0.8554
12,0.6974,0.6936,0.6908,0.8593
13,0.6979,0.696,0.6912,0.8614
14,0.6988,0.6956,0.6942,0.8649
15,0.6992,0.697,0.6934,0.8676
16,0.7001,0.6965,0.6948,0.8703
17,0.7009,0.6973,0.6948,0.873
18,0.702,0.6978,0.6948,0.8749
19,0.6999,0.6977,0.6941,0.8775
20,0.7005,0.6965,0.6954,0.8796
21,0.7001,0.6982,0.695,0.8815
22,0.6999,0.6977,0.6942,0.8839
23,0.7,0.7,0.6971,0.8855
24,0.7017,0.7005,0.6972,0.8868
25,0.7019,0.7005,0.6964,0.8884
26,0.7033,0.7009,0.6967,0.8898
27,0.7026,0.7024,0.6959,0.8905
28,0.7033,0.7015,0.6952,0.8919
29,0.7024,0.7009,0.6951,0.893
30,0.7022,0.6999,0.696,0.8941
31,0.7019,0.7003,0.696,0.8946
32,0.7026,0.7004,0.6976,0.8959
33,0.7027,0.7008,0.6977,0.8971
34,0.7025,0.7,0.697,0.898
35,0.7022,0.7006,0.6971,0.8988
36,0.7015,0.701,0.6964,0.8999
37,0.7024,0.7006,0.6967,0.9008
38,0.702,0.7009,0.6977,0.9015
39,0.7013,0.7004,0.6968,0.9021
40,0.7022,0.6998,0.6964,0.9031
41,0.702,0.6995,0.6965,0.9035
42,0.7018,0.6992,0.6961,0.904
43,0.7008,0.6989,0.6953,0.9045
44,0.7013,0.699,0.694,0.9059
45,0.7017,0.6996,0.6959,0.906
46,0.7021,0.7,0.696,0.9066
47,0.7022,0.7005,0.6956,0.9072
48,0.7016,0.701,0.6956,0.9075
49,0.7019,0.7004,0.6962,0.9078
50,0.7019,0.7,0.6978,0.9086
51,0.7019,0.7011,0.6968,0.9089
52,0.7024,0.7006,0.6961,0.9097
53,0.7022,0.7006,0.697,0.9102
54,0.7024,0.7006,0.6963,0.9106
55,0.7026,0.7008,0.6958,0.9111
56,0.7021,0.7015,0.6973,0.9115
57,0.7031,0.7006,0.6955,0.9118
58,0.7028,0.7008,0.6968,0.9122
59,0.7028,0.7008,0.6974,0.9128
60,0.7026,0.7005,0.6966,0.9131
61,0.7028,0.7012,0.6961,0.9134
62,0.7035,0.7008,0.6971,0.9138
63,0.7029,0.701,0.6976,0.9144
64,0.7031,0.7003,0.6969,0.915
65,0.7031,0.7007,0.6981,0.9159
66,0.702,0.7014,0.6973,0.9163
67,0.7022,0.7014,0.6973,0.9165
68,0.7029,0.7011,0.6964,0.9171
69,0.7026,0.7006,0.697,0.9171
70,0.7024,0.7013,0.6972,0.9175
71,0.7031,0.701,0.6962,0.9182
72,0.703,0.7006,0.6967,0.9189
73,0.7024,0.7008,0.6979,0.9193
74,0.7027,0.7012,0.6982,0.9197
75,0.7025,0.7012,0.6971,0.92
76,0.7029,0.7015,0.6981,0.9202
77,0.703,0.7015,0.6979,0.9205
78,0.703,0.7014,0.6975,0.9208
79,0.703,0.7014,0.6969,0.9211
80,0.7031,0.7012,0.6979,0.9214
81,0.7024,0.7015,0.6971,0.9218
82,0.7029,0.7018,0.6978,0.9218
83,0.7024,0.7014,0.6972,0.9219
84,0.7032,0.7013,0.698,0.9219
85,0.7034,0.7013,0.6976,0.9224
86,0.7034,0.7013,0.6977,0.9227
87,0.7045,0.701,0.6988,0.9227
88,0.7036,0.7017,0.6983,0.9228
89,0.7042,0.7014,0.6979,0.9229
90,0.704,0.7008,0.6976,0.9232
91,0.7036,0.7012,0.6983,0.9234
92,0.7042,0.7016,0.6978,0.9238
93,0.7042,0.7011,0.6975,0.9239
94,0.7042,0.7011,0.698,0.924
95,0.7039,0.7018,0.6975,0.9241
96,0.7038,0.7019,0.6978,0.9244
97,0.704,0.7015,0.6972,0.9247
98,0.7039,0.7013,0.6982,0.9249
99,0.7041,0.7018,0.6989,0.9254

==> images/experiments/V_25/C100/V_large_100_training_time.csv <==
,MotherNets,full-data,bagging
1,67,67,35
2,75.66439634568164,144.21265638145212,72.2451145800502
3,92.1308673169087,214.1034131522626,108.43251955521154
4,104.17938878797523,297.7270458401375,143.46703681466857
5,117.63953509618794,379.9016973494747,179.77957955962276
6,134.15966409874582,456.6010534108202,217.7978897052271
7,146.3071932942701,540.583653336001,248.92254157449622
8,159.7306086481109,630.0298274675743,280.7092747455142
9,176.84791604332685,700.6884625826208,319.0443092368842
10,188.7328024724085,779.3746426180437,354.2160676926369
11,206.56394165214147,858.0267853323588,381.34434978489656
12,222.8574625519242,937.983008014354,413.2159330054431
13,231.85255672018417,1019.2565713120921,449.5291300281738
14,248.7004888917327,1079.4514385991788,484.3841142220366
15,264.2050849865039,1153.892893992463,513.8040683588132
16,278.713733244907,1224.7065662600821,554.7755057049951
17,290.8808712540495,1297.0972352415506,588.7838779216088
18,300.6493572612055,1369.0201249167396,623.2922100555129
19,313.1879628557352,1447.362062049623,652.0083514307571
20,324.87141102859886,1537.2807599722626,683.9816116602922
21,340.25553509106015,1611.2642827285988,720.175701396337
22,345.1059440822356,1687.1324805115669,761.8733254156168
23,357.61452400357496,1754.9286120712081,797.1762850580326
24,369.8627333067759,1818.9106304636591,834.6193408707561
25,381.5148812235154,1899.5067622311512,863.8675714376928
26,397.0501185882502,1983.5540170120457,906.0750703188662
27,409.91114827389487,2061.758998751852,938.9690500333793
28,422.4374765395925,2135.0916506931644,974.2170303352971
29,436.41614399081595,2196.372715650442,1004.5636587271457
30,455.9402015231922,2284.4132670074596,1040.935070972161
31,466.522375381862,2363.0567839657965,1079.5519689174926
32,476.4491882023795,2447.25647962224,1111.406216986062
33,493.3114865739819,2514.804770332657,1151.5678856011461
34,503.5447994417045,2607.5419135662846,1186.8054678075384
35,519.507924041281,2702.0320258077695,1224.2512306542126
36,534.076070626355,2782.172529310161,1260.3488276764347
37,542.5466600335881,2873.447312141926,1294.615639989169
38,557.2927475511204,2952.8408244308885,1331.9399440097689
39,568.4970067113975,3021.2643504502466,1366.1166340948462
40,581.1828607669395,3094.5276768864956,1398.4345119994375
41,588.1392271395288,3167.550346597141,1437.0441430249869
42,598.2667400155678,3239.8610566067123,1469.9084292103905
43,614.3848694299376,3302.0594593054852,1506.436191766045
44,627.3411215654054,3376.547829911816,1535.706955441866
45,639.2624848837374,3459.4564881343426,1562.8234939268102
46,644.8641611219975,3545.348883547402,1600.8542759611285
47,660.1924681654027,3636.064696369536,1634.0753296384594
48,676.2484372085244,3701.4559188066874,1669.1272095303095
49,690.2253085513139,3777.261902932614,1707.6149252900955
50,702.9959378835512,3871.083479553959,1738.5212957138262
51,710.5893524424604,3940.9758569883406,1774.3211481351486
52,715.4097623795512,4021.4403340091853,1816.2418869114506
53,731.5814782241539,4091.347589246746,1847.735107289356
54,742.4823181776551,4161.614000693209,1885.7451487623182
55,755.1996761271475,4246.500057525507,1921.4471045340763
56,766.7940242309061,4323.079681448424,1952.3924943268453
57,777.6496302639657,4403.2546101138005,1982.8356370834417
58,797.6724795498143,4478.240418360772,2023.504930606335
59,808.5928692489746,4542.683119015601,2060.6581819669277
60,824.8074698310706,4622.759369938707,2089.146064574241
61,833.8307932504263,4699.422859166715,2128.988045166063
62,837.9255741573094,4759.295842712185,2167.094859459712
63,853.6583747801656,4840.073512325311,2203.510623713624
64,866.3677808330805,4911.900983115384,2240.5175015172413
65,881.4759917656843,4983.5896305781,2268.5294879966855
66,892.5849008088795,5054.944910706367,2299.523216878748
67,911.0485435446953,5126.935572671625,2339.4257927386207
68,928.0200065229949,5200.20626113486,2373.9101264035085
69,948.4054916938467,5275.129097830764,2407.743338915277
70,959.7101425667348,5356.75724149482,2442.895353728901
71,975.0254213538577,5435.14015107379,2477.99444957498
72,985.7387218994301,5519.316858008987,2504.3084949554363
73,1000.0056552583202,5590.556996040719,2539.6807823004515
74,1015.2816288257558,5667.317004839623,2574.9968124365982
75,1030.259829511167,5732.276957264897,2608.003406135367
76,1047.552467372118,5812.28419015633,2644.4542028925375
77,1057.7262500115878,5890.919174576304,2680.147630834365
78,1065.9301346545658,5972.735617181739,2712.6655151263944
79,1079.4391978165113,6038.522848289652,2745.9903767532483
80,1091.3250356043486,6115.433430288726,2783.1139713263915
81,1101.1508236702134,6183.212477369251,2819.307247424923
82,1114.5189496016762,6267.345669667444,2857.1173970516534
83,1132.0214479652668,6336.743087556569,2889.4659513607753
84,1142.4678935689594,6412.125629472566,2924.0335053629938
85,1152.5815707322706,6488.060451041235,2958.070221298903
86,1162.2283306826398,6574.232875790032,2994.400001584005
87,1173.6551357348574,6644.501031840639,3038.386971371645
88,1184.2560064713416,6704.467735336105,3076.1563893521793
89,1201.7720627575764,6775.698478496908,3112.0484590071806
90,1217.3258587858058,6869.265741489803,3142.5285176524276
91,1227.8688919033596,6945.738775498588,3175.442649339922
92,1235.847637046342,7017.081551081276,3209.1637642928767
93,1253.8336616109375,7091.663646550003,3237.3282580232503
94,1268.8092196422767,7176.572093424116,3270.080677361174
95,1278.041149895313,7255.0666513331125,3305.622007772223
96,1285.2008537209056,7329.159016899207,3341.123143821614
97,1293.3572847550781,7411.844471392329,3375.610165908949
98,1310.994186143533,7484.123526371084,3413.538594769973
99,1328.0510047385346,7563.799471400076,3442.976588757339
100,1340.7358829509203,7641.289941041554,3469.520778444143


==> images/experiments/V_25/V_25_vary_k_CIFAR_10/ensembling_k_1.csv <==
ensemble_size,EA,Vote,Oracle
MN_1,0.9204,0.9204,0.9204
MN_1 + CN_1,0.9276,0.9199,0.9445
MN_1 + CN_2,0.9276,0.9279,0.9545
MN_1 + CN_3,0.9301,0.9294,0.9605
MN_1 + CN_4,0.9288,0.9296,0.9633
MN_1 + CN_5,0.9295,0.9302,0.9669
MN_1 + CN_6,0.931,0.9299,0.9688
MN_1 + CN_7,0.931,0.9305,0.9709
MN_1 + CN_8,0.9321,0.9309,0.972
MN_1 + CN_9,0.933,0.9325,0.9735
MN_1 + CN_10,0.9325,0.933,0.9751
MN_1 + CN_11,0.9327,0.9324,0.9765
MN_1 + CN_12,0.9329,0.9333,0.9776
MN_1 + CN_13,0.9329,0.9332,0.9789
MN_1 + CN_14,0.933,0.9341,0.9794
MN_1 + CN_15,0.933,0.9337,0.9802
MN_1 + CN_16,0.9327,0.933,0.9808
MN_1 + CN_17,0.9335,0.9339,0.9812
MN_1 + CN_18,0.9336,0.9343,0.9816
MN_1 + CN_19,0.9338,0.9343,0.9826
MN_1 + CN_20,0.9351,0.9347,0.983
MN_1 + CN_21,0.9345,0.9345,0.9832
MN_1 + CN_22,0.9353,0.9352,0.9836
MN_1 + CN_23,0.9353,0.9354,0.9838
MN_1 + CN_24,0.9353,0.9357,0.9841
MN_1 + CN_25,0.9351,0.9356,0.9848


==> images/experiments/V_25/V_25_vary_k_CIFAR_10/ensembling_k_10.csv <==
ensemble_size,EA,Vote,Oracle
MN_1,0.9204,0.9204,0.9204
MN_2,0.9329,0.9193,0.9567
MN_3,0.9377,0.9336,0.9684
MN_4,0.9395,0.935,0.9731
MN_5,0.9398,0.938,0.9767
MN_6,0.941,0.939,0.9788
MN_7,0.9406,0.9414,0.9812
MN_8,0.9415,0.9407,0.9828
MN_9,0.9423,0.9418,0.9838
MN_10,0.9422,0.9424,0.9848
MN_10 + CN_1,0.9413,0.941,0.9853
MN_10 + CN_2,0.9419,0.9407,0.986
MN_10 + CN_3,0.9414,0.9412,0.9869
MN_10 + CN_4,0.9418,0.9413,0.9874
MN_10 + CN_5,0.9431,0.9421,0.9877
MN_10 + CN_6,0.9434,0.9432,0.9878
MN_10 + CN_7,0.943,0.942,0.9881
MN_10 + CN_8,0.9423,0.9412,0.9885
MN_10 + CN_9,0.9429,0.9425,0.9888
MN_10 + CN_10,0.9434,0.9425,0.9892
MN_10 + CN_11,0.9435,0.9429,0.9894
MN_10 + CN_12,0.9433,0.9428,0.9894
MN_10 + CN_13,0.943,0.9434,0.9897
MN_10 + CN_14,0.9432,0.9429,0.99
MN_10 + CN_15,0.944,0.9431,0.9902
MN_10 + CN_16,0.9437,0.9437,0.9905
MN_10 + CN_17,0.9438,0.9437,0.991
MN_10 + CN_18,0.9435,0.9433,0.9911
MN_10 + CN_19,0.943,0.9433,0.9913
MN_10 + CN_20,0.9437,0.943,0.9913
MN_10 + CN_21,0.9441,0.9434,0.9914
MN_10 + CN_22,0.9441,0.9436,0.9914
MN_10 + CN_23,0.9443,0.9433,0.9918
MN_10 + CN_24,0.9441,0.9438,0.9918
MN_10 + CN_25,0.9442,0.9436,0.9918


==> images/experiments/V_25/V_25_vary_k_CIFAR_10/ensembling_k_2.csv <==
ensemble_size,EA,Vote,Oracle
MN_1,0.9204,0.9204,0.9204
MN_2,0.9318,0.9192,0.9553
MN_2 + CN_1,0.9307,0.9292,0.9631
MN_2 + CN_2,0.9308,0.9292,0.967
MN_2 + CN_3,0.9307,0.9304,0.9697
MN_2 + CN_4,0.9322,0.9317,0.9724
MN_2 + CN_5,0.9327,0.9325,0.9742
MN_2 + CN_6,0.9337,0.9337,0.9758
MN_2 + CN_7,0.9347,0.9344,0.9767
MN_2 + CN_8,0.9356,0.935,0.9774
MN_2 + CN_9,0.9351,0.935,0.9782
MN_2 + CN_10,0.9349,0.935,0.9789
MN_2 + CN_11,0.9356,0.9353,0.9806
MN_2 + CN_12,0.9356,0.9365,0.9815
MN_2 + CN_13,0.9363,0.9361,0.9822
MN_2 + CN_14,0.9371,0.9372,0.9826
MN_2 + CN_15,0.9385,0.9382,0.9831
MN_2 + CN_16,0.9384,0.939,0.9834
MN_2 + CN_17,0.9385,0.939,0.9836
MN_2 + CN_18,0.9383,0.9392,0.9839
MN_2 + CN_19,0.9382,0.939,0.9842
MN_2 + CN_20,0.9392,0.9386,0.9845
MN_2 + CN_21,0.9393,0.9387,0.9847
MN_2 + CN_22,0.939,0.9388,0.9852
MN_2 + CN_23,0.939,0.9389,0.9855
MN_2 + CN_24,0.9386,0.9388,0.9858
MN_2 + CN_25,0.9388,0.9384,0.9862


==> images/experiments/V_25/V_25_vary_k_CIFAR_10/ensembling_k_25.csv <==
ensemble_size,EA,Vote,Oracle
MN_1,0.9204,0.9204,0.9204
MN_2,0.9331,0.9214,0.9564
MN_3,0.937,0.936,0.9683
MN_4,0.9397,0.9355,0.9748
MN_5,0.9395,0.9374,0.9774
MN_6,0.9404,0.9385,0.9806
MN_7,0.9419,0.9406,0.9819
MN_8,0.9422,0.9399,0.9836
MN_9,0.9422,0.9416,0.9844
MN_10,0.9422,0.9406,0.9854
MN_11,0.9432,0.9434,0.986
MN_12,0.9437,0.9433,0.9869
MN_13,0.9431,0.9434,0.9876
MN_14,0.9425,0.9427,0.9878
MN_15,0.943,0.9437,0.9884
MN_16,0.9435,0.9431,0.9889
MN_17,0.9434,0.9436,0.9894
MN_18,0.9432,0.9425,0.9899
MN_19,0.9427,0.9431,0.9903
MN_20,0.9433,0.9435,0.9908
MN_21,0.9441,0.9442,0.9909
MN_22,0.9445,0.944,0.991
MN_23,0.9439,0.944,0.9913
MN_24,0.9439,0.9445,0.9916
MN_25,0.9444,0.945,0.9917
MN_25 + CN_1,0.9445,0.9447,0.9917
MN_25 + CN_2,0.9446,0.9454,0.9919
MN_25 + CN_3,0.9455,0.9451,0.9922
MN_25 + CN_4,0.9452,0.9452,0.9922
MN_25 + CN_5,0.9454,0.9452,0.9924
MN_25 + CN_6,0.9452,0.9455,0.9924
MN_25 + CN_7,0.9451,0.946,0.9926
MN_25 + CN_8,0.9453,0.9456,0.9926
MN_25 + CN_9,0.9445,0.9454,0.9928
MN_25 + CN_10,0.9448,0.9453,0.9929
MN_25 + CN_11,0.9445,0.945,0.9929
MN_25 + CN_12,0.9444,0.945,0.9929
MN_25 + CN_13,0.9449,0.945,0.9929
MN_25 + CN_14,0.9446,0.9452,0.9929
MN_25 + CN_15,0.9444,0.9449,0.993
MN_25 + CN_16,0.9446,0.9446,0.993
MN_25 + CN_17,0.9447,0.945,0.9933
MN_25 + CN_18,0.9447,0.945,0.9934
MN_25 + CN_19,0.9444,0.945,0.9936
MN_25 + CN_20,0.945,0.9448,0.9936
MN_25 + CN_21,0.9448,0.9455,0.9938
MN_25 + CN_22,0.9456,0.9451,0.9939
MN_25 + CN_23,0.9459,0.9458,0.994
MN_25 + CN_24,0.9461,0.9461,0.994
MN_25 + CN_25,0.9463,0.9459,0.9941


==> images/experiments/V_25/V_25_vary_k_CIFAR_10/ensembling_k_5.csv <==
ensemble_size,EA,Vote,Oracle
MN_1,0.9204,0.9204,0.9204
MN_2,0.9338,0.9213,0.9553
MN_3,0.9351,0.9334,0.9669
MN_4,0.9386,0.9355,0.9731
MN_5,0.9401,0.939,0.9763
MN_5 + CN_1,0.94,0.9387,0.9781
MN_5 + CN_2,0.9398,0.9392,0.9793
MN_5 + CN_3,0.9391,0.938,0.98
MN_5 + CN_4,0.9371,0.937,0.9806
MN_5 + CN_5,0.9381,0.9365,0.9816
MN_5 + CN_6,0.9383,0.9377,0.9824
MN_5 + CN_7,0.9399,0.9381,0.9834
MN_5 + CN_8,0.9401,0.9391,0.984
MN_5 + CN_9,0.941,0.9392,0.9848
MN_5 + CN_10,0.9404,0.9403,0.9857
MN_5 + CN_11,0.9414,0.9404,0.9861
MN_5 + CN_12,0.9414,0.9412,0.9866
MN_5 + CN_13,0.9406,0.9403,0.9872
MN_5 + CN_14,0.9409,0.9401,0.9876
MN_5 + CN_15,0.9406,0.9412,0.9878
MN_5 + CN_16,0.9408,0.9409,0.9882
MN_5 + CN_17,0.9412,0.9413,0.9884
MN_5 + CN_18,0.9414,0.9415,0.9885
MN_5 + CN_19,0.9417,0.9422,0.9891
MN_5 + CN_20,0.942,0.9418,0.9893
MN_5 + CN_21,0.9419,0.9425,0.9896
MN_5 + CN_22,0.9432,0.9431,0.9899
MN_5 + CN_23,0.9424,0.9433,0.9903
MN_5 + CN_24,0.9423,0.943,0.9905
MN_5 + CN_25,0.9429,0.9433,0.9907


==> images/experiments/V_25/V_25_vary_k_CIFAR_10/training_k_1.csv <==
time/s,test acc,training acc 
24.7239151808,0.4761,0.4372568559
49.1043732884,0.6135,0.6405612245
73.5401068734,0.7191,0.731895727
97.9979733498,0.7432,0.7775589923
122.5801245239,0.7618,0.8057597258
147.0998495941,0.7886,0.8288384885
171.485074786,0.7913,0.8462731186
196.0935584257,0.8298,0.8614995217
220.5471118258,0.8113,0.8729392538
244.9638905756,0.8558,0.8827447385
269.4264106343,0.8403,0.8917809311
293.8808720505,0.8475,0.9020368304
318.3910629521,0.8542,0.9067362883
343.0465364227,0.8579,0.9144889987
367.5908914284,0.8457,0.9199976084
392.0132317766,0.8679,0.9244419643
416.4465818195,0.8561,0.9280691964
440.9324832916,0.877,0.9357262436
465.3967058804,0.8631,0.937759088
490.1057522983,0.8711,0.9418885523
514.6648625649,0.8764,0.9452048788
539.1207995072,0.8604,0.9490234375
563.7081717735,0.8669,0.9513113839
588.2474191889,0.8904,0.9567841199
612.6392274972,0.8908,0.957549426
637.0104919423,0.8851,0.9602479273
661.457008218,0.8874,0.9620814732
686.0345058098,0.8731,0.9638831314
710.4669478366,0.8885,0.9662348533
734.8983683453,0.8658,0.966800861
759.3469276571,0.8852,0.9690648916
783.8693767755,0.8858,0.9716358418
808.3216816536,0.893,0.9733777105
832.7395954235,0.8918,0.9729870855
857.1956458678,0.8934,0.9745176977
881.6645220388,0.892,0.9763632015
906.1131948526,0.9025,0.9768654337
930.6958000347,0.8989,0.9794842156
955.2384525103,0.8976,0.9791733099
979.7038101192,0.8864,0.9795798788
1004.2397659764,0.8973,0.9801419005
1028.6817421718,0.9037,0.9812779018
1053.2200815712,0.8968,0.9827925702
1077.6619442646,0.8975,0.9828364158
1102.1232158012,0.8987,0.983071588
1126.5120730573,0.898,0.98359375
1151.040197276,0.9028,0.9844507334
1175.4788819132,0.9029,0.986065051
1199.9080323818,0.9011,0.9869658801
1224.3514841033,0.9009,0.9865752551
1248.7891472225,0.9029,0.9875239158
1273.2421331126,0.9007,0.9871771365
1297.8893209366,0.8984,0.9886918048
1322.3095047467,0.8939,0.9870695153
1346.8073239295,0.8952,0.9889030612
1371.1901655793,0.9029,0.989317602
1395.653480152,0.9062,0.9893494898
1420.1947706036,0.8947,0.9895408163
1444.8077943235,0.9025,0.9877909758
1469.2521540611,0.9023,0.9903499681
1493.848038978,0.9016,0.9905652105
1518.3122615668,0.9034,0.9904695472
1542.7595723565,0.8983,0.9894969707
1567.2943931936,0.9053,0.9910873724
1591.9056008815,0.9052,0.9914301658
1616.3913888516,0.9103,0.9920878508
1640.9829606922,0.9085,0.9918128189
1665.4222128395,0.9012,0.9913703763
1689.9443214518,0.9094,0.9918168048
1714.3887946914,0.9104,0.9922991071
1738.8582383725,0.908,0.9928850446
1763.2955609856,0.9071,0.993618463
1787.9529639903,0.9063,0.9930444834
1812.6065079267,0.9053,0.9929249043
1837.0307778091,0.9057,0.9927774235
1861.4928438597,0.9048,0.9928252551
1885.981696384,0.9106,0.9942203444
1910.5254838797,0.9071,0.9931999362
1934.9600824446,0.9113,0.994395727
1959.4352012261,0.9069,0.993622449
1983.787964844,0.906,0.9934630102
2008.2103051922,0.9075,0.9936383929
2032.6505788575,0.9062,0.9938217474
2057.1523706106,0.9054,0.9940529337
2081.7211285478,0.9084,0.9946149554
2106.2687751118,0.9069,0.9948700574
2130.7682968247,0.9077,0.9938018176
2155.1809895023,0.9132,0.9941725128
2179.7987803066,0.908,0.9956672513
2204.3607281234,0.906,0.9952766263
2228.8620658684,0.9117,0.9950374681
2253.2824766825,0.9112,0.9950972577
2277.7190047816,0.91,0.9957350128
2302.0932202788,0.9098,0.9957948023
2326.5080694946,0.9072,0.9945990115
2351.0851130783,0.9052,0.9950773278
2375.435379652,0.9076,0.9956672513
2399.9288857586,0.91,0.9948182398
2424.338513882,0.9122,0.9960738202
2448.9262266544,0.9081,0.9948780293
2473.3196239908,0.9092,0.9954121492
2497.837760033,0.9121,0.9954878827
2522.2973290394,0.9107,0.9961734694
2547.0190876821,0.9074,0.9956473214
2571.4576588173,0.909,0.9955317283
2595.8865822819,0.9115,0.9961933992
2620.355798959,0.9128,0.9960499043
2644.7902840219,0.9129,0.996229273
2669.4413309142,0.9111,0.9961495536
2693.9066885231,0.9115,0.9960698342
2718.4619397215,0.9092,0.9969507334
2742.9662285187,0.9084,0.9956114477
2767.4747168903,0.911,0.9966278699
2791.8131792553,0.9154,0.9964724171
2816.1878487605,0.9121,0.9969905931
2840.826069926,0.9075,0.9966039541
2865.2838229004,0.914,0.996488361
2889.760757714,0.9143,0.9972576531
2914.1694778213,0.9106,0.9977638712
2938.7067957026,0.9139,0.9968112245
2963.2817962502,0.9114,0.9961734694
2987.7161678112,0.9074,0.9969905931
3012.1550794524,0.9107,0.9978834503
3036.681728145,0.9153,0.9974689094
3061.1017984531,0.9113,0.997269611
3085.5739661824,0.9133,0.9966876594
3110.0665642729,0.9105,0.9969706633
3134.617048387,0.9124,0.9969666773
3159.1055604053,0.9137,0.9965919962
3183.5423155084,0.9094,0.9968112245
3207.9803191335,0.9141,0.9959263393
3232.5330732878,0.9163,0.9973692602
3256.9197740058,0.9154,0.9970902423
3281.4007948916,0.9132,0.9968869579
3305.8543482917,0.9122,0.9970862564
3330.3127822781,0.9168,0.9972297513
3355.0220557,0.9123,0.9973891901
3379.4591513091,0.9108,0.997787787
3403.9948801623,0.9162,0.9974689094
3428.4680694096,0.9164,0.9967912946
3452.9589649701,0.9154,0.9978276467
3477.5310144655,0.9152,0.9974250638
3501.9793467733,0.9173,0.9970703125
3526.4410723179,0.9164,0.9975685587
3550.9854273236,0.9204,0.9975884885
3575.4325111094,0.9154,0.9979631696
3599.8967336981,0.9135,0.9974051339
3624.5644653855,0.9145,0.9971500319
3649.0139327133,0.9174,0.9977080676
3673.4485312783,0.9157,0.9977439413
3697.9296656661,0.9159,0.9974290497
3722.5128383582,0.9134,0.9977479273
3746.9524310115,0.9051,0.9977040816
3771.3840785243,0.9166,0.997528699
3796.1084477131,0.9157,0.9974449936
3820.7877566051,0.912,0.9981226084
3845.2679829769,0.9124,0.9977638712
3869.704284072,0.912,0.9980070153
3894.1452387493,0.9155,0.9979272959
3918.7326110157,0.9143,0.9981465242
3943.2365593069,0.9135,0.9980867347
3967.5935224991,0.9133,0.9979073661
3992.0668252484,0.9106,0.9979392538
4016.5399009937,0.9094,0.9976044324
4041.1916288981,0.916,0.9973692602
4065.6609590772,0.9164,0.9983617666
4090.1207550877,0.9192,0.9983856824
4114.5486570342,0.917,0.9979870855
4139.0990276463,0.9184,0.9982661033
4163.5650662672,0.9164,0.9978396046
4187.9769644308,0.9186,0.9985052615
4212.7167698925,0.9158,0.9982461735
4237.1942722161,0.9176,0.997783801
4261.8107009963,0.9187,0.9979233099
4286.3233889421,0.9161,0.9979272959
5926.215368343,0.9276,0.9986647003
7930.5755840383,0.9276,0.9980668048
9823.594122729,0.9301,0.9985849809
10735.2936629445,0.9288,0.998046875
13117.2808963889,0.9295,0.9980070153
14718.5566249623,0.931,0.997524713
17618.7524781385,0.931,0.9983816964
19385.7088933157,0.9321,0.9970503827
21088.3675285031,0.933,0.9976283482
25867.1156993645,0.9325,0.9985052615
28798.1290388777,0.9327,0.998565051
31698.5168559143,0.9329,0.9982461735
33031.3697342202,0.9329,0.9978675064
36988.4485112618,0.933,0.9990433673
41306.9692251768,0.933,0.9988042092
46526.2171644103,0.9327,0.9985451212
51981.3433350172,0.9335,0.9984454719
55847.8715018758,0.9336,0.9986647003
59614.9934024013,0.9338,0.9985809949
65792.1377437812,0.9351,0.998700574
69564.415646506,0.9345,0.9975645727
77389.3313904928,0.9353,0.9986647003
83393.087214071,0.9353,0.9984614158
91424.7030077908,0.9353,0.9985451212
70413.4420684445,0.9351,0.997524713


==> images/experiments/V_25/V_25_vary_k_CIFAR_10/training_k_10.csv <==
time/s,test acc,training acc 
24.1529999733,0.4761,0.4372568559
47.9704738531,0.6135,0.6405612245
71.84194681,0.7191,0.731895727
95.735041574,0.7432,0.7775589923
119.7495511009,0.7618,0.8057597258
143.7030760437,0.7886,0.8288384885
167.525206928,0.7913,0.8462731186
191.5654408613,0.8298,0.8614995217
215.4543221449,0.8113,0.8729392538
239.3072779645,0.8558,0.8827447385
263.2049188521,0.8403,0.8917809311
287.0946871842,0.8475,0.9020368304
311.0388981178,0.8542,0.9067362883
335.1250368107,0.8579,0.9144889987
359.102622944,0.8457,0.9199976084
382.9610119356,0.8679,0.9244419643
406.8301563902,0.8561,0.9280691964
430.7506387765,0.877,0.9357262436
454.64994288,0.8631,0.937759088
478.7884174342,0.8711,0.9418885523
502.7804181055,0.8764,0.9452048788
526.6716278915,0.8604,0.9490234375
550.6912379472,0.8669,0.9513113839
574.6638344327,0.8904,0.9567841199
598.4923964186,0.8908,0.957549426
622.3008889323,0.8851,0.9602479273
646.1828955901,0.8874,0.9620814732
670.1928589935,0.8731,0.9638831314
694.0611163996,0.8885,0.9662348533
717.9283758762,0.8658,0.966800861
741.8123783931,0.8852,0.9690648916
765.7685644814,0.8858,0.9716358418
789.6562260734,0.893,0.9733777105
813.5102907035,0.8918,0.9729870855
837.4016113706,0.8934,0.9745176977
861.3054615976,0.892,0.9763632015
885.1895749956,0.9025,0.9768654337
909.2045280467,0.8989,0.9794842156
933.180450964,0.8976,0.9791733099
957.0808638781,0.8864,0.9795798788
981.0502448128,0.8973,0.9801419005
1004.9278162281,0.9037,0.9812779018
1028.8995256651,0.8968,0.9827925702
1052.7769861994,0.8975,0.9828364158
1076.6734073952,0.8987,0.983071588
1100.4990864736,0.898,0.98359375
1124.4608166149,0.9028,0.9844507334
1148.3351724795,0.9029,0.986065051
1172.2002143348,0.9011,0.9869658801
1196.0792272039,0.9009,0.9865752551
1219.9525851389,0.9029,0.9875239158
1243.8409120172,0.9007,0.9871771365
1267.9189563927,0.8984,0.9886918048
1291.7752386441,0.8939,0.9870695153
1315.7073635419,0.8952,0.9889030612
1339.5271659239,0.9029,0.989317602
1363.4255829789,0.9062,0.9893494898
1387.4001753235,0.8947,0.9895408163
1411.4448444993,0.9025,0.9877909758
1435.3247444169,0.9023,0.9903499681
1459.3526705523,0.9016,0.9905652105
1483.2519746558,0.9034,0.9904695472
1507.134757481,0.8983,0.9894969707
1531.1030296051,0.9053,0.9910873724
1555.1459246838,0.9052,0.9914301658
1579.0662961891,0.9103,0.9920878508
1603.0900088441,0.9085,0.9918128189
1626.964919114,0.9012,0.9913703763
1650.9207725591,0.9094,0.9918168048
1674.8007833578,0.9104,0.9922991071
1698.7051879901,0.908,0.9928850446
1722.5782132819,0.9071,0.993618463
1746.6662369529,0.9063,0.9930444834
1770.7504906678,0.9053,0.9929249043
1794.6107646374,0.9057,0.9927774235
1818.5079620007,0.9048,0.9928252551
1842.4313272947,0.9106,0.9942203444
1866.4083590226,0.9071,0.9931999362
1890.2787231689,0.9113,0.994395727
1914.1886718544,0.9069,0.993622449
1937.9790907549,0.906,0.9934630102
1961.8374797465,0.9075,0.9936383929
1985.7133879459,0.9062,0.9938217474
2009.6493936809,0.9054,0.9940529337
2033.6508192425,0.9084,0.9946149554
2057.6316209266,0.9069,0.9948700574
2081.5654090403,0.9077,0.9938018176
2105.4143731417,0.9132,0.9941725128
2129.463699322,0.908,0.9956672513
2153.4584720199,0.906,0.9952766263
2177.3940342307,0.9117,0.9950374681
2201.2505382442,0.9112,0.9950972577
2225.1227873686,0.91,0.9957350128
2248.9341627899,0.9098,0.9957948023
2272.7852336314,0.9072,0.9945990115
2296.7947535105,0.9052,0.9950773278
2320.5827330277,0.9076,0.9956672513
2344.5106444452,0.91,0.9948182398
2368.3566147579,0.9122,0.9960738202
2392.3765574568,0.9081,0.9948780293
2416.2066717776,0.9092,0.9954121492
2440.1586443855,0.9121,0.9954878827
2464.0534023655,0.9107,0.9961734694
2488.2042955986,0.9074,0.9956473214
2512.0785405821,0.909,0.9955317283
2535.9433606753,0.9115,0.9961933992
2559.8475435455,0.9128,0.9960499043
2583.7177968107,0.9129,0.996229273
2607.7996111423,0.9111,0.9961495536
2631.7000240564,0.9115,0.9960698342
2655.6882547716,0.9092,0.9969507334
2679.6266998899,0.9084,0.9956114477
2703.5692476076,0.911,0.9966278699
2727.3456954944,0.9154,0.9964724171
2751.1575144399,0.9121,0.9969905931
2775.2267992115,0.9075,0.9966039541
2799.1197830944,0.914,0.996488361
2823.0315058768,0.9143,0.9972576531
2846.876589141,0.9106,0.9977638712
2870.8473006484,0.9139,0.9968112245
2894.8548246684,0.9114,0.9961734694
2918.7249670526,0.9074,0.9969905931
2942.5995446792,0.9107,0.9978834503
2966.5598333668,0.9153,0.9974689094
2990.4160047372,0.9113,0.997269611
3014.323070515,0.9133,0.9966876594
3038.250094884,0.9105,0.9969706633
3062.2336685946,0.9124,0.9969666773
3086.1567012453,0.9137,0.9965919962
3110.0291721318,0.9094,0.9968112245
3133.9028627099,0.9141,0.9959263393
3157.8886540418,0.9163,0.9973692602
3181.7122263799,0.9154,0.9970902423
3205.6279408806,0.9132,0.9968869579
3229.5168221642,0.9122,0.9970862564
3253.4104713335,0.9168,0.9972297513
3277.5491676499,0.9123,0.9973891901
3301.4219711795,0.9108,0.997787787
3325.3911303521,0.9162,0.9974689094
3349.2991940595,0.9164,0.9967912946
3373.2245552125,0.9154,0.9978276467
3397.2291963249,0.9152,0.9974250638
3421.1129770797,0.9173,0.9970703125
3445.0098417998,0.9164,0.9975685587
3468.9874279331,0.9204,0.9975884885
3492.8699889962,0.9154,0.9979631696
3516.7692930997,0.9135,0.9974051339
3540.8674069473,0.9145,0.9971500319
3564.7522965127,0.9174,0.9977080676
3588.622660659,0.9157,0.9977439413
3612.5384860407,0.9159,0.9974290497
3636.5539934972,0.9134,0.9977479273
3660.4292364102,0.9051,0.9977040816
3684.2967176489,0.9166,0.997528699
3708.4501611465,0.9157,0.9974449936
3732.5595848625,0.912,0.9981226084
3756.4745231957,0.9124,0.9977638712
3780.3465505579,0.912,0.9980070153
3804.2231240437,0.9155,0.9979272959
3828.2427340994,0.9143,0.9981465242
3852.1808465746,0.9135,0.9980867347
3875.9753680745,0.9133,0.9979073661
3899.8835426629,0.9106,0.9979392538
3923.7914954893,0.9094,0.9976044324
3947.8739751072,0.916,0.9973692602
3971.7782688584,0.9164,0.9983617666
3995.6732486005,0.9192,0.9983856824
4019.5370707641,0.917,0.9979870855
4043.5205335937,0.9184,0.9982661033
4067.4216117941,0.9164,0.9978396046
4091.269799728,0.9186,0.9985052615
4115.4383230501,0.9158,0.9982461735
4139.3506002378,0.9176,0.997783801
4163.3985958454,0.9187,0.9979233099
4187.3452461624,0.9161,0.9979272959
4215.3392461624,0.918,0.4435706314
4243.6442461624,0.9183,0.6413863202
4271.8432461624,0.9157,0.7237962372
4300.2202461624,0.916,0.7711216518
4328.7352461624,0.9176,0.797397162
4357.0882461624,0.9206,0.8226124043
4385.1742461624,0.919,0.8386559311
4413.7932461624,0.9209,0.8534239477
4442.1202461624,0.9204,0.8642179528
4471.3462461624,0.9208,0.8748405612
4500.0642461624,0.9216,0.8856983418
4528.9742461624,0.9203,0.8958785077
4557.3932461624,0.9189,0.9012874681
4585.5562461624,0.9227,0.9078125
4614.1882461624,0.9215,0.9134606186
4642.5822461624,0.9207,0.9202327806
4671.1562461624,0.9221,0.9237165179
4699.4842461624,0.9221,0.929683514
4727.6992461624,0.9229,0.9333665497
4755.9002461624,0.9203,0.9371452487
4784.7412461624,0.9214,0.9427734375
4813.5352461624,0.9238,0.9438655931
4841.8052461624,0.9246,0.9479073661
4870.7272461624,0.9221,0.9508848852
4899.0662461624,0.9249,0.9565648916
4927.5702461624,0.9232,0.9555365115
4956.2042461624,0.9248,0.9586136798
4984.4632461624,0.9269,0.963412787
5012.7942461624,0.9236,0.9637197066
5041.1862461624,0.9227,0.9643654337
5069.5452461624,0.9231,0.9670639349
5098.0432461624,0.9248,0.9713089923
5126.3442461624,0.9254,0.9724609375
5154.6782461624,0.9271,0.9713647959
5183.0912461624,0.9234,0.9735929528
5211.4222461624,0.9219,0.9733657526
5239.6652461624,0.9251,0.9743981186
5268.0532461624,0.9269,0.9781529018
5296.9722461624,0.9253,0.9766780931
5325.4812461624,0.9275,0.9786272321
5353.6242461624,0.9253,0.9804448342
5382.3492461624,0.9282,0.9808434311
5411.3182461624,0.9264,0.9811344069
5439.7012461624,0.9244,0.9827128508
5468.1502461624,0.9254,0.9835698342
5496.8872461624,0.9268,0.9833944515
5525.1022461624,0.9248,0.9840720663
5553.3372461624,0.9257,0.985291773
5581.3872461624,0.9251,0.9866350446
5609.8702461624,0.9241,0.9858139349
5638.2642461624,0.9237,0.9848134566
5666.7992461624,0.9282,0.9864357462
5695.1042461624,0.9244,0.987236926
5723.3832461624,0.9273,0.9872209821
5751.5462461624,0.927,0.9890505421
5779.7872461624,0.927,0.9880739796
5808.0842461624,0.9271,0.9901546556
5836.5112461624,0.9256,0.9892059949
5864.7582461624,0.9264,0.9874362245
5893.1392461624,0.9244,0.9894929847
5921.9362461624,0.9262,0.9899274554
5950.2242461624,0.9278,0.9911232462
5978.5152461624,0.9299,0.9903101084
6007.3202461624,0.9279,0.9907087054
6035.7342461624,0.9275,0.9914182079
6063.9912461624,0.9279,0.990106824
6092.3932461624,0.9275,0.9914500957
6120.6552461624,0.9283,0.9914819834
6148.7232461624,0.9279,0.9915218431
6176.9732461624,0.9287,0.9915258291
6205.1692461624,0.9287,0.9928571429
6234.2092461624,0.9299,0.9919762436
6262.4352461624,0.9284,0.993100287
6290.7822461624,0.9237,0.9929567921
6318.9492461624,0.9271,0.9934630102
6347.1102461624,0.9303,0.9938416773
6375.7152461624,0.9269,0.9926020408
6404.3952461624,0.9293,0.9945990115
6432.6502461624,0.9276,0.9939572704
6461.7002461624,0.9277,0.9933673469
6489.8972461624,0.9305,0.9943359375
6518.3152461624,0.9274,0.9940330038
6546.5092461624,0.927,0.9943120217
6574.7012461624,0.9256,0.9941525829
6602.8162461624,0.9293,0.9949936224
6631.8912461624,0.9292,0.9939612564
6660.1442461624,0.9271,0.9936104911
6688.8112461624,0.9303,0.9947743941
6717.7042461624,0.9303,0.994013074
6746.5692461624,0.9289,0.9947345344
6774.8272461624,0.9293,0.9944794324
6803.5732461624,0.928,0.9962930485
6831.8092461624,0.9284,0.9945990115
6859.9942461624,0.9265,0.9953364158
6888.2072461624,0.9291,0.9959542411
6917.0692461624,0.9288,0.9961654974
6945.3342461624,0.9285,0.9948142538
6973.6622461624,0.9305,0.9950135523
7002.3712461624,0.9286,0.9954161352
7030.6342461624,0.9329,0.9948501276
7058.9322461624,0.9294,0.9961654974
7087.2882461624,0.9284,0.9954360651
7115.3922461624,0.9287,0.9962890625
7143.7462461624,0.9283,0.9959502551
7171.8882461624,0.9284,0.996348852
7200.2032461624,0.9298,0.99609375
7228.5412461624,0.9283,0.9953922194
7256.8712461624,0.9295,0.9954918686
7285.1292461624,0.928,0.9957350128
7313.3902461624,0.9299,0.9969905931
7341.6262461624,0.9268,0.9963129783
7369.9872461624,0.9291,0.9970304528
7398.1782461624,0.9309,0.9965720663
7426.5522461624,0.9312,0.9967673788
7454.8002461624,0.9314,0.9962651467
7483.6752461624,0.9268,0.9962093431
7511.9672461624,0.9273,0.9967315051
7540.4812461624,0.9316,0.9970304528
7569.4672461624,0.9304,0.9964285714
7597.6442461624,0.9273,0.9966278699
7625.9032461624,0.9266,0.9967075893
7653.9652461624,0.9267,0.9968311543
7682.2712461624,0.9283,0.9965481505
7710.2702461624,0.9291,0.997269611
7738.5862461624,0.9304,0.9973692602
7766.9442461624,0.9286,0.9975047832
7795.3582461624,0.9279,0.9970264668
7823.4742461624,0.9288,0.9975845026
7852.0052461624,0.9289,0.9965082908
7880.2652461624,0.9304,0.9974091199
7909.4162461624,0.9304,0.9973094707
7937.6212461624,0.9294,0.9973891901
7965.9052461624,0.9298,0.996611926
7994.8792461624,0.9298,0.9968829719
8023.1912461624,0.9302,0.9969706633
8051.3112461624,0.9282,0.9968510842
8079.5382461624,0.9309,0.9974091199
8107.8792461624,0.9317,0.9968869579
8136.6572461624,0.9319,0.9976084184
8164.8222461624,0.9317,0.9976084184
8193.0862461624,0.931,0.9970663265
8221.1812461624,0.9306,0.9976881378
8249.6442461624,0.9311,0.9976044324
8278.1892461624,0.9292,0.997528699
8306.4052461624,0.9301,0.9980070153
8335.1532461624,0.9272,0.9978475765
8363.1162461624,0.9301,0.9976283482
8391.2932461624,0.9282,0.9970304528
8419.9032461624,0.9314,0.9977279974
8448.8012461624,0.9316,0.9973692602
8477.5812461624,0.9319,0.9977798151
8505.8032461624,0.9308,0.9974091199
8534.2022461624,0.9297,0.9974888393
8562.7192461624,0.929,0.9978475765
8591.1462461624,0.9281,0.9976841518
8619.5752461624,0.9308,0.9980229592
8648.1712461624,0.9276,0.9980628189
8676.4482461624,0.9294,0.998178412
8704.7372461624,0.9302,0.9978635204
8733.0352461624,0.9304,0.9975087691
8761.3272461624,0.9314,0.9976682079
8789.7352461624,0.9309,0.997787787
8818.0542461624,0.9335,0.9976682079
8846.8492461624,0.9332,0.9979073661
8875.4372461624,0.9296,0.9977638712
8903.9642461624,0.9299,0.9987045599
8932.2212461624,0.9318,0.9978236607
8960.6472461624,0.9314,0.9983458227
8988.7882461624,0.9308,0.9978236607
9017.0492461624,0.9295,0.9982063138
9045.2602461624,0.9309,0.9979870855
9074.2592461624,0.9318,0.9983856824
9102.4402461624,0.9327,0.9984853316
9130.6802461624,0.9289,0.9978675064
9158.8782461624,0.9312,0.9983657526
9187.0912461624,0.9311,0.9984255421
9215.3412461624,0.9289,0.9979272959
9243.6002461624,0.932,0.9982621173
9271.8822461624,0.9327,0.9980867347
9299.9612461624,0.931,0.9981465242
9328.0222461624,0.9313,0.9979272959
9356.2752461624,0.9311,0.9986248406
9384.7702461624,0.9292,0.9983458227
9413.1312461624,0.9315,0.9984255421
9441.6492461624,0.9302,0.9987205038
9469.9362461624,0.9316,0.998824139
9498.0972461624,0.9329,0.9974609375
9526.3522461624,0.9311,0.9985451212
9554.5892461624,0.9315,0.9981664541
9582.7752461624,0.9324,0.9981664541
9611.6252461624,0.9331,0.9980030293
9640.1062461624,0.932,0.9985451212
9668.5602461624,0.932,0.9982262436
9697.1332461624,0.9303,0.9981465242
9726.1262461624,0.9317,0.9984853316
9754.3732461624,0.9323,0.9988600128
9782.7842461624,0.9309,0.9981863839
9810.9982461624,0.9303,0.9982621173
9839.7242461624,0.9312,0.9986846301
9868.5372461624,0.9332,0.9985052615
9897.0362461624,0.9352,0.9976642219
9925.2572461624,0.9309,0.9985251913
9953.6162461624,0.933,0.9987045599
9981.8052461624,0.931,0.9988639987
10009.9132461624,0.9329,0.9986447704
10038.2442461624,0.9305,0.9986607143
10067.2962461624,0.9294,0.9987444196
10095.5522461624,0.9313,0.998824139
10123.9512461624,0.9325,0.9988600128
10152.2522461624,0.9312,0.9984853316
10180.2742461624,0.9311,0.9983856824
10208.4802461624,0.9308,0.998046875
10236.6822461624,0.9305,0.998565051
10265.0202461624,0.9308,0.9988639987
10293.1792461624,0.9318,0.998700574
10321.6452461624,0.9315,0.9983458227
10349.8802461624,0.9322,0.9985251913
10375.9842461624,0.9287,0.4421635842
10401.9932461624,0.9285,0.6485809949
10428.1422461624,0.9283,0.7385004783
10454.9252461624,0.9294,0.7823301977
10480.7272461624,0.9294,0.8115951849
10506.6542461624,0.9292,0.8339684311
10532.5522461624,0.9297,0.8512236926
10558.4922461624,0.9299,0.8655492666
10584.5592461624,0.9301,0.8760084503
10611.3812461624,0.9299,0.8871253189
10638.1842461624,0.9305,0.897134088
10664.0682461624,0.9301,0.9017697704
10689.9102461624,0.9302,0.9125876913
10715.7672461624,0.9304,0.917315051
10742.3322461624,0.9298,0.9238520408
10768.2772461624,0.9309,0.9281449298
10794.2472461624,0.9308,0.9350845026
10820.5352461624,0.9293,0.9389588648
10846.4502461624,0.9296,0.943614477
10872.6762461624,0.93,0.9474250638
10898.5472461624,0.9302,0.9511160714
10924.4892461624,0.9299,0.9539341518
10950.3752461624,0.9299,0.9553810587
10976.3242461624,0.9295,0.9598294005
11002.5162461624,0.9302,0.9624242666
11028.3612461624,0.9294,0.9652543048
11054.1952461624,0.9296,0.9668646365
11080.8142461624,0.9317,0.9692602041
11106.6762461624,0.93,0.9700813138
11132.7672461624,0.9311,0.9704639668
11159.5732461624,0.9299,0.9743263712
11185.4232461624,0.9296,0.9753228635
11211.3322461624,0.9289,0.9772401148
11237.2512461624,0.9304,0.978252551
11263.2132461624,0.9309,0.9777941645
11289.6532461624,0.9286,0.9801179847
11316.1382461624,0.9297,0.9799665179
11342.5032461624,0.9296,0.9822185906
11369.2302461624,0.9298,0.9837332589
11395.6082461624,0.9311,0.9839325574
11421.5532461624,0.9313,0.9846221301
11447.7592461624,0.9293,0.9863998724
11474.6532461624,0.9331,0.985546875
11501.1382461624,0.9306,0.9855628189
11527.1022461624,0.932,0.9871412628
11553.0352461624,0.9307,0.9861447704
11579.0252461624,0.9303,0.9868582589
11604.7802461624,0.9327,0.9882015306
11630.9782461624,0.9296,0.9887157207
11657.1842461624,0.9291,0.9883808992
11683.2762461624,0.9318,0.9877869898
11709.3062461624,0.9297,0.9902463329
11736.0922461624,0.9313,0.9904456314
11761.8462461624,0.9305,0.9913504464
11787.9902461624,0.9299,0.9906449298
11814.0062461624,0.93,0.9919563138
11839.7782461624,0.9308,0.9910514987
11865.6332461624,0.931,0.9921476403
11891.4622461624,0.9322,0.9916454082
11917.1442461624,0.9323,0.9923947704
11942.9782461624,0.9313,0.9920280612
11968.8972461624,0.9333,0.9926259566
11995.3002461624,0.933,0.9923030931
12021.4912461624,0.9326,0.9933434311
12047.3772461624,0.9346,0.9928252551
12073.4272461624,0.9314,0.9928850446
12099.2592461624,0.9315,0.9934111926
12125.1132461624,0.9323,0.9930046237
12151.3162461624,0.9335,0.9939772003
12177.8222461624,0.9309,0.9940609056
12203.6292461624,0.932,0.9937779018
12230.1482461624,0.9318,0.9936025191
12256.4902461624,0.9333,0.9949736926
12282.7112461624,0.9301,0.9943598533
12309.5552461624,0.9309,0.9943000638
12335.5802461624,0.9324,0.9943797832
12361.4652461624,0.9325,0.9936981824
12387.3812461624,0.9342,0.9947265625
12413.8062461624,0.9327,0.9954161352
12440.3472461624,0.9329,0.9947185906
12466.2302461624,0.9337,0.9944395727
12492.2062461624,0.9343,0.9957549426
12518.1252461624,0.9335,0.9953443878
12544.0642461624,0.933,0.9960499043
12569.9952461624,0.9346,0.9952726403
12595.9092461624,0.9335,0.9965680804
12621.8312461624,0.9331,0.9948501276
12647.6692461624,0.9354,0.9961136798
12673.5512461624,0.9352,0.9964524872
12699.3832461624,0.9334,0.9956552934
12725.0712461624,0.9339,0.995707111
12751.1952461624,0.9361,0.9953563457
12777.0982461624,0.9332,0.9956552934
12803.2842461624,0.9333,0.9965282207
12829.2412461624,0.9348,0.9956752232
12855.1752461624,0.9324,0.9965720663
12880.9752461624,0.9326,0.9956911671
12907.2332461624,0.9337,0.996871014
12933.5812461624,0.9347,0.9971022003
12959.3852461624,0.9346,0.9964524872
12985.9442461624,0.9325,0.997010523
13011.9952461624,0.9346,0.9968112245
13037.9542461624,0.9342,0.9967315051
13063.8472461624,0.935,0.9965481505
13089.7482461624,0.935,0.9969068878
13115.8512461624,0.9327,0.9964126276
13141.7352461624,0.9323,0.9962093431
13168.1952461624,0.9336,0.9966517857
13194.8332461624,0.9331,0.9969905931
13220.7552461624,0.9327,0.9976283482
13246.8102461624,0.9359,0.9968112245
13273.0872461624,0.9334,0.9963249362
13299.0212461624,0.9338,0.9969308036
13325.2112461624,0.9347,0.9968072385
13351.0272461624,0.9351,0.9971500319
13377.5492461624,0.9347,0.997130102
13404.1472461624,0.9354,0.997783801
13430.5272461624,0.9351,0.9979870855
13456.4132461624,0.9342,0.9973573023
13482.1582461624,0.9328,0.9981465242
13508.6152461624,0.9341,0.9976482781
13534.4172461624,0.9362,0.9969905931
13560.1422461624,0.935,0.9969866071
13586.9562461624,0.9344,0.9976084184
13612.7732461624,0.9338,0.9982461735
13638.8472461624,0.9349,0.9972895408
13665.4012461624,0.9323,0.9970503827
13691.2212461624,0.9352,0.9978475765
13717.1072461624,0.9337,0.9968112245
13742.9782461624,0.9354,0.9978874362
13768.7822461624,0.9342,0.9971500319
13794.6892461624,0.9359,0.9980229592
13820.5912461624,0.9386,0.9981863839
13846.5772461624,0.9368,0.9982461735
13872.5362461624,0.935,0.9982421875
13898.3752461624,0.9355,0.9976482781
13924.7372461624,0.934,0.9976682079
13951.0072461624,0.9359,0.9975884885
13976.9832461624,0.9373,0.9976283482
14003.1112461624,0.9363,0.9979631696
14029.1552461624,0.9329,0.9977678571
14055.0662461624,0.9353,0.9979870855
14080.9772461624,0.9357,0.9979073661
14107.3922461624,0.9357,0.9981265944
14133.7882461624,0.9339,0.9984454719
14159.7712461624,0.9329,0.9984454719
14185.7402461624,0.9318,0.998305963
14211.7032461624,0.9332,0.9979671556
14237.6192461624,0.9339,0.9979870855
14263.6542461624,0.9333,0.9977678571
14289.7732461624,0.9365,0.9977479273
14315.5782461624,0.9362,0.9983258929
14341.4592461624,0.9354,0.9980269452
14367.2582461624,0.9347,0.998042889
14393.0842461624,0.9362,0.9978874362
14418.8622461624,0.9335,0.9987802934
14444.5902461624,0.9345,0.9976084184
14470.4882461624,0.9355,0.9979272959
14496.4672461624,0.9366,0.9983258929
14522.8302461624,0.9358,0.9984375
14549.1282461624,0.9377,0.9983777105
14575.7792461624,0.9356,0.9984454719
14601.6932461624,0.9362,0.9982661033
14627.6312461624,0.9341,0.9991230867
14653.5712461624,0.9318,0.9976881378
14679.4792461624,0.9343,0.998305963
14705.4042461624,0.9351,0.9985251913
14731.3872461624,0.9332,0.9973294005
14757.2762461624,0.9341,0.9983856824
14783.0942461624,0.9372,0.9986447704
14809.2022461624,0.9369,0.9988639987
14835.1712461624,0.9349,0.9982661033
14861.0352461624,0.9345,0.9986647003
14887.0312461624,0.9352,0.9988639987
14912.9572461624,0.9357,0.9981265944
14938.6642461624,0.9344,0.9985451212
14965.2482461624,0.9361,0.9984654018
14991.1462461624,0.936,0.9982461735
15016.8372461624,0.9363,0.9984614158
15042.8372461624,0.9369,0.999083227
15068.6252461624,0.9354,0.9987404337
15094.3712461624,0.9351,0.9986248406
15120.7662461624,0.9353,0.9984813457
15147.0482461624,0.9341,0.9986248406
15172.8382461624,0.9368,0.998305963
15199.3972461624,0.9357,0.9990194515
15225.2002461624,0.9348,0.9990194515
15251.1742461624,0.9356,0.9991430166
15277.3372461624,0.9356,0.9983458227
15303.3812461624,0.9355,0.9988639987
15329.6762461624,0.9362,0.9984773597
15359.8762461624,0.9356,0.4291533801
15390.8022461624,0.9363,0.6450454401
15420.8192461624,0.936,0.735941486
15451.0062461624,0.9351,0.7828244579
15480.9772461624,0.9349,0.8120216837
15511.1442461624,0.9353,0.8339963329
15541.3072461624,0.9343,0.8518734056
15571.6622461624,0.9349,0.8646444515
15601.6892461624,0.9361,0.8771205357
15632.3982461624,0.9351,0.888540338
15662.9652461624,0.9365,0.895707111
15693.8072461624,0.9358,0.9034080038
15724.3362461624,0.9365,0.9116828763
15754.6192461624,0.9357,0.9199617347
15784.6372461624,0.9353,0.9250159439
15814.6552461624,0.9366,0.929815051
15845.1112461624,0.9362,0.9346978635
15876.2852461624,0.9362,0.9394252232
15906.7172461624,0.9365,0.9432916135
15936.7822461624,0.9362,0.9478356186
15967.3022461624,0.9364,0.9518415179
15997.5602461624,0.9354,0.9539500957
16027.7962461624,0.9378,0.9570870536
16058.0402461624,0.9367,0.9601761798
16088.0942461624,0.938,0.9632573342
16118.4022461624,0.9375,0.9655492666
16148.5652461624,0.9362,0.9663823342
16179.0492461624,0.9377,0.9677654656
16209.2712461624,0.9366,0.9720264668
16239.4312461624,0.9379,0.9727957589
16269.6262461624,0.936,0.9739198023
16300.4492461624,0.9385,0.9752032844
16330.6652461624,0.9382,0.9767578125
16360.8512461624,0.9371,0.9771524235
16391.3532461624,0.9388,0.9791254783
16421.5392461624,0.9379,0.9814014668
16451.6922461624,0.9378,0.9814811862
16481.7982461624,0.9389,0.981122449
16512.1442461624,0.9384,0.9819555166
16542.2742461624,0.9373,0.9825055804
16572.3602461624,0.939,0.9859893176
16602.5802461624,0.9377,0.9859693878
16632.7862461624,0.9387,0.9861846301
16663.6352461624,0.938,0.9870216837
16693.8622461624,0.9386,0.9855070153
16724.2912461624,0.9378,0.9875757334
16754.2852461624,0.9384,0.9875797194
16784.7352461624,0.9392,0.9877032844
16815.1402461624,0.9379,0.9874003508
16845.4582461624,0.9386,0.9892338967
16875.7332461624,0.9396,0.9897321429
16906.4312461624,0.9385,0.9889588648
16936.8742461624,0.9384,0.9905293367
16966.9902461624,0.9381,0.990230389
16998.1892461624,0.9387,0.9914660395
17028.4812461624,0.9387,0.991669324
17058.4482461624,0.9374,0.9903459821
17088.6532461624,0.939,0.9912826849
17118.7772461624,0.9382,0.9918606505
17149.0322461624,0.939,0.9899513712
17179.2042461624,0.9385,0.9927814094
17209.3752461624,0.9386,0.9926857462
17239.6002461624,0.9373,0.9930644133
17269.7122461624,0.9386,0.9935188138
17300.0802461624,0.9383,0.9929288903
17330.3032461624,0.9384,0.9933832908
17360.3512461624,0.9382,0.9941127232
17390.5932461624,0.9387,0.9934789541
17420.5702461624,0.9394,0.9941964286
17450.7472461624,0.9373,0.993359375
17481.7942461624,0.9392,0.9937420281
17511.9162461624,0.9387,0.9942562181
17542.1622461624,0.9395,0.9946189413
17572.2832461624,0.9393,0.9949378189
17602.8862461624,0.9388,0.9943000638
17633.0622461624,0.9387,0.995049426
17663.4672461624,0.938,0.995571588
17693.5912461624,0.9377,0.9948580995
17724.2072461624,0.9391,0.9950972577
17754.4522461624,0.9392,0.9955516582
17784.7522461624,0.9396,0.9951969069
17815.1542461624,0.9376,0.9949378189
17845.1472461624,0.9396,0.9949736926
17875.6262461624,0.939,0.9949537628
17906.5782461624,0.9394,0.9956353635
17937.0482461624,0.9397,0.9965680804
17967.0112461624,0.939,0.9956353635
17997.5082461624,0.9391,0.9959701849
18028.6012461624,0.94,0.9959143814
18059.3262461624,0.9389,0.995057398
18089.6282461624,0.9396,0.9963289222
18119.6672461624,0.9379,0.9956752232
18150.2802461624,0.9387,0.9958585778
18181.1112461624,0.9396,0.9958545918
18211.4262461624,0.9404,0.9961933992
18241.6562461624,0.9392,0.9962332589
18272.1792461624,0.9402,0.9965481505
18302.1212461624,0.9401,0.9966677296
18332.2232461624,0.938,0.9968032526
18363.0282461624,0.9394,0.9973294005
18393.8542461624,0.9395,0.9967036033
18424.0892461624,0.9395,0.9961734694
18454.3002461624,0.939,0.9970822704
18483.010562608,0.9375,0.4430285395
18511.5970904754,0.9371,0.6507732781
18540.3804433488,0.9376,0.7382174745
18569.0907597944,0.9371,0.7833426339
18597.7631579667,0.9379,0.8129504145
18626.5482609143,0.9375,0.8363799426
18655.2683777751,0.9373,0.8536591199
18684.238871911,0.9383,0.8658482143
18712.9356544498,0.9371,0.8796436543
18741.4900976244,0.9389,0.890497449
18770.1230607926,0.9385,0.899083227
18798.7872919522,0.9383,0.910287787
18827.4742740758,0.9373,0.9163265306
18856.0884531147,0.9392,0.9210100446
18884.8387879225,0.9382,0.928252551
18913.4788680589,0.9374,0.9356544962
18942.3851928093,0.9386,0.9407645089
18971.3187020448,0.9378,0.9457788584
18999.597450205,0.9371,0.9503228635
19028.3589854874,0.9376,0.9527463329
19057.0875027041,0.9377,0.9576171875
19085.7620009654,0.9389,0.9607979911
19114.4810677817,0.9383,0.9632573342
19143.3463241254,0.9371,0.9659837372
19172.1749455835,0.9384,0.969395727
19200.7981083364,0.9379,0.9713687819
19229.5995453094,0.9378,0.9715680804
19258.5541721063,0.938,0.973301977
19287.2038193147,0.937,0.9749521684
19315.9302364425,0.9374,0.9770328444
19344.7783420595,0.9378,0.9785913584
19373.532060344,0.9371,0.9799067283
19402.1421558766,0.9373,0.9799306441
19430.9070746357,0.9379,0.9817243304
19459.7232122316,0.9379,0.9829320791
19488.494314586,0.9381,0.9846580038
19517.0592582055,0.9378,0.9858657526
19545.6790374817,0.9371,0.9868622449
19574.4809411411,0.9381,0.9866390306
19603.3536644678,0.9374,0.987105389
19632.1344505658,0.9368,0.9876953125
19661.0867439305,0.9374,0.9881736288
19689.7806096791,0.9386,0.9891501913
19718.4379572137,0.9385,0.9883490115
19747.0264684984,0.9376,0.9907924107
19775.5987624294,0.9384,0.9902104592
19804.2258920171,0.9379,0.9901905293
19832.9149742297,0.9375,0.9899354273
19861.0407659092,0.937,0.9915896046
19889.1475401163,0.9378,0.9920878508
19917.506325001,0.9373,0.9921476403
19945.5516132696,0.937,0.9920440051
19973.6387866462,0.937,0.9920679209
20001.8756496984,0.9376,0.9938137755
20030.1986163988,0.9382,0.9924306441
20058.4690808747,0.9378,0.9927574936
20087.2686511019,0.9374,0.9942004145
20116.1279571935,0.9379,0.9921675702
20144.5371442137,0.9384,0.9936583227
20172.7619900901,0.9385,0.9934630102
20201.2549473263,0.9376,0.9948580995
20229.6363665033,0.938,0.9949776786
20257.8930637292,0.9378,0.9933673469
20286.1476608661,0.9372,0.9938018176
20314.3799737255,0.9386,0.9945591518
20342.6369042946,0.9381,0.9949338329
20370.913202351,0.9379,0.9947385204
20399.3360399495,0.9385,0.9958067602
20427.6033542919,0.937,0.9949976084
20455.8765022148,0.9397,0.9954161352
20484.2195364321,0.9385,0.995830676
20512.4695833762,0.9389,0.9949577487
20540.8420188392,0.9382,0.9964524872
20569.1746692832,0.9389,0.9957868304
20597.5149033819,0.9389,0.9964923469
20625.8469704679,0.9381,0.9944754464
20654.1638702446,0.9387,0.9958147321
20682.5261552776,0.9388,0.9958745217
20710.8649893169,0.9382,0.9961694834
20739.2985607036,0.9375,0.9952925702
20767.736098925,0.939,0.9961535395
20795.8643407083,0.9386,0.9964445153
20823.9711149154,0.9388,0.9969108737
20851.9794182836,0.9381,0.9961296237
20879.9856215628,0.9408,0.9970463967
20907.9102713866,0.9387,0.9967912946
20935.9851942441,0.939,0.9969905931
20963.9864973157,0.9373,0.9971460459
20991.993283953,0.9389,0.9968670281
21020.0008872916,0.9386,0.9962651467
21048.062976272,0.9379,0.9970503827
21076.066262761,0.9389,0.9969228316
21104.1645199405,0.9378,0.9975845026
21132.1608061329,0.9373,0.9965122768
21160.3906688885,0.9388,0.9977279974
21188.4632583138,0.938,0.9974290497
21216.5396979023,0.9372,0.9962093431
21244.5706355629,0.9382,0.996747449
21272.7391290516,0.9373,0.9978236607
21300.770416727,0.9387,0.9970703125
21328.8062545952,0.9382,0.9973493304
21356.9990157788,0.9376,0.9978077168
21385.0276200072,0.9387,0.9979272959
21413.2484990488,0.939,0.9974689094
21441.3038210758,0.9396,0.9968112245
21469.6350714605,0.9395,0.998305963
21497.6525918859,0.9379,0.9981066645
21525.6788626821,0.9375,0.9980628189
21553.8023209294,0.9387,0.9976283482
21581.8270749946,0.9388,0.9981664541
21609.8973309877,0.9389,0.9971699617
21637.9164848156,0.9373,0.9974290497
21665.9293383766,0.9396,0.9974250638
21694.0139449778,0.9379,0.9976841518
21722.0655335133,0.9383,0.997787787
21750.1241223454,0.938,0.997787787
21778.1985785165,0.9389,0.9983219069
21806.2243826262,0.9379,0.9972257653
21834.2722376702,0.9386,0.9976084184
21862.3511273625,0.9377,0.997783801
21890.4359673069,0.9384,0.9986049107
21919.3411253412,0.9383,0.9980269452
21948.2112818925,0.9389,0.9982063138
21977.0952056938,0.9374,0.9976283482
22006.1635873105,0.9379,0.9974649235
22034.7225806779,0.9371,0.9986407844
22062.7140833343,0.9388,0.9988998724
22090.7395374292,0.9384,0.9982661033
22118.8963637569,0.9379,0.997528699
22146.9417686971,0.9391,0.998046875
22174.9543889149,0.9383,0.9981265944
22202.956158673,0.9384,0.9979671556
22230.9543116111,0.9389,0.9983816964
22259.2653778073,0.9377,0.9988440689
22287.3202331479,0.9381,0.9985251913
22315.3329700373,0.9392,0.9984056122
22343.4342606787,0.9359,0.9981265944
22371.457498013,0.9375,0.9981863839
22399.4666180825,0.9383,0.9983258929
22427.7918015435,0.9389,0.9975486288
22455.8052384626,0.9392,0.9987045599
22483.8383928837,0.9377,0.9984056122
22511.8629136057,0.94,0.998441486
22539.8614165587,0.9382,0.9982461735
22568.1732994561,0.9381,0.9985251913
22596.1875530764,0.9389,0.9986248406
22624.3149781584,0.9391,0.9987045599
22652.4020348634,0.9396,0.9986846301
22680.8484401272,0.9398,0.9986049107
22709.5496561872,0.9384,0.9986049107
22738.2514556053,0.9394,0.9988042092
22766.8508173498,0.9387,0.9984654018
22795.652487666,0.9392,0.9986049107
22824.4344404801,0.9391,0.9986846301
22853.029485375,0.9398,0.9986248406
22881.5717947022,0.9409,0.9986607143
22910.1487554976,0.9389,0.9984853316
22938.7898856785,0.9402,0.9985212054
22967.4676507449,0.9406,0.9989237883
22996.0974637796,0.9393,0.998963648
23024.8230642061,0.9404,0.9989237883
23053.7083880667,0.94,0.9986846301
23082.3105499298,0.9397,0.9987802934
23111.095769549,0.9376,0.9987404337
23139.7098319163,0.9402,0.9991230867
23168.4217817644,0.9384,0.9986607143
23197.1101639473,0.9375,0.9984454719
23225.4416476752,0.9387,0.9987244898
23254.0629436824,0.9399,0.9987045599
23282.6340708973,0.9376,0.9986447704
23311.5055108363,0.9408,0.9985052615
23340.0810715723,0.9387,0.9986607143
23368.7118179799,0.9398,0.9991828763
23397.3601818006,0.9387,0.999222736
23426.0363134645,0.9393,0.9987045599
23454.7148952322,0.9392,0.9993622449
23483.579218203,0.9382,0.9993223852
23512.434790803,0.9386,0.9985451212
23541.1271398206,0.9374,0.9986009247
23569.889258461,0.9386,0.9986049107
23598.464819197,0.9408,0.9987842793
23627.0359464119,0.9387,0.9988440689
23655.5857227221,0.9388,0.9987045599
23683.8374030688,0.939,0.9988839286
23712.4182140273,0.9387,0.9991230867
23750.6222140273,0.9385,0.429683514
23789.2612140273,0.9378,0.6366350446
23827.5122140273,0.9376,0.7308115434
23865.9622140273,0.9389,0.7799744898
23904.3692140273,0.9384,0.8130022321
23943.5302140273,0.939,0.8341996173
23982.5142140273,0.9381,0.8497010523
24020.8282140273,0.939,0.867059949
24060.0832140273,0.9382,0.8783203125
24098.4542140273,0.9385,0.890756537
24137.2462140273,0.9381,0.8997727997
24175.6452140273,0.9382,0.9085538903
24214.0012140273,0.9388,0.9167689732
24252.4992140273,0.939,0.9234056122
24291.9732140273,0.9382,0.9288584184
24330.3362140273,0.9398,0.9342673788
24368.8182140273,0.9391,0.9381935587
24407.4022140273,0.9382,0.9453962054
24445.8112140273,0.9396,0.9487284758
24484.4542140273,0.9388,0.9527702487
24522.8222140273,0.9386,0.9565409758
24561.2702140273,0.9397,0.9596101722
24599.5282140273,0.9399,0.9619459503
24638.1422140273,0.9402,0.9661033163
24676.5662140273,0.94,0.9678651148
24715.0862140273,0.9404,0.969399713
24753.6632140273,0.9396,0.9707389987
24792.5122140273,0.9394,0.9733219069
24830.9592140273,0.9401,0.9758410395
24869.5362140273,0.9393,0.9771962691
24908.1522140273,0.9401,0.9780572385
24947.1992140273,0.9389,0.9802295918
24985.5782140273,0.939,0.9807358099
25025.1802140273,0.94,0.9811543367
25063.8252140273,0.9401,0.9832549426
25102.5222140273,0.9396,0.9824099171
25140.7912140273,0.9394,0.9849728954
25179.2432140273,0.9394,0.9855867347
25217.9712140273,0.9405,0.9873206314
25256.4202140273,0.9402,0.9869060906
25295.9762140273,0.9397,0.9880500638
25334.4932140273,0.94,0.9883689413
25372.9712140273,0.9395,0.9891701212
25411.4042140273,0.9403,0.9880939094
25449.9052140273,0.9388,0.9901825574
25488.6322140273,0.9402,0.9900310906
25527.0182140273,0.9399,0.9898875957
25565.3332140273,0.94,0.9898915816
25603.6332140273,0.9393,0.9906529018
25642.1412140273,0.9398,0.9921675702
25680.6292140273,0.9404,0.992183514
25719.0112140273,0.9396,0.992323023
25757.7412140273,0.9403,0.9915058992
25796.3072140273,0.9405,0.9925342793
25835.3102140273,0.9395,0.9933793048
25874.7362140273,0.9399,0.9930046237
25913.8362140273,0.9392,0.9938217474
25952.2732140273,0.94,0.9938974809
25990.8562140273,0.9395,0.9930803571
26029.0132140273,0.9403,0.9932557398
26067.2592140273,0.9402,0.9938576212
26105.7532140273,0.94,0.9932716837
26144.7382140273,0.9402,0.9934151786
26183.1582140273,0.9394,0.9948740434
26221.9082140273,0.9403,0.9946508291
26260.5672140273,0.9399,0.9948341837
26299.2442140273,0.9396,0.9953922194
26337.7522140273,0.9408,0.9957150829
26376.4112140273,0.9386,0.9943359375
26414.9252140273,0.9398,0.9954161352
26454.3722140273,0.9406,0.9960738202
26492.9082140273,0.9402,0.9955556441
26531.2492140273,0.9402,0.9940808355
26569.8122140273,0.9409,0.9946348852
26608.8012140273,0.94,0.9952168367
26647.3602140273,0.9404,0.9965720663
26685.7342140273,0.94,0.9957748724
26724.2562140273,0.9393,0.9962531888
26763.2282140273,0.9408,0.9967036033
26802.5322140273,0.9402,0.995571588
26841.3092140273,0.9395,0.9965322066
26880.3862140273,0.9408,0.9956672513
26919.0112140273,0.9396,0.9965521365
26957.4172140273,0.9398,0.9969068878
26995.7672140273,0.9394,0.9972895408
27034.0272140273,0.9401,0.9952327806
27072.5962140273,0.9397,0.9969666773
27111.1422140273,0.9396,0.9972855548
27150.2662140273,0.9398,0.9969905931
27189.4762140273,0.9397,0.9967514349
27227.9002140273,0.9405,0.9966677296
27266.4172140273,0.9401,0.9967673788
27305.0492140273,0.9406,0.9967036033
27343.6642140273,0.9405,0.9969905931
27382.2062140273,0.9403,0.9971859056
27420.6122140273,0.9397,0.9968510842
27460.3662140273,0.9392,0.9983418367
27498.8802140273,0.9405,0.996875
27537.7082140273,0.9403,0.9974091199
27576.1792140273,0.9401,0.9967075893
27615.2242140273,0.9407,0.9977399554
27653.7502140273,0.9404,0.9973094707
27692.3722140273,0.9406,0.9970862564
27730.8862140273,0.9405,0.9971061862
27769.3432140273,0.9408,0.9977080676
27807.9162140273,0.9407,0.9974489796
27846.6772140273,0.9401,0.9973493304
27885.3982140273,0.9402,0.9979870855
27924.0202140273,0.9395,0.9978675064
27962.5842140273,0.9402,0.9982621173
28001.1652140273,0.9406,0.9981863839
28040.2022140273,0.9405,0.9974091199
28078.8872140273,0.9406,0.9976044324
28117.9932140273,0.9402,0.9980668048
28156.5752140273,0.9391,0.9968909439
28195.2122140273,0.9393,0.9978834503
28233.6342140273,0.9395,0.9981465242
28272.2022140273,0.9398,0.9982860332
28310.7442140273,0.9387,0.9979432398
28349.8752140273,0.9389,0.9978874362
28388.3892140273,0.9413,0.9979472258
28426.7932140273,0.9406,0.9979671556
28465.8972140273,0.9397,0.9981664541
28504.3572140273,0.9403,0.9980269452
28542.9772140273,0.9401,0.9976642219
28581.4892140273,0.9404,0.9984654018
28619.9542140273,0.9404,0.9983258929
28658.5982140273,0.9399,0.9982860332
28697.3642140273,0.94,0.9981265944
28735.9592140273,0.9403,0.9983458227
28774.7282140273,0.9391,0.9978475765
28813.2732140272,0.9403,0.9978675064
28851.3332140273,0.9407,0.9986447704
28889.9242140273,0.9399,0.9979272959
28928.1012140273,0.9396,0.9983219069
28966.6882140273,0.9408,0.9976403061
29005.2442140273,0.9406,0.9986049107
29043.8612140273,0.9399,0.9987444196
29082.4412140273,0.9396,0.9982860332
29120.7892140273,0.9404,0.998305963
29159.1542140273,0.9415,0.9986607143
29197.6392140273,0.9401,0.9978475765
29236.1392140273,0.9406,0.9989357462
29274.5092140273,0.9409,0.9984853316
29312.9192140273,0.9405,0.9988839286
29351.7852140273,0.9413,0.9989038584
29390.4342140273,0.9408,0.9982820472
29428.7372140273,0.9406,0.9986647003
29467.2642140273,0.9401,0.9984614158
29505.7632140273,0.9405,0.9983258929
29544.8362140273,0.9405,0.9988639987
29583.2062140273,0.9406,0.9990632972
29621.9632140273,0.9412,0.9983418367
29660.5262140273,0.9412,0.9984016263
29699.3172140273,0.9407,0.9986049107
29737.9602140273,0.9405,0.9989038584
29776.3072140273,0.941,0.9988002232
29814.8912140273,0.9411,0.9986647003
29853.4382140273,0.9398,0.9983856824
29891.9652140273,0.9392,0.9989795918
29930.2352140273,0.9403,0.9987643495
29969.1582140273,0.9404,0.9986049107
30008.0302140273,0.9408,0.9991230867
30046.6942140273,0.9407,0.9989835778
30085.3432140273,0.9411,0.9992028061
30123.8102140273,0.9408,0.9991629464
30162.4692140273,0.9417,0.9988440689
30201.4542140273,0.9408,0.9985052615
30240.0742140273,0.9409,0.9985610651
30278.5162140273,0.9397,0.9988440689
30317.1002140273,0.9405,0.998565051
30356.3762140273,0.9404,0.9988440689
30394.7862140273,0.9406,0.998963648
30433.2172140273,0.9408,0.9989038584
30471.7432140273,0.9401,0.9988042092
30510.2502140273,0.9419,0.9987045599
30548.7962140273,0.9402,0.9982621173
30587.8772140273,0.9408,0.9985052615
30626.1552140273,0.9412,0.998565051
30664.6312140273,0.9414,0.9986846301
30703.2502140273,0.943,0.9986049107
30741.9672140273,0.9408,0.9985052615
30780.4012140273,0.9425,0.9983657526
30818.7922140273,0.9414,0.9990234375
30857.5192140273,0.941,0.9989237883
30896.5342140273,0.9417,0.9989198023
30935.1012140272,0.9406,0.9988639987
30984.7252140272,0.9381,0.4239437181
31034.2082140273,0.9386,0.6393455038
31084.7892140272,0.9383,0.7293128189
31134.2152140272,0.9389,0.7784319196
31183.9662140272,0.9382,0.808729273
31233.5902140272,0.9392,0.8315369898
31283.2072140272,0.9391,0.8505500638
31333.6422140272,0.9383,0.863930963
31383.3632140273,0.9382,0.8787149235
31433.9942140273,0.9385,0.8868303571
31483.7282140273,0.9385,0.8967992666
31533.6892140273,0.9379,0.9071468431
31583.2292140273,0.9388,0.9163145727
31633.7982140272,0.9385,0.9233498087
31683.9812140272,0.939,0.9296875
31733.6392140272,0.9385,0.934630102
31783.3062140273,0.9391,0.9391701212
31832.5632140273,0.9388,0.9440369898
31882.1992140273,0.9385,0.9482700893
31931.8702140272,0.9388,0.9513113839
31981.6472140272,0.9391,0.9555006378
32031.3412140272,0.9374,0.9587930485
32081.2382140272,0.9387,0.9625558036
32130.9312140272,0.9382,0.9641581633
32180.4082140272,0.9375,0.9679368622
32229.8842140272,0.9384,0.9709542411
32280.8402140272,0.9384,0.9711734694
32330.8382140272,0.9376,0.9734733737
32381.6712140272,0.9372,0.9747289541
32431.3192140272,0.9388,0.9768136161
32481.0732140272,0.9381,0.9775948661
32531.3552140272,0.938,0.9803651148
32581.2082140272,0.9381,0.9815569196
32631.0482140272,0.9392,0.9819435587
32681.4852140272,0.9369,0.9827128508
32731.0982140272,0.9391,0.9838926977
32780.6802140272,0.9385,0.9847496811
32831.4962140272,0.9384,0.9852479273
32881.2822140272,0.939,0.9872608418
32930.9092140272,0.9391,0.9868582589
32980.6942140272,0.938,0.9870934311
33031.1392140272,0.9383,0.9889548788
33080.5642140273,0.9383,0.9889508929
33129.9852140273,0.9378,0.9884327168
33179.6792140273,0.9392,0.9886120855
33229.3562140273,0.9384,0.9899154974
33279.4922140273,0.9384,0.9909239477
33329.9872140273,0.9391,0.9901865434
33379.6082140273,0.9386,0.9900908801
33429.0262140273,0.9382,0.9912866709
33478.7752140273,0.9383,0.9917251276
33528.5762140273,0.9384,0.991147162
33578.2462140273,0.939,0.9919204401
33628.0562140273,0.9381,0.9934590242
33678.3392140273,0.9387,0.991928412
33728.1082140273,0.9389,0.9932118941
33777.7572140273,0.9387,0.9937380421
33828.0052140273,0.9391,0.9933832908
33878.4282140273,0.9397,0.9937380421
33928.6892140273,0.9404,0.9947504783
33978.4152140273,0.9387,0.9933832908
34028.1632140273,0.9392,0.9937181122
34077.6532140273,0.9387,0.9943000638
34127.6312140273,0.9376,0.993618463
34177.0462140273,0.939,0.9950972577
34226.5012140273,0.9389,0.9942522321
34276.8482140273,0.939,0.9956313776
34326.5622140273,0.9389,0.9955875319
34376.3392140273,0.9386,0.9948740434
34426.2782140273,0.9381,0.9949776786
34475.7592140273,0.9391,0.9941326531
34525.3832140273,0.9394,0.9954320791
34575.1142140273,0.9387,0.9957748724
34624.8562140273,0.9375,0.9959143814
34674.7122140273,0.9386,0.99609375
34724.1212140273,0.9381,0.9962053571
34773.9792140273,0.939,0.9961336097
34824.2872140273,0.9382,0.9965122768
34873.9792140273,0.9385,0.9959741709
34924.3212140273,0.9391,0.9955357143
34974.1192140273,0.9381,0.9969905931
35023.7212140273,0.9384,0.9955556441
35073.2162140273,0.9399,0.9972417092
35123.0502140273,0.9386,0.9965122768
35173.0352140273,0.9395,0.9958745217
35223.3572140273,0.9399,0.9969905931
35273.9452140273,0.94,0.9964325574
35323.6152140273,0.9389,0.9962531888
35373.6722140273,0.9388,0.9965919962
35423.2072140273,0.9389,0.9960020727
35473.1812140273,0.9403,0.9972895408
35522.8852140273,0.9392,0.9967713648
35572.7662140273,0.9398,0.9968112245
35622.5902140273,0.9383,0.9972297513
35672.5532140273,0.9388,0.9964285714
35722.2392140273,0.94,0.9969905931
35771.7772140273,0.9382,0.9976881378
35822.2072140273,0.9381,0.9969666773
35871.8462140273,0.9383,0.997524713
35921.4492140273,0.9398,0.9967833227
35971.1322140273,0.9387,0.9974410077
36021.4562140273,0.9389,0.9971500319
36070.8972140273,0.9389,0.9976881378
36120.4172140273,0.9389,0.9976283482
36170.3752140273,0.9395,0.9982262436
36220.0322140273,0.9387,0.9981465242
36270.2002140273,0.9396,0.9971659758
36321.0992140273,0.9396,0.9977678571
36370.7032140273,0.9389,0.997787787
36420.3412140273,0.9396,0.9978077168
36469.9552140273,0.939,0.9977678571
36519.6242140273,0.9389,0.9972456952
36569.5732140273,0.9386,0.9974489796
36619.2132140273,0.9396,0.9980269452
36669.1832140273,0.9401,0.998301977
36719.3752140273,0.938,0.9983458227
36768.7042140273,0.9397,0.9972975128
36818.4382140273,0.9389,0.997783801
36867.9922140273,0.9392,0.9979272959
36917.7092140273,0.9392,0.9978077168
36967.3952140273,0.9397,0.9982461735
37016.9702140273,0.9391,0.9986248406
37067.6222140273,0.9388,0.9988639987
37117.0322140273,0.9396,0.9980867347
37166.9662140273,0.9382,0.998178412
37216.6242140273,0.9391,0.9979870855
37267.2202140273,0.9392,0.9986049107
37316.9832140273,0.9387,0.9978675064
37367.3592140273,0.9404,0.9978276467
37417.4792140273,0.9389,0.9983418367
37467.1752140273,0.9401,0.9982860332
37517.4242140273,0.9402,0.9982860332
37566.8322140273,0.939,0.9981863839
37616.9352140273,0.9406,0.9983856824
37667.6242140273,0.9382,0.9984654018
37717.3402140273,0.9397,0.9980070153
37766.9942140273,0.9389,0.9983657526
37817.4002140273,0.9401,0.9978077168
37867.9302140273,0.9396,0.9982661033
37917.4932140273,0.9397,0.9986248406
37967.1622140273,0.9406,0.9984654018
38016.7272140273,0.9396,0.9989795918
38066.3382140273,0.9404,0.9982860332
38115.9452140273,0.9389,0.9981465242
38165.4992140273,0.939,0.9979472258
38215.2302140273,0.9387,0.9978635204
38265.0492140273,0.9386,0.9983657526
38314.6682140273,0.9382,0.9986647003
38364.8072140273,0.9391,0.9987444196
38415.0482140273,0.9382,0.9987643495
38465.1752140273,0.9384,0.9989237883
38515.1202140273,0.9383,0.9984454719
38565.3602140273,0.9391,0.9982461735
38614.9862140273,0.9392,0.9983418367
38665.0132140273,0.9383,0.9984454719
38714.5232140273,0.9389,0.9984972895
38764.0222140273,0.939,0.9984056122
38813.8162140273,0.9405,0.998824139
38863.4522140273,0.9396,0.9989237883
38913.0162140273,0.9404,0.998963648
38962.9102140273,0.9408,0.9985849809
39012.3492140273,0.9397,0.9988639987
39062.2242140273,0.939,0.998963648
39111.6012140273,0.9394,0.9985251913
39164.2882140273,0.9402,0.4295958227
39216.8122140273,0.9401,0.6408920599
39269.4612140273,0.9402,0.7327766263
39322.0682140273,0.9404,0.7810586735
39374.5462140273,0.9394,0.8093271684
39427.6752140273,0.9396,0.8317960778
39480.2322140273,0.9397,0.850131537
39532.6932140273,0.9402,0.8622010523
39585.2192140273,0.9408,0.8786910077
39637.4822140273,0.9402,0.8873844069
39689.6972140273,0.9394,0.8966876594
39742.4162140273,0.9401,0.9048309949
39794.8512140273,0.9401,0.9128308355
39847.3822140273,0.941,0.9211017219
39900.0192140273,0.9403,0.9259486607
39953.3372140273,0.9412,0.9323461416
40005.8152140273,0.941,0.9396285077
40058.4272140273,0.9401,0.9446468431
40110.8822140273,0.9409,0.9484135842
40163.3242140273,0.9414,0.9510204082
40215.7632140273,0.9406,0.9556800064
40268.1222140273,0.941,0.9580237564
40320.5282140273,0.9407,0.9613161671
40372.8472140273,0.9414,0.963416773
40425.1262140273,0.9411,0.9671396684
40477.9482140273,0.942,0.9702646684
40530.3062140273,0.9411,0.9716637436
40582.7122140273,0.9415,0.9733816964
40634.9652140273,0.9422,0.9752670599
40687.3592140273,0.9412,0.9769690689
40739.6622140273,0.9416,0.9781648597
40792.7172140273,0.9415,0.9802694515
40845.4252140273,0.9418,0.9804408482
40898.0142140273,0.9416,0.9814213967
40950.2592140273,0.9423,0.9823780293
41002.9692140273,0.9414,0.9840082908
41055.5502140273,0.9416,0.9859215561
41107.9922140273,0.9413,0.9851801658
41160.3732140273,0.9418,0.9865074936
41212.7332140273,0.9424,0.9851283482
41265.1272140273,0.942,0.987890625
41317.5162140273,0.9418,0.9877311862
41369.9082140273,0.9433,0.9873206314
41422.9322140273,0.9419,0.9898596939
41475.2832140273,0.9423,0.989716199
41527.6732140273,0.9415,0.9898875957
41580.2962140273,0.9417,0.9904854911
41633.2112140273,0.9413,0.9904695472
41685.6842140273,0.9427,0.9916493941
41738.1382140273,0.9413,0.9905492666
41790.4732140273,0.9408,0.9922273597
41842.9002140273,0.9416,0.9918088329
41895.0732140273,0.941,0.9926817602
41947.5062140273,0.9406,0.9922472895
41999.5632140273,0.9415,0.991928412
42052.1432140273,0.9405,0.993622449
42104.9002140273,0.9402,0.9935347577
42157.3842140273,0.9407,0.9942920918
42209.5992140273,0.9417,0.9931959503
42261.8522140273,0.9417,0.9928810587
42314.1402140273,0.9413,0.992837213
42367.0162140273,0.9419,0.9942602041
42419.3782140273,0.9415,0.995057398
42471.5502140273,0.9419,0.9943160077
42523.6512140273,0.9412,0.9943558673
42576.1522140273,0.9409,0.995316486
42628.7832140273,0.9417,0.9951969069
42681.3222140273,0.9408,0.9948381696
42733.7182140273,0.9415,0.9953005421
42786.1012140273,0.9418,0.9948780293
42838.5902140273,0.9408,0.9952168367
42890.8512140273,0.9428,0.9952566964
42943.4352140273,0.9416,0.9961296237
42995.8172140273,0.9412,0.9953284439
43048.1892140273,0.941,0.9957948023
43101.2452140273,0.9417,0.9968311543
43153.6142140273,0.9416,0.996747449
43206.1572140273,0.9405,0.9960738202
43258.3182140273,0.9415,0.9965322066
43310.6842140273,0.9422,0.9964046556
43363.0092140273,0.942,0.9963687819
43415.1032140273,0.9418,0.9965999681
43468.2512140273,0.9417,0.997006537
43520.6922140273,0.9408,0.9960100446
43573.3702140273,0.941,0.9961894133
43627.2512140273,0.9418,0.9970304528
43679.5242140273,0.9419,0.9967514349
43731.8882140273,0.9428,0.9965720663
43783.9932140273,0.9422,0.9973493304
43836.2032140273,0.9419,0.9966717156
43889.3612140273,0.9412,0.9971101722
43941.6392140273,0.9412,0.9973294005
43994.1732140273,0.9431,0.9972098214
44066.1972140273,0.9411,0.4207350128
44138.2232140273,0.9391,0.6379384566
44209.8952140273,0.9405,0.7303970026
44281.8362140273,0.941,0.7825215242
44354.4342140273,0.9408,0.813145727
44426.4582140273,0.9403,0.8354033801
44498.2562140273,0.9398,0.851040338
44570.1092140273,0.9404,0.8670838648
44642.0082140273,0.94,0.8789421237
44714.0002140273,0.9407,0.8924186862
44785.8802140273,0.9409,0.8990114796
44859.0032140273,0.9394,0.9089764031
44931.6262140273,0.9411,0.9150191327
45003.6142140273,0.9401,0.9228236607
45075.5282140273,0.9408,0.9297433036
45147.3622140273,0.9404,0.934502551
45219.2222140273,0.9401,0.9397002551
45291.0652140273,0.941,0.9463129783
45363.0092140273,0.9406,0.9481345663
45434.7852140273,0.9411,0.9520169005
45506.7582140273,0.9402,0.9561583227
45578.8642140273,0.9392,0.9591079401
45650.7792140273,0.9407,0.9641143176
45723.4292140273,0.9406,0.9657445791
45795.3762140273,0.9407,0.9684789541
45867.4622140273,0.9411,0.9700055804
45939.4492140273,0.9402,0.9725845026
46011.2652140273,0.9414,0.9747289541
46082.6052140273,0.9401,0.9767219388
46155.7592140273,0.9404,0.9768375319
46228.7022140273,0.9396,0.9784877232
46301.4412140273,0.9402,0.9788863202
46373.9772140273,0.9397,0.9813616071
46445.4752140273,0.9407,0.9821986607
46517.6622140273,0.9397,0.9830277423
46589.6892140273,0.9402,0.9826570472
46661.6152140273,0.9403,0.9843550702
46733.3712140273,0.9401,0.9859733737
46805.7282140273,0.9421,0.9858219069
46877.5672140273,0.941,0.9876793686
46949.4562140273,0.9415,0.9876155931
47021.7402140273,0.9411,0.9872727997
47093.6282140273,0.9401,0.9883729273
47165.7042140273,0.941,0.989194037
47237.6412140273,0.9402,0.9905731824
47310.0222140273,0.9402,0.9901905293
47381.9982140273,0.9402,0.9898357781
47453.6002140273,0.9414,0.9902662628
47525.5262140273,0.9408,0.9906489158
47598.0072140273,0.9417,0.9917051977
47670.4172140273,0.9413,0.9907047194
47742.1742140273,0.9413,0.9939014668
47814.5822140273,0.941,0.993622449
47886.4292140273,0.94,0.9926219707
47958.2542140273,0.9409,0.9924625319
48030.0742140273,0.941,0.992964764
48102.7662140273,0.9408,0.9936583227
48175.4542140273,0.9401,0.9934032207
48247.0822140273,0.9409,0.9937340561
48319.2192140273,0.9412,0.9932198661
48391.0682140273,0.9405,0.9948979592
48463.2762140273,0.9402,0.9945113202
48536.1142140273,0.9399,0.9935227997
48608.0132140273,0.9408,0.9937181122
48680.2032140273,0.9409,0.9953962054
48752.8452140273,0.9403,0.9942522321
48824.6432140273,0.9398,0.993881537
48896.9972140273,0.9408,0.9944754464
48968.9632140273,0.9397,0.9945910395
49040.5172140273,0.9409,0.9952925702
49112.5932140273,0.9408,0.9951490753
49185.5262140273,0.9415,0.9960538903
49257.4492140273,0.9419,0.9954161352
49329.0162140273,0.9407,0.9956273916
49400.8442140273,0.9422,0.9956752232
49473.2232140273,0.9411,0.9960140306
49546.2952140273,0.9407,0.996229273
49618.2332140273,0.94,0.9960538903
49690.2012140273,0.9416,0.9961336097
49762.3392140273,0.9409,0.9966318559
49834.1522140273,0.9415,0.9963329082
49905.9362140273,0.943,0.9959303253
49977.9092140273,0.9415,0.9961894133
50050.9252140273,0.9418,0.9967115753
50122.9872140273,0.941,0.9962133291
50196.1772140273,0.9417,0.9965880102
50267.9222140273,0.9423,0.9969029018
50339.7252140273,0.9422,0.9961894133
50412.1802140273,0.9408,0.9966278699
50484.4822140273,0.9413,0.9971898916
50556.3662140273,0.9409,0.9978675064
50628.8552140273,0.9408,0.9970503827
50700.7532140273,0.9403,0.9973692602
50772.9382140273,0.9421,0.9961495536
50844.5832140273,0.9423,0.9970503827
50916.1472140273,0.9427,0.9971898916
50988.1082140273,0.9428,0.997787787
51059.9082140273,0.9413,0.9970703125
51131.5572140273,0.9409,0.9968869579
51203.5612140273,0.9411,0.9969507334
51275.3982140273,0.9408,0.9970224809
51347.4612140273,0.9417,0.9976084184
51419.2422140273,0.9421,0.9972297513
51491.7052140273,0.9403,0.9979472258
51564.4262140273,0.9426,0.9986248406
51636.4622140273,0.9414,0.9978675064
51708.1542140273,0.9422,0.9974888393
51779.7752140273,0.9414,0.9971500319
51851.6492140273,0.9411,0.9967275191
51923.6862140273,0.9414,0.9977479273
51995.5862140273,0.9428,0.998301977
52068.7442140273,0.9407,0.9976482781
52140.6222140273,0.9422,0.9971898916
52212.4512140273,0.9424,0.997528699
52284.4952140273,0.9403,0.9981624681
52356.3432140273,0.9426,0.9969666773
52428.1922140273,0.9424,0.9982461735
52500.0892140273,0.9426,0.9984853316
52572.6412140273,0.9425,0.9980070153
52644.4052140273,0.9421,0.9982063138
52716.4212140273,0.9416,0.9972895408
52788.3292140273,0.9424,0.9972496811
52861.0332140273,0.9426,0.9978475765
52932.8812140273,0.9422,0.9984215561
53004.8912140273,0.9421,0.9980668048
53083.8582140273,0.9415,0.4322185906
53162.9832140273,0.9414,0.6427016901
53242.0912140273,0.9411,0.7395727041
53321.1502140273,0.9411,0.7876873406
53399.9622140273,0.9415,0.8165058992
53479.0062140273,0.9406,0.8377391582
53558.1412140273,0.9406,0.8554886798
53636.9422140273,0.9409,0.8693040497
53716.0962140273,0.9409,0.8827447385
53795.1252140273,0.9413,0.893614477
53874.1582140274,0.9418,0.9017617985
53953.3562140273,0.9408,0.9101721939
54032.3302140274,0.9419,0.9179448342
54111.3392140273,0.9409,0.9242944834
54190.3792140273,0.9409,0.9312938457
54269.3562140273,0.9408,0.9357900191
54348.5402140273,0.9407,0.9407764668
54427.7322140273,0.9415,0.945057398
54506.8872140273,0.9417,0.951558514
54585.5262140274,0.9411,0.9541055485
54664.7392140274,0.9416,0.9567881059
54743.6622140274,0.9411,0.9609933036
54822.7572140274,0.9415,0.9647241709
54901.7882140274,0.9418,0.9669044962
54980.8962140274,0.9409,0.9692083865
55059.9032140274,0.9409,0.9721938776
55139.1972140274,0.9419,0.9749362245
55218.0862140274,0.9415,0.9747528699
55297.3672140274,0.9415,0.9772919324
55376.4442140274,0.9415,0.9784757653
55455.9902140274,0.9408,0.9797592474
55534.7502140274,0.9411,0.9814572704
55613.8842140274,0.9416,0.9821149554
55692.5582140274,0.9409,0.9824139031
55771.4642140274,0.9413,0.9844068878
55850.4652140274,0.9418,0.9852080676
55929.4372140274,0.9419,0.984510523
56008.5732140274,0.9418,0.9862882653
56087.5962140274,0.9421,0.9857023278
56166.6462140274,0.941,0.9874162946
56245.6842140274,0.9419,0.9881377551
56324.7662140274,0.9414,0.9901825574
56403.8192140274,0.9419,0.9892378827
56482.8242140274,0.941,0.9905094069
56561.8712140274,0.9423,0.9899115115
56640.4342140274,0.9426,0.9910674426
56719.8382140274,0.9412,0.9899593431
56799.5112140274,0.9425,0.9907684949
56879.3442140274,0.9411,0.9920798788
56959.0712140274,0.9411,0.9928611288
57038.1732140274,0.9422,0.9931202168
57117.1862140274,0.9406,0.9931999362
57196.2492140274,0.9412,0.9920280612
57275.1752140274,0.9416,0.9926139987
57354.1852140274,0.9408,0.9937579719
57433.3002140274,0.9416,0.9938934949
57512.4482140274,0.9412,0.9932637117
57591.4332140274,0.9412,0.9938416773
57670.0882140274,0.9428,0.9945192921
57749.6032140274,0.9416,0.9942323023
57828.2082140274,0.942,0.9939413265
57906.9572140274,0.941,0.9939373406
57986.0082140274,0.942,0.9950135523
58064.8992140274,0.9398,0.9954320791
58144.3392140274,0.9418,0.9942323023
58223.3902140274,0.9423,0.9957110969
58302.3332140274,0.9428,0.9961734694
58382.5172140274,0.9423,0.9953962054
58461.0322140274,0.9423,0.9949338329
58540.2752140274,0.9421,0.9950972577
58619.2322140274,0.9424,0.9956353635
58698.1512140274,0.942,0.9964724171
58776.8822140274,0.9418,0.9962731186
58856.1492140274,0.942,0.9954759247
58935.2742140274,0.9422,0.9958864796
59014.1572140274,0.9425,0.996352838
59092.9812140274,0.9417,0.9963926977
59172.7422140274,0.9417,0.9965640944
59251.6472140274,0.9422,0.9966717156
59330.3152140274,0.9417,0.9968670281
59409.3032140274,0.9415,0.997010523
59488.8102140274,0.9413,0.9965082908
59567.9472140274,0.9412,0.9960857781
59646.8122140274,0.9423,0.9966677296
59725.9522140274,0.9423,0.99609375
59804.6632140274,0.9419,0.9969666773
59884.0822140274,0.9416,0.9977479273
59963.4552140274,0.9409,0.997528699
60042.1052140274,0.9412,0.9974689094
60121.1922140274,0.9414,0.9967275191
60201.1602140274,0.9421,0.9967713648
60280.2132140274,0.941,0.9973692602
60358.9502140274,0.9421,0.9972098214
60437.8422140274,0.9419,0.9975087691
60516.8782140274,0.942,0.998042889
60595.9362140274,0.9416,0.9979472258
60674.7312140274,0.9419,0.9963089923
60753.6952140274,0.9422,0.997787787
60832.3222140274,0.9414,0.9978675064
60911.1182140274,0.9416,0.9974250638
60990.1572140274,0.942,0.9973493304
61068.9952140274,0.9413,0.9979671556
61147.7902140274,0.9415,0.9979472258
61227.0102140274,0.9414,0.9970663265
61305.9952140274,0.9417,0.9982063138
61384.8102140274,0.9418,0.9979272959
61463.7892140274,0.9417,0.9979432398
61542.9252140274,0.9415,0.9982661033
61621.6742140274,0.9417,0.9981026786
63210.4262140274,0.9413,0.9984654018
64054.3922140274,0.9419,0.9981066645
65553.5222140274,0.9414,0.9984813457
68014.1702140274,0.9418,0.9991230867
70040.4432140274,0.9431,0.9987244898
71560.3802140274,0.9434,0.9990632972
72830.4732140274,0.943,0.9987045599
74624.3932140274,0.9423,0.9987444196
75787.3232140274,0.9429,0.9976682079
80021.3662140274,0.9434,0.9982860332
82089.6012140274,0.9435,0.999222736
84885.5152140274,0.9433,0.9995615434
86224.7362140274,0.943,0.998441486
88824.7442140274,0.9432,0.999083227
92888.9152140274,0.944,0.999083227
97247.6662140274,0.9437,0.9992028061
101139.824214027,0.9438,0.9993223852
104012.295214027,0.9435,0.9982661033
107219.594214027,0.943,0.9981385523
113352.599214027,0.9437,0.998963648
120709.442214027,0.9441,0.9987045599
123344.279214027,0.9441,0.9982262436
130275.126214027,0.9443,0.9988042092
135084.830214027,0.9441,0.9991031569
141682.937214027,0.9442,0.9993024554


==> images/experiments/V_25/V_25_vary_k_CIFAR_10/training_k_2.csv <==
time/s,test acc,training acc 
24.7239151808,0.4761,0.4372568559
49.1043732884,0.6135,0.6405612245
73.5401068734,0.7191,0.731895727
97.9979733498,0.7432,0.7775589923
122.5801245239,0.7618,0.8057597258
147.0998495941,0.7886,0.8288384885
171.485074786,0.7913,0.8462731186
196.0935584257,0.8298,0.8614995217
220.5471118258,0.8113,0.8729392538
244.9638905757,0.8558,0.8827447385
269.4264106344,0.8403,0.8917809311
293.8808720506,0.8475,0.9020368304
318.3910629522,0.8542,0.9067362883
343.0465364228,0.8579,0.9144889987
367.5908914285,0.8457,0.9199976084
392.0132317767,0.8679,0.9244419643
416.4465818196,0.8561,0.9280691964
440.9324832917,0.877,0.9357262436
465.3967058805,0.8631,0.937759088
490.1057522984,0.8711,0.9418885523
514.664862565,0.8764,0.9452048788
539.1207995073,0.8604,0.9490234375
563.7081717737,0.8669,0.9513113839
588.2474191891,0.8904,0.9567841199
612.6392274974,0.8908,0.957549426
637.0104919424,0.8851,0.9602479273
661.4570082181,0.8874,0.9620814732
686.0345058099,0.8731,0.9638831314
710.4669478367,0.8885,0.9662348533
734.8983683455,0.8658,0.966800861
759.3469276573,0.8852,0.9690648916
783.8693767757,0.8858,0.9716358418
808.3216816537,0.893,0.9733777105
832.7395954236,0.8918,0.9729870855
857.1956458679,0.8934,0.9745176977
881.664522039,0.892,0.9763632015
906.1131948528,0.9025,0.9768654337
930.6958000349,0.8989,0.9794842156
955.2384525105,0.8976,0.9791733099
979.7038101194,0.8864,0.9795798788
1004.2397659766,0.8973,0.9801419005
1028.681742172,0.9037,0.9812779018
1053.2200815714,0.8968,0.9827925702
1077.6619442648,0.8975,0.9828364158
1102.1232158014,0.8987,0.983071588
1126.5120730575,0.898,0.98359375
1151.0401972762,0.9028,0.9844507334
1175.4788819134,0.9029,0.986065051
1199.908032382,0.9011,0.9869658801
1224.3514841035,0.9009,0.9865752551
1248.7891472226,0.9029,0.9875239158
1273.2421331127,0.9007,0.9871771365
1297.8893209368,0.8984,0.9886918048
1322.3095047469,0.8939,0.9870695153
1346.8073239298,0.8952,0.9889030612
1371.1901655796,0.9029,0.989317602
1395.6534801523,0.9062,0.9893494898
1420.1947706038,0.8947,0.9895408163
1444.8077943238,0.9025,0.9877909758
1469.2521540614,0.9023,0.9903499681
1493.8480389783,0.9016,0.9905652105
1518.3122615671,0.9034,0.9904695472
1542.7595723568,0.8983,0.9894969707
1567.2943931939,0.9053,0.9910873724
1591.9056008817,0.9052,0.9914301658
1616.3913888518,0.9103,0.9920878508
1640.9829606924,0.9085,0.9918128189
1665.4222128396,0.9012,0.9913703763
1689.944321452,0.9094,0.9918168048
1714.3887946916,0.9104,0.9922991071
1738.8582383727,0.908,0.9928850446
1763.2955609858,0.9071,0.993618463
1787.9529639905,0.9063,0.9930444834
1812.606507927,0.9053,0.9929249043
1837.0307778093,0.9057,0.9927774235
1861.4928438599,0.9048,0.9928252551
1885.9816963842,0.9106,0.9942203444
1910.5254838799,0.9071,0.9931999362
1934.9600824449,0.9113,0.994395727
1959.4352012264,0.9069,0.993622449
1983.7879648443,0.906,0.9934630102
2008.2103051925,0.9075,0.9936383929
2032.6505788578,0.9062,0.9938217474
2057.1523706109,0.9054,0.9940529337
2081.7211285481,0.9084,0.9946149554
2106.268775112,0.9069,0.9948700574
2130.768296825,0.9077,0.9938018176
2155.1809895026,0.9132,0.9941725128
2179.7987803069,0.908,0.9956672513
2204.3607281237,0.906,0.9952766263
2228.8620658688,0.9117,0.9950374681
2253.2824766829,0.9112,0.9950972577
2277.719004782,0.91,0.9957350128
2302.0932202792,0.9098,0.9957948023
2326.5080694949,0.9072,0.9945990115
2351.0851130786,0.9052,0.9950773278
2375.4353796524,0.9076,0.9956672513
2399.928885759,0.91,0.9948182398
2424.3385138824,0.9122,0.9960738202
2448.9262266548,0.9081,0.9948780293
2473.3196239912,0.9092,0.9954121492
2497.8377600333,0.9121,0.9954878827
2522.2973290398,0.9107,0.9961734694
2547.0190876825,0.9074,0.9956473214
2571.4576588177,0.909,0.9955317283
2595.8865822823,0.9115,0.9961933992
2620.3557989594,0.9128,0.9960499043
2644.7902840223,0.9129,0.996229273
2669.4413309146,0.9111,0.9961495536
2693.9066885235,0.9115,0.9960698342
2718.4619397219,0.9092,0.9969507334
2742.9662285192,0.9084,0.9956114477
2767.4747168907,0.911,0.9966278699
2791.8131792557,0.9154,0.9964724171
2816.187848761,0.9121,0.9969905931
2840.8260699265,0.9075,0.9966039541
2865.2838229009,0.914,0.996488361
2889.7607577145,0.9143,0.9972576531
2914.1694778219,0.9106,0.9977638712
2938.7067957032,0.9139,0.9968112245
2963.2817962508,0.9114,0.9961734694
2987.7161678117,0.9074,0.9969905931
3012.1550794529,0.9107,0.9978834503
3036.6817281455,0.9153,0.9974689094
3061.1017984536,0.9113,0.997269611
3085.5739661829,0.9133,0.9966876594
3110.0665642734,0.9105,0.9969706633
3134.6170483875,0.9124,0.9969666773
3159.1055604058,0.9137,0.9965919962
3183.5423155089,0.9094,0.9968112245
3207.9803191341,0.9141,0.9959263393
3232.5330732883,0.9163,0.9973692602
3256.9197740063,0.9154,0.9970902423
3281.4007948921,0.9132,0.9968869579
3305.8543482922,0.9122,0.9970862564
3330.3127822786,0.9168,0.9972297513
3355.0220557005,0.9123,0.9973891901
3379.4591513096,0.9108,0.997787787
3403.9948801628,0.9162,0.9974689094
3428.4680694101,0.9164,0.9967912946
3452.9589649705,0.9154,0.9978276467
3477.5310144659,0.9152,0.9974250638
3501.9793467737,0.9173,0.9970703125
3526.4410723183,0.9164,0.9975685587
3550.985427324,0.9204,0.9975884885
3575.4325111097,0.9154,0.9979631696
3599.8967336985,0.9135,0.9974051339
3624.5644653858,0.9145,0.9971500319
3649.0139327137,0.9174,0.9977080676
3673.4485312787,0.9157,0.9977439413
3697.9296656665,0.9159,0.9974290497
3722.5128383586,0.9134,0.9977479273
3746.9524310119,0.9051,0.9977040816
3771.3840785247,0.9166,0.997528699
3796.1084477135,0.9157,0.9974449936
3820.7877566055,0.912,0.9981226084
3845.2679829773,0.9124,0.9977638712
3869.7042840724,0.912,0.9980070153
3894.1452387497,0.9155,0.9979272959
3918.7326110161,0.9143,0.9981465242
3943.2365593073,0.9135,0.9980867347
3967.5935224995,0.9133,0.9979073661
3992.0668252488,0.9106,0.9979392538
4016.5399009941,0.9094,0.9976044324
4041.1916288984,0.916,0.9973692602
4065.6609590775,0.9164,0.9983617666
4090.120755088,0.9192,0.9983856824
4114.5486570345,0.917,0.9979870855
4139.0990276466,0.9184,0.9982661033
4163.5650662675,0.9164,0.9978396046
4187.9769644311,0.9186,0.9985052615
4212.7167698929,0.9158,0.9982461735
4237.1942722165,0.9176,0.997783801
4261.8107009967,0.9187,0.9979233099
4286.3233889425,0.9161,0.9979272959
4315.048878707,0.9205,0.4430285395
4343.6478414321,0.9171,0.6507732781
4372.4437147802,0.9176,0.7382174745
4401.1665199304,0.9191,0.7833426339
4429.8513903132,0.9189,0.8129504145
4458.6490144968,0.9195,0.8363799426
4487.3816243253,0.9183,0.8536591199
4516.3647203405,0.9203,0.8658482143
4545.0739856968,0.9221,0.8796436543
4573.6408497727,0.9229,0.890497449
4602.2862679975,0.9245,0.899083227
4630.9629678151,0.9243,0.910287787
4659.6624284931,0.9233,0.9163265306
4688.2890544178,0.9242,0.9210100446
4717.0518953378,0.9242,0.928252551
4745.7044336266,0.9244,0.9356544962
4774.6233323432,0.9256,0.9407645089
4803.56942737,0.9248,0.9457788584
4831.8604765068,0.9261,0.9503228635
4860.6345227734,0.9256,0.9527463329
4889.3755366119,0.9257,0.9576171875
4918.0625079972,0.9249,0.9607979911
4946.7940673244,0.9273,0.9632573342
4975.67187977,0.9261,0.9659837372
5004.5130413942,0.9274,0.969395727
5033.1486549407,0.9259,0.9713687819
5061.9626202548,0.9238,0.9715680804
5090.9298420289,0.928,0.973301977
5119.5919515513,0.927,0.9749521684
5148.3308643873,0.9254,0.9770328444
5177.1915186458,0.9248,0.9785913584
5205.9577445143,0.9281,0.9799067283
5234.5802851564,0.9263,0.9799306441
5263.3577163715,0.9269,0.9817243304
5292.1863887031,0.9289,0.9829320791
5320.9700062033,0.9281,0.9846580038
5349.5473752917,0.9298,0.9858657526
5378.1796038897,0.9251,0.9868622449
5406.9940360932,0.9291,0.9866390306
5435.8793187699,0.9274,0.987105389
5464.6726242261,0.9278,0.9876953125
5493.637511553,0.9294,0.9881736288
5522.3438588503,0.9306,0.9891501913
5551.0136720486,0.9285,0.9883490115
5579.6146190539,0.9266,0.9907924107
5608.199341651,0.9284,0.9902104592
5636.8389237578,0.9299,0.9901905293
5665.5404854383,0.9295,0.9899354273
5693.6785115598,0.928,0.9915896046
5721.7975119365,0.9298,0.9920878508
5750.168632613,0.9273,0.9921476403
5778.2261203055,0.929,0.9920440051
5806.3255113256,0.928,0.9920679209
5834.5746571348,0.9276,0.9938137755
5862.9099440464,0.9302,0.9924306441
5891.1927058956,0.9298,0.9927574936
5920.0048036519,0.9294,0.9942004145
5948.8766632571,0.9299,0.9921675702
5977.2982079935,0.9304,0.9936583227
6005.5353313995,0.9275,0.9934630102
6034.0406827911,0.9296,0.9948580995
6062.4344476056,0.927,0.9949776786
6090.7034362162,0.9288,0.9933673469
6118.9703238243,0.9282,0.9938018176
6147.2149174614,0.9306,0.9945591518
6175.4841395167,0.9271,0.9949338329
6203.7727374839,0.9299,0.9947385204
6232.2079387366,0.9285,0.9958067602
6260.487549082,0.927,0.9949976084
6288.7729955455,0.9317,0.9954161352
6317.1283587032,0.9285,0.995830676
6345.3906941392,0.9279,0.9949577487
6373.7754713319,0.9302,0.9964524872
6402.1204461995,0.9289,0.9957868304
6430.4730080206,0.9279,0.9964923469
6458.8173992764,0.9261,0.9944754464
6487.1466166253,0.9287,0.9958147321
6515.5212389726,0.9308,0.9958745217
6543.8724001253,0.9272,0.9961694834
6572.3183398352,0.9295,0.9952925702
6600.7682481053,0.931,0.9961535395
6628.9087253964,0.9306,0.9964445153
6657.0277257731,0.9288,0.9969108737
6685.0482124771,0.9301,0.9961296237
6713.0665981786,0.9328,0.9970463967
6741.0033949498,0.9287,0.9967912946
6769.090530122,0.931,0.9969905931
6797.1040134844,0.9293,0.9971460459
6825.1229827977,0.9289,0.9968670281
6853.1427691676,0.9266,0.9962651467
6881.21706488,0.9299,0.9970503827
6909.2325325225,0.9289,0.9969228316
6937.3430121669,0.9298,0.9975845026
6965.3514764677,0.9293,0.9965122768
6993.5936189353,0.9308,0.9977279974
7021.6784196602,0.928,0.9974290497
7049.767072223,0.9292,0.9962093431
7077.8102030651,0.9282,0.996747449
7105.9909495708,0.9293,0.9978236607
7134.0344305799,0.9287,0.9970703125
7162.0824637611,0.9302,0.9973493304
7190.2874885179,0.9276,0.9978077168
7218.3282849127,0.9287,0.9979272959
7246.5614397585,0.931,0.9974689094
7274.628965574,0.9316,0.9968112245
7302.9725397733,0.9315,0.998305963
7331.0022475438,0.9279,0.9981066645
7359.0407094914,0.9295,0.9980628189
7387.1764011657,0.9287,0.9976283482
7415.2133457226,0.9278,0.9981664541
7443.2958120003,0.9309,0.9971699617
7471.3271538839,0.9273,0.9974290497
7499.35219276,0.9316,0.9974250638
7527.4490158881,0.9279,0.9976841518
7555.5128065881,0.9283,0.997787787
7583.5836006297,0.93,0.997787787
7611.6702689124,0.9289,0.9983219069
7639.7082639706,0.9299,0.9972257653
7667.768319555,0.9286,0.9976084184
7695.8594232874,0.9297,0.997783801
7723.9564798602,0.9304,0.9986049107
7752.8742113532,0.9303,0.9980269452
7781.7569261379,0.9309,0.9982063138
7810.6534141612,0.9294,0.9976283482
7839.7344402373,0.9269,0.9974649235
7868.3058564852,0.9291,0.9986407844
7896.3095351692,0.9308,0.9988998724
7924.3471800603,0.9304,0.9982661033
7952.5162543299,0.9299,0.997528699
7980.5738587447,0.9311,0.998046875
8008.5986641761,0.9303,0.9981265944
8036.6126144279,0.9304,0.9979671556
8064.6229462865,0.9309,0.9983816964
8092.9463275173,0.9297,0.9988440689
8121.0133864434,0.9301,0.9985251913
8149.0383085971,0.9312,0.9984056122
8177.1518230228,0.9279,0.9981265944
8205.187250189,0.9295,0.9981863839
8233.2085539495,0.9283,0.9983258929
8261.546058586,0.9309,0.9975486288
8289.5716810739,0.9312,0.9987045599
8317.6170296408,0.9297,0.9984056122
8345.653740753,0.932,0.998441486
8373.6644227787,0.9302,0.9982461735
8401.988621066,0.9301,0.9985251913
8430.0150606104,0.9309,0.9986248406
8458.154720845,0.9311,0.9987045599
8486.2539951427,0.9316,0.9986846301
8514.7127743123,0.9318,0.9986049107
8543.4264751183,0.9304,0.9986049107
8572.1407595361,0.9314,0.9988042092
8600.7525617209,0.9307,0.9984654018
8629.5667604797,0.9312,0.9986049107
8658.3612331595,0.9311,0.9986846301
8686.968716617,0.9318,0.9986248406
8715.5234415673,0.9329,0.9986607143
8744.1128330588,0.9309,0.9984853316
8772.7664218489,0.9322,0.9985212054
8801.4566614603,0.9326,0.9989237883
8830.0989281814,0.9313,0.998963648
8858.8370239608,0.9324,0.9989237883
8887.7349126525,0.932,0.9986846301
8916.349516174,0.9317,0.9987802934
8945.1472570799,0.9296,0.9987404337
8973.7737662822,0.9322,0.9991230867
9002.4982055454,0.9304,0.9986607143
9031.1990668917,0.9295,0.9984454719
9059.5428745357,0.9307,0.9987244898
9088.1766205244,0.9319,0.9987045599
9116.7601758979,0.9296,0.9986447704
9145.6441746286,0.9328,0.9985052615
9174.2321654518,0.9307,0.9986607143
9202.8753659518,0.9318,0.9991828763
9231.5361915283,0.9307,0.999222736
9260.2247970267,0.9313,0.9987045599
9288.9158536947,0.9312,0.9993622449
9317.7927323614,0.9302,0.9993223852
9346.660856851,0.9306,0.9985451212
9375.3656867576,0.9294,0.9986009247
9404.140316636,0.9306,0.9986049107
9432.7283074592,0.9328,0.9987842793
9461.3118628327,0.9307,0.9988440689
9489.8740580141,0.9308,0.9987045599
9518.1380275632,0.931,0.9988839286
9546.7312708926,0.9307,0.9991230867
10392.4211048088,0.9307,0.998305963
11506.1726423988,0.9308,0.9982063138
14078.3453161641,0.9307,0.9988839286
15456.5478425707,0.9322,0.9987444196
17928.522280414,0.9327,0.9992625957
20482.2005469207,0.9337,0.9984215561
23365.9817694009,0.9347,0.9989038584
25357.8160457274,0.9356,0.9985451212
26639.1820704401,0.9351,0.9981425383
29759.5775639892,0.9349,0.9984853316
31066.3092572471,0.9356,0.9989756059
33120.3977095553,0.9356,0.9990234375
36332.1117775702,0.9363,0.9990234375
37862.762657632,0.9371,0.9988839286
41522.3107589474,0.9385,0.9989437181
43541.7642879629,0.9384,0.9994021046
46554.4818777198,0.9385,0.9987404337
49909.0005576847,0.9383,0.999222736
53861.9687670801,0.9382,0.9991430166
58463.8487157191,0.9392,0.9986248406
62347.9058930266,0.9393,0.9990035077
67568.9699358026,0.939,0.9989437181
74790.6976572316,0.939,0.999222736
78297.9154597322,0.9386,0.998963648
83626.7412937479,0.9388,0.9991430166


==> images/experiments/V_25/V_25_vary_k_CIFAR_10/training_k_25.csv <==
time/s,test acc,training acc ,
24.1529999733,0.4761,0.4372568559,
47.9704738531,0.6135,0.6405612245,
71.84194681,0.7191,0.731895727,
95.735041574,0.7432,0.7775589923,
119.7495511009,0.7618,0.8057597258,
143.7030760437,0.7886,0.8288384885,
167.525206928,0.7913,0.8462731186,
191.5654408613,0.8298,0.8614995217,
215.4543221449,0.8113,0.8729392538,
239.3072779645,0.8558,0.8827447385,
263.2049188521,0.8403,0.8917809311,
287.0946871842,0.8475,0.9020368304,
311.0388981178,0.8542,0.9067362883,
335.1250368107,0.8579,0.9144889987,
359.102622944,0.8457,0.9199976084,
382.9610119356,0.8679,0.9244419643,
406.8301563902,0.8561,0.9280691964,
430.7506387765,0.877,0.9357262436,
454.64994288,0.8631,0.937759088,
478.7884174342,0.8711,0.9418885523,
502.7804181055,0.8764,0.9452048788,
526.6716278915,0.8604,0.9490234375,
550.6912379472,0.8669,0.9513113839,
574.6638344327,0.8904,0.9567841199,
598.4923964186,0.8908,0.957549426,
622.3008889323,0.8851,0.9602479273,
646.1828955901,0.8874,0.9620814732,
670.1928589935,0.8731,0.9638831314,
694.0611163996,0.8885,0.9662348533,
717.9283758762,0.8658,0.966800861,
741.8123783931,0.8852,0.9690648916,
765.7685644814,0.8858,0.9716358418,
789.6562260734,0.893,0.9733777105,
813.5102907035,0.8918,0.9729870855,
837.4016113706,0.8934,0.9745176977,
861.3054615976,0.892,0.9763632015,
885.1895749956,0.9025,0.9768654337,
909.2045280467,0.8989,0.9794842156,
933.180450964,0.8976,0.9791733099,
957.0808638781,0.8864,0.9795798788,
981.0502448128,0.8973,0.9801419005,
1004.9278162281,0.9037,0.9812779018,
1028.8995256651,0.8968,0.9827925702,
1052.7769861994,0.8975,0.9828364158,
1076.6734073952,0.8987,0.983071588,
1100.4990864736,0.898,0.98359375,
1124.4608166149,0.9028,0.9844507334,
1148.3351724795,0.9029,0.986065051,
1172.2002143348,0.9011,0.9869658801,
1196.0792272039,0.9009,0.9865752551,
1219.9525851389,0.9029,0.9875239158,
1243.8409120172,0.9007,0.9871771365,
1267.9189563927,0.8984,0.9886918048,
1291.7752386441,0.8939,0.9870695153,
1315.7073635419,0.8952,0.9889030612,
1339.5271659239,0.9029,0.989317602,
1363.4255829789,0.9062,0.9893494898,
1387.4001753235,0.8947,0.9895408163,
1411.4448444993,0.9025,0.9877909758,
1435.3247444169,0.9023,0.9903499681,
1459.3526705523,0.9016,0.9905652105,
1483.2519746558,0.9034,0.9904695472,
1507.134757481,0.8983,0.9894969707,
1531.1030296051,0.9053,0.9910873724,
1555.1459246838,0.9052,0.9914301658,
1579.0662961891,0.9103,0.9920878508,
1603.0900088441,0.9085,0.9918128189,
1626.964919114,0.9012,0.9913703763,
1650.9207725591,0.9094,0.9918168048,
1674.8007833578,0.9104,0.9922991071,
1698.7051879901,0.908,0.9928850446,
1722.5782132819,0.9071,0.993618463,
1746.6662369529,0.9063,0.9930444834,
1770.7504906678,0.9053,0.9929249043,
1794.6107646374,0.9057,0.9927774235,
1818.5079620007,0.9048,0.9928252551,
1842.4313272947,0.9106,0.9942203444,
1866.4083590226,0.9071,0.9931999362,
1890.2787231689,0.9113,0.994395727,
1914.1886718544,0.9069,0.993622449,
1937.9790907549,0.906,0.9934630102,
1961.8374797465,0.9075,0.9936383929,
1985.7133879459,0.9062,0.9938217474,
2009.6493936809,0.9054,0.9940529337,
2033.6508192425,0.9084,0.9946149554,
2057.6316209266,0.9069,0.9948700574,
2081.5654090403,0.9077,0.9938018176,
2105.4143731417,0.9132,0.9941725128,
2129.463699322,0.908,0.9956672513,
2153.4584720199,0.906,0.9952766263,
2177.3940342307,0.9117,0.9950374681,
2201.2505382442,0.9112,0.9950972577,
2225.1227873686,0.91,0.9957350128,
2248.9341627899,0.9098,0.9957948023,
2272.7852336314,0.9072,0.9945990115,
2296.7947535105,0.9052,0.9950773278,
2320.5827330277,0.9076,0.9956672513,
2344.5106444452,0.91,0.9948182398,
2368.3566147579,0.9122,0.9960738202,
2392.3765574568,0.9081,0.9948780293,
2416.2066717776,0.9092,0.9954121492,
2440.1586443855,0.9121,0.9954878827,
2464.0534023655,0.9107,0.9961734694,
2488.2042955986,0.9074,0.9956473214,
2512.0785405821,0.909,0.9955317283,
2535.9433606753,0.9115,0.9961933992,
2559.8475435455,0.9128,0.9960499043,
2583.7177968107,0.9129,0.996229273,
2607.7996111423,0.9111,0.9961495536,
2631.7000240564,0.9115,0.9960698342,
2655.6882547716,0.9092,0.9969507334,
2679.6266998899,0.9084,0.9956114477,
2703.5692476076,0.911,0.9966278699,
2727.3456954944,0.9154,0.9964724171,
2751.1575144399,0.9121,0.9969905931,
2775.2267992115,0.9075,0.9966039541,
2799.1197830944,0.914,0.996488361,
2823.0315058768,0.9143,0.9972576531,
2846.876589141,0.9106,0.9977638712,
2870.8473006484,0.9139,0.9968112245,
2894.8548246684,0.9114,0.9961734694,
2918.7249670526,0.9074,0.9969905931,
2942.5995446792,0.9107,0.9978834503,
2966.5598333668,0.9153,0.9974689094,
2990.4160047372,0.9113,0.997269611,
3014.323070515,0.9133,0.9966876594,
3038.250094884,0.9105,0.9969706633,
3062.2336685946,0.9124,0.9969666773,
3086.1567012453,0.9137,0.9965919962,
3110.0291721318,0.9094,0.9968112245,
3133.9028627099,0.9141,0.9959263393,
3157.8886540418,0.9163,0.9973692602,
3181.7122263799,0.9154,0.9970902423,
3205.6279408806,0.9132,0.9968869579,
3229.5168221642,0.9122,0.9970862564,
3253.4104713335,0.9168,0.9972297513,
3277.5491676499,0.9123,0.9973891901,
3301.4219711795,0.9108,0.997787787,
3325.3911303521,0.9162,0.9974689094,
3349.2991940595,0.9164,0.9967912946,
3373.2245552125,0.9154,0.9978276467,
3397.2291963249,0.9152,0.9974250638,
3421.1129770797,0.9173,0.9970703125,
3445.0098417998,0.9164,0.9975685587,
3468.9874279331,0.9204,0.9975884885,
3492.8699889962,0.9154,0.9979631696,
3516.7692930997,0.9135,0.9974051339,
3540.8674069473,0.9145,0.9971500319,
3564.7522965127,0.9174,0.9977080676,
3588.622660659,0.9157,0.9977439413,
3612.5384860407,0.9159,0.9974290497,
3636.5539934972,0.9134,0.9977479273,
3660.4292364102,0.9051,0.9977040816,
3684.2967176489,0.9166,0.997528699,
3708.4501611465,0.9157,0.9974449936,
3732.5595848625,0.912,0.9981226084,
3756.4745231957,0.9124,0.9977638712,
3780.3465505579,0.912,0.9980070153,
3804.2231240437,0.9155,0.9979272959,
3828.2427340994,0.9143,0.9981465242,
3852.1808465746,0.9135,0.9980867347,
3875.9753680745,0.9133,0.9979073661,
3899.8835426629,0.9106,0.9979392538,
3923.7914954893,0.9094,0.9976044324,
3947.8739751072,0.916,0.9973692602,
3971.7782688584,0.9164,0.9983617666,
3995.6732486005,0.9192,0.9983856824,
4019.5370707641,0.917,0.9979870855,
4043.5205335937,0.9184,0.9982661033,
4067.4216117941,0.9164,0.9978396046,
4091.269799728,0.9186,0.9985052615,
4115.4383230501,0.9158,0.9982461735,
4139.3506002378,0.9176,0.997783801,
4163.3985958454,0.9187,0.9979233099,
4187.3452461624,0.9161,0.9979272959,
4214.4452461624,0.9185,0.4432397959,
4241.4692461624,0.9164,0.654165338,
4268.2332461624,0.919,0.7380939094,
4295.1842461624,0.9193,0.784247449,
4322.3242461624,0.9178,0.8131218112,
4349.4142461624,0.92,0.8342075893,
4376.3082461624,0.9201,0.8493901467,
4403.5272461624,0.9188,0.8639947385,
4431.6172461624,0.9198,0.8753109056,
4459.3932461624,0.9206,0.8843152105,
4486.2302461624,0.9204,0.8961455676,
4513.7732461624,0.9223,0.9022919324,
4541.0222461624,0.9229,0.9100127551,
4568.0702461624,0.9231,0.9153778699,
4595.6012461624,0.9239,0.9221500319,
4623.3192461624,0.921,0.9270766901,
4651.2712461624,0.9234,0.9324537628,
4678.2642461624,0.9223,0.9352798151,
4705.3732461624,0.9275,0.9401945153,
4732.5662461624,0.9236,0.9438576212,
4759.8272461624,0.924,0.9470862564,
4787.0072461624,0.9251,0.951434949,
4814.5422461624,0.9246,0.9542490434,
4841.7652461624,0.9268,0.9564811862,
4869.0892461624,0.9251,0.9584941008,
4896.0302461624,0.9241,0.9635562819,
4923.1132461624,0.9253,0.9627072704,
4950.6352461624,0.9253,0.9668686224,
4977.7682461624,0.9268,0.9690688776,
5005.1322461624,0.9232,0.9694236288,
5032.1482461624,0.9261,0.9704559949,
5059.5052461624,0.9266,0.9717793367,
5086.4462461624,0.9263,0.9738600128,
5113.7472461624,0.9251,0.9754743304,
5141.5412461624,0.9273,0.976167889,
5168.5712461624,0.9269,0.9770487883,
5195.5972461624,0.9267,0.9794802296,
5222.9972461624,0.9266,0.9788066008,
5250.0642461624,0.9269,0.9801419005,
5277.8892461624,0.9276,0.9814971301,
5305.6342461624,0.9287,0.9810188138,
5332.4062461624,0.9287,0.9821428571,
5359.5992461624,0.9266,0.9844746492,
5386.7022461624,0.9258,0.984634088,
5413.6372461624,0.9277,0.9848812181,
5440.6432461624,0.9268,0.9839126276,
5467.4312461624,0.9286,0.9871572066,
5494.6032461624,0.9285,0.9866430166,
5521.7722461624,0.929,0.9865991709,
5549.5332461624,0.9287,0.9868223852,
5576.9462461624,0.9284,0.9879225128,
5604.3122461624,0.9268,0.9892538265,
5631.4232461624,0.9288,0.9881935587,
5659.3152461624,0.9291,0.9882732781,
5686.8122461624,0.9299,0.9893773916,
5714.5452461624,0.9285,0.991011639,
5741.6272461624,0.9263,0.9895926339,
5768.6782461624,0.9296,0.9908920599,
5795.8762461624,0.9299,0.989457111,
5822.8762461624,0.9298,0.990628986,
5850.4032461624,0.93,0.9907286352,
5877.4902461624,0.9296,0.9915696747,
5904.6372461624,0.9291,0.9903300383,
5931.7052461624,0.9296,0.991924426,
5958.7302461624,0.9289,0.9916095344,
5985.6892461624,0.9284,0.993100287,
6012.7142461624,0.9292,0.9925581952,
6039.6752461624,0.9296,0.9931122449,
6067.3112461624,0.9279,0.9925382653,
6094.3192461624,0.9282,0.9932557398,
6121.4662461624,0.9286,0.9944595026,
6148.6382461624,0.9307,0.9929926658,
6175.7982461624,0.9288,0.9946986607,
6202.8852461624,0.9288,0.993104273,
6229.8192461624,0.9283,0.9939333546,
6256.7742461624,0.9298,0.9938018176,
6283.8722461624,0.9279,0.9933713329,
6311.0862461624,0.9293,0.9940170599,
6338.1732461624,0.928,0.9929049745,
6365.3672461624,0.932,0.9952128508,
6392.8862461624,0.9289,0.9940409758,
6419.8992461624,0.9298,0.9937021684,
6447.1422461624,0.9291,0.9943797832,
6474.1042461624,0.9307,0.9951171875,
6501.2242461624,0.9284,0.9943797832,
6528.5112461624,0.9296,0.9952766263,
6555.7972461624,0.9287,0.9954559949,
6583.0102461624,0.9276,0.9950733418,
6610.2902461624,0.9291,0.9957509566,
6637.2592461624,0.9298,0.9958067602,
6664.1352461624,0.9296,0.9954280931,
6691.1232461624,0.9281,0.9946827168,
6718.1442461624,0.9289,0.9945073342,
6745.4662461624,0.9296,0.9959303253,
6772.4882461624,0.9304,0.9961694834,
6799.3662461624,0.9305,0.9965521365,
6826.3132461624,0.9291,0.9946548151,
6853.4432461624,0.9285,0.9954679528,
6880.8552461624,0.9314,0.9957748724,
6907.8342461624,0.9293,0.9959741709,
6934.9952461624,0.9299,0.9967633929,
6962.9172461624,0.9308,0.9965481505,
6990.5162461624,0.9291,0.9961535395,
7017.4212461624,0.9305,0.9962691327,
7044.3972461624,0.9281,0.9954121492,
7071.4782461624,0.9306,0.9962452168,
7098.5042461624,0.9295,0.9961654974,
7125.5132461624,0.9314,0.9965521365,
7153.1012461624,0.9311,0.9963847258,
7180.2982461624,0.9287,0.9967514349,
7207.3082461624,0.9328,0.9965322066,
7234.5982461624,0.9299,0.9965242347,
7261.9562461624,0.9293,0.9959064094,
7289.3622461624,0.9312,0.9967713648,
7316.5622461624,0.9301,0.9972058355,
7343.7842461624,0.9304,0.9971699617,
7370.9662461624,0.931,0.9967115753,
7398.0302461624,0.9293,0.9963926977,
7425.0642461624,0.9269,0.9970424107,
7452.1752461624,0.9321,0.9962890625,
7479.5902461624,0.9307,0.9969108737,
7506.6642461624,0.9289,0.9972855548,
7533.7672461624,0.9307,0.9970503827,
7560.9522461624,0.9301,0.9971500319,
7588.0362461624,0.9289,0.9972496811,
7615.4582461624,0.9282,0.997269611,
7643.0872461624,0.9288,0.9971261161,
7671.1372461624,0.9298,0.9974290497,
7698.2572461624,0.9284,0.9967673788,
7725.2452461624,0.9303,0.9972098214,
7753.0572461624,0.9315,0.9980668048,
7780.2302461624,0.9321,0.9979472258,
7807.3822461624,0.9318,0.9974689094,
7834.3702461624,0.9314,0.9974051339,
7861.1502461624,0.9313,0.9966318559,
7888.8982461624,0.9308,0.9972098214,
7915.8812461624,0.9311,0.9978675064,
7942.8632461624,0.9315,0.9975884885,
7970.1552461624,0.9307,0.9973094707,
7997.0062461624,0.9318,0.9975366709,
8024.6332461624,0.9289,0.9972058355,
8051.8192461624,0.9315,0.9964325574,
8079.0202461624,0.931,0.9978276467,
8106.2482461624,0.9331,0.9981465242,
8133.5282461624,0.9287,0.9978675064,
8160.6262461624,0.9336,0.9975685587,
8187.7462461624,0.9297,0.9977678571,
8214.6032461624,0.9317,0.9974250638,
8241.6652461624,0.9327,0.9982262436,
8268.8092461624,0.9297,0.997528699,
8296.3652461624,0.9303,0.9972456952,
8323.6392461624,0.932,0.996747449,
8351.1442461624,0.9313,0.9979671556,
8378.6652461624,0.9329,0.9980867347,
8405.5992461624,0.9317,0.9975486288,
8432.5072461624,0.9299,0.998046875,
8459.6842461624,0.9327,0.9982860332,
8486.7362461624,0.9324,0.9984454719,
8513.7892461624,0.9309,0.9984056122,
8541.1622461624,0.9316,0.9980668048,
8568.1902461624,0.9331,0.9979073661,
8595.0292461624,0.9325,0.9978675064,
8621.8402461624,0.9297,0.9974489796,
8648.8912461624,0.9303,0.9978874362,
8676.0442461624,0.9313,0.9977678571,
8703.0472461624,0.9309,0.9979671556,
8730.3492461624,0.9307,0.9981624681,
8757.6032461624,0.9297,0.9980269452,
8784.8762461624,0.9319,0.9983458227,
8812.0072461624,0.9302,0.9982262436,
8838.9322461624,0.9323,0.9983657526,
8865.8842461624,0.9294,0.9981624681,
8892.9012461624,0.9324,0.9981066645,
8920.2272461624,0.9319,0.9978475765,
8947.3002461624,0.9323,0.9979272959,
8974.7242461624,0.9311,0.9981226084,
9001.7632461624,0.9296,0.9983936543,
9028.8012461624,0.9336,0.9984215561,
9056.1832461624,0.9315,0.9982461735,
9083.2732461624,0.9302,0.9980269452,
9110.3092461624,0.9311,0.9984853316,
9137.2782461624,0.9316,0.9982860332,
9164.5542461624,0.9305,0.9981465242,
9191.6792461624,0.9316,0.9978037309,
9218.5302461624,0.9317,0.9983657526,
9245.6522461624,0.9311,0.998824139,
9272.6442461624,0.931,0.9989835778,
9299.8942461624,0.9305,0.9988639987,
9327.5202461624,0.9317,0.9984454719,
9354.4162461624,0.9303,0.9986846301,
9381.3922461624,0.9307,0.9981465242,
9408.3432461624,0.9282,0.4447464923,
9434.4472461624,0.926,0.6522281569,
9460.6882461624,0.9257,0.739198023,
9487.0872461624,0.9286,0.7844188457,
9513.5052461624,0.9261,0.8118223852,
9539.8202461624,0.9281,0.8335379464,
9566.1382461624,0.9268,0.8493183992,
9592.4272461624,0.9282,0.8640266263,
9618.6032461624,0.9284,0.8761599171,
9644.8702461624,0.9298,0.8851841518,
9671.0112461624,0.9281,0.8927495217,
9697.3082461624,0.9277,0.9030851403,
9723.4492461624,0.9279,0.9087731186,
9749.8172461624,0.9281,0.9184789541,
9776.0912461624,0.9304,0.9225007972,
9802.7382461624,0.9295,0.9265385842,
9828.8802461624,0.9294,0.9332549426,
9855.8732461624,0.9321,0.9369220344,
9881.9192461624,0.9319,0.9390266263,
9908.4922461624,0.9289,0.9460658482,
9934.8352461624,0.9306,0.9473852041,
9961.1992461624,0.9316,0.952347736,
9987.2662461624,0.9292,0.9535315689,
10013.9862461624,0.9305,0.9583027742,
10040.1522461624,0.9311,0.9596460459,
10066.2312461624,0.9324,0.9632692921,
10092.5472461624,0.9332,0.9644451531,
10118.6902461624,0.9342,0.9653778699,
10144.7522461624,0.9307,0.9678252551,
10171.5852461624,0.9326,0.9695392219,
10198.0492461624,0.9322,0.9716916454,
10224.1382461624,0.933,0.9725845026,
10250.2712461624,0.9327,0.9756816008,
10276.3182461624,0.9302,0.9752670599,
10303.1402461624,0.9315,0.9768056441,
10329.2452461624,0.9328,0.9775111607,
10355.6372461624,0.9323,0.9793048469,
10381.7282461624,0.933,0.9809749681,
10407.8792461624,0.9342,0.9799824617,
10434.2262461624,0.9336,0.983075574,
10460.3912461624,0.9336,0.9810865753,
10486.5692461624,0.9323,0.9821109694,
10512.7422461624,0.9342,0.983984375,
10539.0692461624,0.9322,0.9838289222,
10565.5402461624,0.9317,0.9855309311,
10591.8182461624,0.9334,0.9848812181,
10618.0152461624,0.9326,0.9864995217,
10644.1892461624,0.9325,0.9866549745,
10670.4632461624,0.9325,0.9865951849,
10696.4042461624,0.9338,0.9880381059,
10722.3522461624,0.9321,0.9881377551,
10748.6062461624,0.9327,0.9900948661,
10775.0362461624,0.9344,0.9876793686,
10801.2342461624,0.9341,0.9893335459,
10827.2622461624,0.9333,0.9909080038,
10854.0272461624,0.9341,0.9887595663,
10879.8962461624,0.9323,0.9906329719,
10906.6822461624,0.9341,0.9900868941,
10933.3252461624,0.9337,0.9908601722,
10959.5302461624,0.9332,0.9911710778,
10985.7172461624,0.9333,0.991410236,
11011.8562461624,0.9343,0.9908522003,
11037.9212461624,0.9349,0.9923270089,
11064.1092461624,0.9319,0.9916294643,
11090.7422461624,0.9319,0.9912268814,
11116.8462461624,0.9339,0.9927415497,
11142.8532461624,0.9345,0.9925183355,
11168.8722461624,0.9333,0.9928930166,
11195.3362461624,0.9332,0.9918088329,
11221.8802461624,0.9354,0.9933035714,
11248.2752461624,0.9353,0.9940967793,
11274.6862461624,0.935,0.9937380421,
11301.0332461624,0.9349,0.9928850446,
11327.1222461624,0.9349,0.9946707589,
11353.8432461624,0.935,0.9942362883,
11379.8422461624,0.9354,0.993622449,
11406.0312461624,0.9351,0.9945551658,
11432.0182461624,0.935,0.9940688776,
11458.5472461624,0.9327,0.9947185906,
11485.0212461624,0.9356,0.9950374681,
11510.9752461624,0.9324,0.9947345344,
11537.2872461624,0.9337,0.9948182398,
11563.4172461624,0.9341,0.9941764987,
11589.5852461624,0.9354,0.9948740434,
11615.7252461624,0.9333,0.9954878827,
11641.7352461624,0.9324,0.9934749681,
11668.5292461624,0.9337,0.9950095663,
11694.6622461624,0.9341,0.9959901148,
11721.1932461624,0.9347,0.9954878827,
11747.5492461624,0.9346,0.995834662,
11773.7162461624,0.9342,0.9950972577,
11799.7482461624,0.9345,0.9963289222,
11825.9952461624,0.934,0.9958904656,
11852.2422461624,0.9337,0.9951570472,
11878.5062461624,0.934,0.9963329082,
11905.3062461624,0.9331,0.9955078125,
11931.9062461624,0.9339,0.9960658482,
11958.4252461624,0.9337,0.9971500319,
11984.6042461624,0.9351,0.9962133291,
12010.7382461624,0.9349,0.9957948023,
12037.4572461624,0.936,0.9968670281,
12063.5022461624,0.936,0.9961535395,
12089.6152461624,0.9347,0.9966318559,
12115.6252461624,0.9345,0.9967713648,
12142.3452461624,0.935,0.9962731186,
12169.2842461624,0.9356,0.9957748724,
12195.4802461624,0.9339,0.9956712372,
12222.0092461624,0.9358,0.9969308036,
12247.9872461624,0.9352,0.9961136798,
12274.1752461624,0.9341,0.9968510842,
12300.5122461624,0.9349,0.9975087691,
12326.9922461624,0.9336,0.9971500319,
12352.9892461624,0.9357,0.9963887117,
12379.4452461624,0.9353,0.9967833227,
12405.6462461624,0.9363,0.9963887117,
12432.0202461624,0.9362,0.9970304528,
12458.3372461624,0.9352,0.9967115753,
12484.5362461624,0.9343,0.9971101722,
12510.9342461624,0.9344,0.9972297513,
12537.1152461624,0.9374,0.9973493304,
12563.2412461624,0.9353,0.9973493304,
12590.3602461624,0.9352,0.9972058355,
12616.4582461624,0.935,0.9970304528,
12642.8612461624,0.9343,0.9970583546,
12669.0532461624,0.9346,0.9976682079,
12695.6822461624,0.9349,0.9975605867,
12721.6792461624,0.9343,0.9974649235,
12747.9832461624,0.9358,0.9971699617,
12774.6692461624,0.9346,0.9966677296,
12801.1262461624,0.9342,0.997265625,
12827.3862461624,0.9343,0.9982860332,
12853.5682461624,0.9347,0.9972098214,
12879.6862461624,0.9354,0.9973294005,
12905.7342461624,0.9359,0.998182398,
12932.5722461624,0.9339,0.9972217793,
12959.0172461624,0.9355,0.9980867347,
12985.1492461624,0.9347,0.9972496811,
13011.7442461624,0.9352,0.9975685587,
13037.8922461624,0.9348,0.9976084184,
13064.6382461624,0.9356,0.9978475765,
13090.7572461624,0.9333,0.9977040816,
13117.5712461624,0.9354,0.9969706633,
13144.2942461624,0.937,0.9974489796,
13170.4762461624,0.9348,0.9980867347,
13197.1642461624,0.9362,0.9980867347,
13223.3942461624,0.9351,0.9979472258,
13249.8892461624,0.9346,0.9978675064,
13276.1792461624,0.9349,0.9978834503,
13302.6252461624,0.9362,0.9981624681,
13329.0882461624,0.9356,0.9974489796,
13355.3342461624,0.9325,0.9974290497,
13381.4052461624,0.9342,0.997787787,
13408.4332461624,0.9361,0.9981863839,
13434.7072461624,0.9359,0.9983258929,
13460.7682461624,0.9346,0.9980269452,
13487.3112461624,0.9366,0.9983856824,
13513.5152461624,0.9349,0.9980668048,
13539.8482461624,0.9352,0.9979073661,
13566.4192461624,0.934,0.9979870855,
13592.7152461624,0.9347,0.9981066645,
13618.8112461624,0.9337,0.9987244898,
13645.3872461624,0.9334,0.9979990434,
13671.6122461624,0.9339,0.9980827487,
13697.7482461624,0.9335,0.9984016263,
13724.1612461624,0.9323,0.9981425383,
13750.4882461624,0.9348,0.9982023278,
13776.5882461624,0.934,0.9980668048,
13802.7532461624,0.9352,0.9982461735,
13829.4402461624,0.9337,0.9984175702,
13855.5112461624,0.9338,0.9983458227,
13881.7002461624,0.9353,0.9988440689,
13908.0862461624,0.9343,0.9983856824,
13934.4912461624,0.9347,0.9982023278,
13962.4852461624,0.9328,0.4435706314,4
13990.7902461624,0.9321,0.6413863202,
14018.9892461624,0.9325,0.7237962372,
14047.3662461624,0.9328,0.7711216518,
14075.8812461624,0.9344,0.797397162,
14104.2342461624,0.9324,0.8226124043,
14132.3202461624,0.9328,0.8386559311,
14160.9392461624,0.9337,0.8534239477,
14189.2662461624,0.9322,0.8642179528,
14218.4922461624,0.9326,0.8748405612,
14247.2102461624,0.9334,0.8856983418,
14276.1202461624,0.9331,0.8958785077,
14304.5392461624,0.9337,0.9012874681,
14332.7022461624,0.9325,0.9078125,
14361.3342461624,0.9323,0.9134606186,
14389.7282461624,0.9325,0.9202327806,
14418.3022461624,0.9319,0.9237165179,
14446.6302461624,0.9329,0.929683514,
14474.8452461624,0.9317,0.9333665497,
14503.0462461624,0.9321,0.9371452487,
14531.8872461624,0.9322,0.9427734375,
14560.6812461624,0.9316,0.9438655931,
14588.9512461624,0.9314,0.9479073661,
14617.8732461624,0.9319,0.9508848852,
14646.2122461624,0.9317,0.9565648916,
14674.7162461624,0.932,0.9555365115,
14703.3502461624,0.9316,0.9586136798,
14731.6092461624,0.9337,0.963412787,
14759.9402461624,0.9314,0.9637197066,
14788.3322461624,0.9315,0.9643654337,
14816.6912461624,0.9319,0.9670639349,
14845.1892461624,0.9316,0.9713089923,
14873.4902461624,0.9322,0.9724609375,
14901.8242461624,0.9339,0.9713647959,
14930.2372461624,0.9322,0.9735929528,
14958.5682461624,0.9327,0.9733657526,
14986.8112461624,0.9329,0.9743981186,
15015.1992461624,0.9337,0.9781529018,
15044.1182461624,0.9321,0.9766780931,
15072.6272461624,0.9343,0.9786272321,
15100.7702461624,0.9321,0.9804448342,
15129.4952461624,0.935,0.9808434311,
15158.4642461624,0.9332,0.9811344069,
15186.8472461624,0.9322,0.9827128508,
15215.2962461624,0.9322,0.9835698342,
15244.0332461624,0.9336,0.9833944515,
15272.2482461624,0.9326,0.9840720663,
15300.4832461624,0.9325,0.985291773,
15328.5332461624,0.9319,0.9866350446,
15357.0162461624,0.9319,0.9858139349,
15385.4102461624,0.9325,0.9848134566,
15413.9452461624,0.935,0.9864357462,
15442.2502461624,0.9322,0.987236926,
15470.5292461624,0.9341,0.9872209821,
15498.6922461624,0.9338,0.9890505421,
15526.9332461624,0.9338,0.9880739796,
15555.2302461624,0.9339,0.9901546556,
15583.6572461624,0.9324,0.9892059949,
15611.9042461624,0.9332,0.9874362245,
15640.2852461624,0.9322,0.9894929847,
15669.0822461624,0.933,0.9899274554,
15697.3702461624,0.9346,0.9911232462,
15725.6612461624,0.9367,0.9903101084,
15754.4662461624,0.9347,0.9907087054,
15782.8802461624,0.9343,0.9914182079,
15811.1372461624,0.9347,0.990106824,
15839.5392461624,0.9343,0.9914500957,
15867.8012461624,0.9351,0.9914819834,
15895.8692461624,0.9347,0.9915218431,
15924.1192461624,0.9355,0.9915258291,
15952.3152461624,0.9355,0.9928571429,
15981.3552461624,0.9367,0.9919762436,
16009.5812461624,0.9352,0.993100287,
16037.9282461624,0.9325,0.9929567921,
16066.0952461624,0.9339,0.9934630102,
16094.2562461624,0.9371,0.9938416773,
16122.8612461624,0.9337,0.9926020408,
16151.5412461624,0.9361,0.9945990115,
16179.7962461624,0.9344,0.9939572704,
16208.8462461624,0.9345,0.9933673469,
16237.0432461624,0.9373,0.9943359375,
16265.4612461624,0.9342,0.9940330038,
16293.6552461624,0.9338,0.9943120217,
16321.8472461624,0.9324,0.9941525829,
16349.9622461624,0.9361,0.9949936224,
16379.0372461624,0.936,0.9939612564,
16407.2902461624,0.9339,0.9936104911,
16435.9572461624,0.9371,0.9947743941,
16464.8502461624,0.9371,0.994013074,
16493.7152461624,0.9357,0.9947345344,
16521.9732461624,0.9361,0.9944794324,
16550.7192461624,0.9348,0.9962930485,
16578.9552461624,0.9352,0.9945990115,
16607.1402461624,0.9333,0.9953364158,
16635.3532461624,0.9359,0.9959542411,
16664.2152461624,0.9356,0.9961654974,
16692.4802461624,0.9353,0.9948142538,
16720.8082461624,0.9373,0.9950135523,
16749.5172461624,0.9354,0.9954161352,
16777.7802461624,0.9397,0.9948501276,
16806.0782461624,0.9362,0.9961654974,
16834.4342461624,0.9352,0.9954360651,
16862.5382461624,0.9355,0.9962890625,
16890.8922461624,0.9351,0.9959502551,
16919.0342461624,0.9352,0.996348852,
16947.3492461624,0.9366,0.99609375,
16975.6872461624,0.9351,0.9953922194,
17004.0172461624,0.9363,0.9954918686,
17032.2752461624,0.9348,0.9957350128,
17060.5362461624,0.9367,0.9969905931,
17088.7722461624,0.9336,0.9963129783,
17117.1332461624,0.9359,0.9970304528,
17145.3242461624,0.9377,0.9965720663,
17173.6982461624,0.938,0.9967673788,
17201.9462461624,0.9382,0.9962651467,
17230.8212461624,0.9336,0.9962093431,
17259.1132461624,0.9341,0.9967315051,
17287.6272461624,0.9384,0.9970304528,
17316.6132461624,0.9372,0.9964285714,
17344.7902461624,0.9341,0.9966278699,
17373.0492461624,0.9334,0.9967075893,
17401.1112461624,0.9335,0.9968311543,
17429.4172461624,0.9351,0.9965481505,
17457.4162461624,0.9359,0.997269611,
17485.7322461624,0.9372,0.9973692602,
17514.0902461624,0.9354,0.9975047832,
17542.5042461624,0.9347,0.9970264668,
17570.6202461624,0.9356,0.9975845026,
17599.1512461624,0.9357,0.9965082908,
17627.4112461624,0.9372,0.9974091199,
17656.5622461624,0.9372,0.9973094707,
17684.7672461624,0.9362,0.9973891901,
17713.0512461624,0.9366,0.996611926,
17742.0252461624,0.9366,0.9968829719,
17770.3372461624,0.937,0.9969706633,
17798.4572461624,0.935,0.9968510842,
17826.6842461624,0.9377,0.9974091199,
17855.0252461624,0.9385,0.9968869579,
17883.8032461624,0.9387,0.9976084184,
17911.9682461624,0.9385,0.9976084184,
17940.2322461624,0.9378,0.9970663265,
17968.3272461624,0.9374,0.9976881378,
17996.7902461624,0.9379,0.9976044324,
18025.3352461624,0.936,0.997528699,
18053.5512461624,0.9369,0.9980070153,
18082.2992461624,0.934,0.9978475765,
18110.2622461624,0.9369,0.9976283482,
18138.4392461624,0.935,0.9970304528,
18167.0492461624,0.9382,0.9977279974,
18195.9472461624,0.9384,0.9973692602,
18224.7272461624,0.9387,0.9977798151,
18252.9492461624,0.9376,0.9974091199,
18281.3482461624,0.9365,0.9974888393,
18309.8652461624,0.9358,0.9978475765,
18338.2922461624,0.9349,0.9976841518,
18366.7212461624,0.9376,0.9980229592,
18395.3172461624,0.9344,0.9980628189,
18423.5942461624,0.9362,0.998178412,
18451.8832461624,0.937,0.9978635204,
18480.1812461624,0.9372,0.9975087691,
18508.4732461624,0.9382,0.9976682079,
18536.8812461624,0.9377,0.997787787,
18565.2002461624,0.9403,0.9976682079,
18593.9952461624,0.94,0.9979073661,
18622.5832461624,0.9364,0.9977638712,
18651.1102461624,0.9367,0.9987045599,
18679.3672461624,0.9386,0.9978236607,
18707.7932461624,0.9382,0.9983458227,
18735.9342461624,0.9376,0.9978236607,
18764.1952461624,0.9363,0.9982063138,
18792.4062461624,0.9377,0.9979870855,
18821.4052461624,0.9386,0.9983856824,
18849.5862461624,0.9395,0.9984853316,
18877.8262461624,0.9357,0.9978675064,
18906.0242461624,0.938,0.9983657526,
18934.2372461624,0.9379,0.9984255421,
18962.4872461624,0.9357,0.9979272959,
18990.7462461624,0.9388,0.9982621173,
19019.0282461624,0.9395,0.9980867347,
19047.1072461624,0.9378,0.9981465242,
19075.1682461624,0.9381,0.9979272959,
19103.4212461624,0.9379,0.9986248406,
19131.9162461624,0.936,0.9983458227,
19160.2772461624,0.9383,0.9984255421,
19188.7952461624,0.937,0.9987205038,
19217.0822461624,0.9384,0.998824139,
19245.2432461624,0.9397,0.9974609375,
19273.4982461624,0.9379,0.9985451212,
19301.7352461624,0.9383,0.9981664541,
19329.9212461624,0.9392,0.9981664541,
19358.7712461624,0.9399,0.9980030293,
19387.2522461624,0.9388,0.9985451212,
19415.7062461624,0.9388,0.9982262436,
19444.2792461624,0.9371,0.9981465242,
19473.2722461624,0.9385,0.9984853316,
19501.5192461624,0.9391,0.9988600128,
19529.9302461624,0.9377,0.9981863839,
19558.1442461624,0.9371,0.9982621173,
19586.8702461624,0.938,0.9986846301,
19615.6832461624,0.94,0.9985052615,
19644.1822461624,0.942,0.9976642219,
19672.4032461624,0.9377,0.9985251913,
19700.7622461624,0.9398,0.9987045599,
19728.9512461624,0.9378,0.9988639987,
19757.0592461624,0.9397,0.9986447704,
19785.3902461624,0.9373,0.9986607143,
19814.4422461624,0.9362,0.9987444196,
19842.6982461624,0.9381,0.998824139,
19871.0972461624,0.9393,0.9988600128,
19899.3982461624,0.938,0.9984853316,
19927.4202461624,0.9379,0.9983856824,
19955.6262461624,0.9376,0.998046875,
19983.8282461624,0.9373,0.998565051,
20012.1662461624,0.9376,0.9988639987,
20040.3252461624,0.9386,0.998700574,
20068.7912461624,0.9383,0.9983458227,
20097.0262461624,0.939,0.9985251913,
20131.2062461624,0.938,0.4436623087,
20165.3342461624,0.9374,0.6495336416,
20199.4972461624,0.9372,0.7309351084,
20233.9952461624,0.9373,0.7763632015,
20268.9052461624,0.9371,0.8063934949,
20303.1662461624,0.9373,0.8273198342,
20337.2792461624,0.9372,0.8416095344,
20371.4822461624,0.9372,0.8584701849,
20405.5632461624,0.9366,0.8692801339,
20440.4812461624,0.9373,0.8772520727,
20474.5362461624,0.9376,0.8877949617,
20508.8532461624,0.9388,0.8957509566,
20543.1832461624,0.9382,0.9043965242,
20577.1412461624,0.9385,0.9116031569,
20611.2962461624,0.9378,0.915760523,
20645.5292461624,0.9388,0.9200693559,
20679.7612461624,0.9381,0.9269650829,
20713.8212461624,0.9374,0.9323222258,
20748.0762461624,0.9372,0.936200574,
20782.3722461624,0.9381,0.9386559311,
20816.4802461624,0.9377,0.9446229273,
20850.7802461624,0.9386,0.9464684311,
20884.9922461624,0.9373,0.9506297832,
20920.0402461624,0.9395,0.9533761161,
20954.8482461624,0.9383,0.9566804847,
20988.9882461624,0.9383,0.9582589286,
21023.9912461624,0.938,0.9612484056,
21057.8642461624,0.938,0.9623844069,
21092.2692461624,0.9381,0.9646564094,
21126.3442461624,0.9388,0.966537787,
21160.8822461624,0.939,0.967841199,
21195.4322461624,0.9375,0.9692562181,
21229.4262461624,0.9376,0.970830676,
21264.2632461624,0.9382,0.9727200255,
21298.4782461624,0.9382,0.974736926,
21332.6272461624,0.9385,0.9761957908,
21366.9162461624,0.9377,0.9766820791,
21400.9812461624,0.9396,0.977606824,
21435.0732461624,0.939,0.978125,
21469.2432461624,0.9396,0.9797034439,
21503.7122461624,0.9378,0.9785435268,
21537.8932461624,0.9398,0.9812579719,
21572.6422461624,0.9399,0.9817602041,
21606.8702461624,0.939,0.9816167092,
21641.0632461624,0.9384,0.9815728635,
21675.4742461624,0.9392,0.9835379464,
21709.6202461624,0.94,0.9848453444,
21743.6992461624,0.9395,0.9860570791,
21777.9062461624,0.9404,0.985550861,
21812.1332461624,0.9401,0.9853993941,
21846.8262461624,0.9399,0.9868064413,
21881.5042461624,0.9385,0.9862603635,
21915.8062461624,0.9395,0.987755102,
21950.6732461624,0.9386,0.9878627232,
21985.7232461624,0.9384,0.9884725765,
22020.2272461624,0.938,0.9879344707,
22054.4392461624,0.9384,0.9890106824,
22088.7112461624,0.9397,0.9890904018,
22123.3942461624,0.9385,0.9896125638,
22158.0522461624,0.9405,0.9904456314,
22192.4752461624,0.9387,0.9898118622,
22226.7542461624,0.9391,0.990489477,
22261.1542461624,0.9401,0.9901307398,
22295.3502461624,0.9401,0.9911710778,
22329.4912461624,0.9413,0.990628986,
22363.5072461624,0.9389,0.9900709503,
22397.7192461624,0.939,0.9909996811,
22432.5932461624,0.939,0.9922632334,
22467.3492461624,0.9407,0.9917091837,
22501.8022461624,0.9402,0.9924386161,
22536.1782461624,0.9388,0.9928531569,
22570.7662461624,0.9397,0.9928252551,
22604.8232461624,0.94,0.9926737883,
22639.0452461624,0.9386,0.9918486926,
22673.8822461624,0.9387,0.9937978316,
22708.5832461624,0.9397,0.9935028699,
22743.5162461624,0.9392,0.9933354592,
22778.3882461624,0.9398,0.9937579719,
22812.5192461624,0.9385,0.9939174107,
22846.5952461624,0.9385,0.9942801339,
22881.2942461624,0.9396,0.9940210459,
22915.3842461624,0.9398,0.9934789541,
22949.9222461624,0.9391,0.994136639,
22984.4032461624,0.9387,0.9936623087,
23018.9802461624,0.9402,0.9945392219,
23054.1282461624,0.9385,0.9941007653,
23088.4622461624,0.9388,0.9948939732,
23122.7772461624,0.9388,0.9949577487,
23156.7822461624,0.9399,0.9947146046,
23191.1752461624,0.9397,0.9955516582,
23225.3932461624,0.9406,0.9947983099,
23260.1372461624,0.9403,0.994658801,
23294.5862461624,0.939,0.9959343112,
23328.7632461624,0.9396,0.9952726403,
23362.7972461624,0.9385,0.9954958546,
23397.6752461624,0.9397,0.9947783801,
23432.6672461624,0.9392,0.9949139031,
23466.9092461624,0.9394,0.9954918686,
23500.9522461624,0.9387,0.995448023,
23535.2532461624,0.9388,0.994658801,
23569.3302461624,0.9388,0.9960299745,
23603.6122461624,0.9375,0.9956951531,
23638.6542461624,0.938,0.9958266901,
23672.8502461624,0.939,0.9958745217,
23707.8912461624,0.9395,0.9957310268,
23741.8202461624,0.9396,0.9951969069,
23776.2752461624,0.9398,0.9957908163,
23810.4952461624,0.9399,0.9959024235,
23844.9102461624,0.9399,0.9962731186,
23878.9272461624,0.9391,0.9965521365,
23913.1272461624,0.9394,0.9952566964,
23947.3172461624,0.9413,0.9965242347,
23982.4382461624,0.9392,0.9965919962,
24016.7482461624,0.9396,0.9968510842,
24050.7252461624,0.9402,0.9962531888,
24085.4392461624,0.9402,0.9969268176,
24119.7302461624,0.9396,0.9966318559,
24154.6422461624,0.939,0.9965880102,
24189.1952461624,0.9383,0.9973493304,
24223.6082461624,0.9401,0.9968909439,
24258.7662461624,0.9409,0.9962930485,
24292.9352461624,0.9404,0.9968112245,
24326.9872461624,0.9392,0.9963926977,
24361.2272461624,0.9398,0.9972257653,
24395.3902461624,0.9399,0.9969308036,
24429.6002461624,0.9396,0.9969308036,
24463.7322461624,0.941,0.9973294005,
24497.8812461624,0.9406,0.9973294005,
24532.2112461624,0.9397,0.9969866071,
24566.3122461624,0.9393,0.9972895408,
24600.5822461624,0.9389,0.9976283482,
24635.0032461624,0.9385,0.9970982143,
24669.2152461624,0.9396,0.9969507334,
24703.4162461624,0.9387,0.9970703125,
24738.5312461624,0.9383,0.9966517857,
24773.5172461624,0.9383,0.9964923469,
24807.6352461624,0.9395,0.9975486288,
24841.7522461624,0.9396,0.9976084184,
24875.9002461624,0.9387,0.9975685587,
24909.9232461624,0.9383,0.9977240115,
24944.1102461624,0.9388,0.9973094707,
24978.8562461624,0.9398,0.9968869579,
25013.0332461624,0.9393,0.9966318559,
25047.2912461624,0.9394,0.997660236,
25082.3072461624,0.94,0.9978037309,
25116.5612461624,0.9395,0.9969068878,
25150.7472461624,0.9399,0.997269611,
25184.6892461624,0.9395,0.9980189732,
25218.9462461624,0.9392,0.9974888393,
25253.6452461624,0.9379,0.9976881378,
25287.9172461624,0.9395,0.9975845026,
25322.6082461624,0.9401,0.9974290497,
25357.0362461624,0.9387,0.9978874362,
25391.1142461624,0.9392,0.9982262436,
25425.1312461624,0.9402,0.9976482781,
25459.2322461624,0.9402,0.9974091199,
25493.5432461624,0.9392,0.9973652742,
25528.3602461624,0.9394,0.9975884885,
25562.5222461624,0.9388,0.9978635204,
25596.8612461624,0.9399,0.996878986,
25631.4022461624,0.9388,0.998565051,
25665.6202461624,0.9388,0.9982461735,
25699.8502461624,0.9398,0.998305963,
25734.3982461624,0.9387,0.9982262436,
25768.5932461624,0.9399,0.9980867347,
25802.7142461624,0.9387,0.9978077168,
25836.8162461624,0.9396,0.998042889,
25862.9202461624,0.9374,0.4421635842,
25888.9292461624,0.9382,0.6485809949,
25915.0782461624,0.938,0.7385004783,
25941.8612461624,0.9381,0.7823301977,
25967.6632461624,0.9381,0.8115951849,
25993.5902461624,0.9389,0.8339684311,
26019.4882461624,0.9384,0.8512236926,
26045.4282461624,0.9386,0.8655492666,
26071.4952461624,0.9388,0.8760084503,
26098.3172461624,0.9386,0.8871253189,
26125.1202461624,0.9382,0.897134088,
26151.0042461624,0.9388,0.9017697704,
26176.8462461624,0.9389,0.9125876913,
26202.7032461624,0.9381,0.917315051,
26229.2682461624,0.9385,0.9238520408,
26255.2132461624,0.9376,0.9281449298,
26281.1832461624,0.9385,0.9350845026,
26307.4712461624,0.939,0.9389588648,
26333.3862461624,0.9383,0.943614477,
26359.6122461624,0.9387,0.9474250638,
26385.4832461624,0.9389,0.9511160714,
26411.4252461624,0.9376,0.9539341518,
26437.3112461624,0.9386,0.9553810587,
26463.2602461624,0.9382,0.9598294005,
26489.4522461624,0.9389,0.9624242666,
26515.2972461624,0.9391,0.9652543048,
26541.1312461624,0.9383,0.9668646365,
26567.7502461624,0.9384,0.9692602041,
26593.6122461624,0.9387,0.9700813138,
26619.7032461624,0.9388,0.9704639668,
26646.5092461624,0.9386,0.9743263712,
26672.3592461624,0.9393,0.9753228635,
26698.2682461624,0.9386,0.9772401148,
26724.1872461624,0.9381,0.978252551,
26750.1492461624,0.9386,0.9777941645,
26776.5892461624,0.9383,0.9801179847,
26803.0742461624,0.9384,0.9799665179,
26829.4392461624,0.9373,0.9822185906,
26856.1662461624,0.9385,0.9837332589,
26882.5442461624,0.9388,0.9839325574,
26908.4892461624,0.939,0.9846221301,
26934.6952461624,0.938,0.9863998724,
26961.5892461624,0.9388,0.985546875,
26988.0742461624,0.9383,0.9855628189,
27014.0382461624,0.9387,0.9871412628,
27039.9712461624,0.9374,0.9861447704,
27065.9612461624,0.9383,0.9868582589,
27091.7162461624,0.9384,0.9882015306,
27117.9142461624,0.9383,0.9887157207,
27144.1202461624,0.9378,0.9883808992,
27170.2122461624,0.9385,0.9877869898,
27196.2422461624,0.9384,0.9902463329,
27223.0282461624,0.939,0.9904456314,
27248.7822461624,0.9382,0.9913504464,
27274.9262461624,0.9386,0.9906449298,
27300.9422461624,0.9387,0.9919563138,
27326.7142461624,0.9385,0.9910514987,
27352.5692461624,0.9387,0.9921476403,
27378.3982461624,0.9389,0.9916454082,
27404.0802461624,0.938,0.9923947704,
27429.9142461624,0.9394,0.9920280612,
27455.8332461624,0.9386,0.9926259566,
27482.2362461624,0.9387,0.9923030931,
27508.4272461624,0.9383,0.9933434311,
27534.3132461624,0.9383,0.9928252551,
27560.3632461624,0.9381,0.9928850446,
27586.1952461624,0.9382,0.9934111926,
27612.0492461624,0.938,0.9930046237,
27638.2522461624,0.9382,0.9939772003,
27664.7582461624,0.9376,0.9940609056,
27690.5652461624,0.9387,0.9937779018,
27717.0842461624,0.9385,0.9936025191,
27743.4262461624,0.9386,0.9949736926,
27769.6472461624,0.9388,0.9943598533,
27796.4912461624,0.9386,0.9943000638,
27822.5162461624,0.9381,0.9943797832,
27848.4012461624,0.9382,0.9936981824,
27874.3172461624,0.9389,0.9947265625,
27900.7422461624,0.9384,0.9954161352,
27927.2832461624,0.9386,0.9947185906,
27953.1662461624,0.9384,0.9944395727,
27979.1422461624,0.939,0.9957549426,
28005.0612461624,0.9382,0.9953443878,
28031.0002461624,0.9387,0.9960499043,
28056.9312461624,0.9383,0.9952726403,
28082.8452461624,0.9382,0.9965680804,
28108.7672461624,0.9388,0.9948501276,
28134.6052461624,0.9381,0.9961136798,
28160.4872461624,0.9379,0.9964524872,
28186.3192461624,0.9381,0.9956552934,
28212.0072461624,0.9396,0.995707111,
28238.1312461624,0.9388,0.9953563457,
28264.0342461624,0.9389,0.9956552934,
28290.2202461624,0.938,0.9965282207,
28316.1772461624,0.9375,0.9956752232,
28342.1112461624,0.9381,0.9965720663,
28367.9112461624,0.9383,0.9956911671,
28394.1692461624,0.9384,0.996871014,
28420.5172461624,0.9384,0.9971022003,
28446.3212461624,0.9393,0.9964524872,
28472.8802461624,0.9392,0.997010523,
28498.9312461624,0.9383,0.9968112245,
28524.8902461624,0.9389,0.9967315051,
28550.7832461624,0.9377,0.9965481505,
28576.6842461624,0.9387,0.9969068878,
28602.7872461624,0.9384,0.9964126276,
28628.6712461624,0.9384,0.9962093431,
28655.1312461624,0.9383,0.9966517857,
28681.7692461624,0.9388,0.9969905931,
28707.6912461624,0.9384,0.9976283482,
28733.7462461624,0.9386,0.9968112245,
28760.0232461624,0.9381,0.9963249362,
28785.9572461624,0.9385,0.9969308036,
28812.1472461624,0.9384,0.9968072385,
28837.9632461624,0.9378,0.9971500319,
28864.4852461624,0.9374,0.997130102,
28891.0832461624,0.9381,0.997783801,
28917.4632461624,0.9378,0.9979870855,
28943.3492461624,0.9389,0.9973573023,
28969.0942461624,0.9385,0.9981465242,
28995.5512461624,0.9378,0.9976482781,
29021.3532461624,0.9389,0.9969905931,
29047.0782461624,0.9377,0.9969866071,
29073.8922461624,0.9381,0.9976084184,
29099.7092461624,0.9385,0.9982461735,
29125.7832461624,0.9386,0.9972895408,
29152.3372461624,0.938,0.9970503827,
29178.1572461624,0.9389,0.9978475765,
29204.0432461624,0.9384,0.9968112245,
29229.9142461624,0.9381,0.9978874362,
29255.7182461624,0.9389,0.9971500319,
29281.6252461624,0.9386,0.9980229592,
29307.5272461624,0.9403,0.9981863839,
29333.5132461624,0.9395,0.9982461735,
29359.4722461624,0.9387,0.9982421875,
29385.3112461624,0.9382,0.9976482781,
29411.6732461624,0.9377,0.9976682079,
29437.9432461624,0.9386,0.9975884885,
29463.9192461624,0.94,0.9976283482,
29490.0472461624,0.939,0.9979631696,
29516.0912461624,0.9376,0.9977678571,
29542.0022461624,0.938,0.9979870855,
29567.9132461624,0.9384,0.9979073661,
29594.3282461624,0.9384,0.9981265944,
29620.7242461624,0.9366,0.9984454719,
29646.7072461624,0.9376,0.9984454719,
29672.6762461624,0.9385,0.998305963,
29698.6392461624,0.9389,0.9979671556,
29724.5552461624,0.9376,0.9979870855,
29750.5902461624,0.938,0.9977678571,
29776.7092461624,0.9392,0.9977479273,
29802.5142461624,0.9389,0.9983258929,
29828.3952461624,0.9381,0.9980269452,
29854.1942461624,0.9384,0.998042889,
29880.0202461624,0.9389,0.9978874362,
29905.7982461624,0.9372,0.9987802934,
29931.5262461624,0.9382,0.9976084184,
29957.4242461624,0.9382,0.9979272959,
29983.4032461624,0.9393,0.9983258929,
30009.7662461624,0.9385,0.9984375,
30036.0642461624,0.9404,0.9983777105,
30062.7152461624,0.9383,0.9984454719,
30088.6292461624,0.9389,0.9982661033,
30114.5672461624,0.9388,0.9991230867,
30140.5072461624,0.9385,0.9976881378,
30166.4152461624,0.937,0.998305963,
30192.3402461624,0.9378,0.9985251913,
30218.3232461624,0.9389,0.9973294005,
30244.2122461624,0.9398,0.9983856824,
30270.0302461624,0.9399,0.9986447704,
30296.1382461624,0.9396,0.9988639987,
30322.1072461624,0.9376,0.9982661033,
30347.9712461624,0.9382,0.9986647003,
30373.9672461624,0.9379,0.9988639987,
30399.8932461624,0.9384,0.9981265944,
30425.6002461624,0.9381,0.9985451212,
30452.1842461624,0.9388,0.9984654018,
30478.0822461624,0.9387,0.9982461735,
30503.7732461624,0.939,0.9984614158,
30529.7732461624,0.9376,0.999083227,
30555.5612461624,0.9377,0.9987404337,
30581.3072461624,0.9378,0.9986248406,
30607.7022461624,0.9387,0.9984813457,
30633.9842461624,0.9388,0.9986248406,
30659.7742461624,0.9395,0.998305963,
30686.3332461624,0.9384,0.9990194515,
30712.1362461624,0.9375,0.9990194515,
30738.1102461624,0.9383,0.9991430166,
30764.2732461624,0.9383,0.9983458227,
30790.3172461624,0.9382,0.9988639987,
30816.6122461624,0.9389,0.9984773597,
30846.8432461624,0.94,0.4322425064,
30876.2472461624,0.9396,0.6261280293,
30905.9942461624,0.939,0.7238560268,
30935.2892461624,0.9393,0.7783561862,
30964.5462461624,0.9401,0.8062260842,
30994.0532461624,0.9386,0.8299744898,
31023.5642461624,0.9384,0.8491191008,
31053.0062461624,0.9392,0.861854273,
31082.7062461624,0.9399,0.8754304847,
31111.9362461624,0.9397,0.8846261161,
31141.2922461624,0.9391,0.8943120217,
31170.6022461624,0.9404,0.9028778699,
31199.9212461624,0.9387,0.9107182717,
31229.2382461624,0.9395,0.9170041454,
31259.4212461624,0.9404,0.923046875,
31289.0262461624,0.9412,0.927479273,
31318.2982461624,0.9392,0.9345663265,
31347.7972461624,0.9397,0.9381816008,
31377.3182461624,0.9389,0.9416972258,
31406.6912461624,0.9398,0.9456712372,
31436.8212461624,0.9406,0.9505779656,
31466.4802461624,0.9402,0.9539500957,
31496.3262461624,0.9408,0.957166773,
31525.6972461624,0.9404,0.9604631696,
31554.9262461624,0.9403,0.961722736,
31584.5832461624,0.9406,0.9646125638,
31613.9572461624,0.942,0.9677335778,
31643.2902461624,0.9392,0.9691884566,
31673.3372461624,0.9406,0.9705197704,
31702.7192461624,0.9412,0.9731026786,
31732.7792461624,0.9405,0.9748525191,
31762.3532461624,0.9401,0.9752391582,
31791.5882461624,0.9413,0.9740194515,
31821.2952461624,0.9419,0.9759606186,
31850.9082461624,0.9414,0.9800223214,
31880.2522461624,0.9412,0.9800063776,
31910.5132461624,0.9401,0.980341199,
31939.8272461624,0.941,0.9811902105,
31968.9822461624,0.9403,0.9830157844,
31998.3252461624,0.9414,0.9834781569,
32027.7002461624,0.941,0.9848333865,
32057.0412461624,0.9416,0.9857900191,
32086.9762461624,0.9401,0.9849210778,
32116.4192461624,0.9412,0.9868064413,
32146.2932461624,0.9404,0.9857661033,
32175.8192461624,0.9407,0.9867586097,
32204.9712461624,0.9417,0.9878427934,
32234.2672461624,0.9414,0.9881736288,
32263.5922461624,0.9414,0.9881736288,
32293.6712461624,0.9408,0.9886200574,
32323.0632461624,0.9409,0.9899354273,
32352.3962461624,0.9414,0.9901905293,
32381.8562461624,0.9415,0.9896763393,
32411.4872461624,0.9408,0.9914301658,
32440.7892461624,0.9413,0.9907326212,
32470.6072461624,0.9413,0.9905054209,
32500.6542461624,0.9408,0.991147162,
32530.6692461624,0.9412,0.9918686224,
32560.0242461624,0.9414,0.9912866709,
32589.3302461624,0.9419,0.9930006378,
32618.7752461624,0.9414,0.9914580676,
32648.1422461624,0.9414,0.9918486926,
32677.9292461624,0.9423,0.992705676,
32707.2662461624,0.9416,0.993618463,
32736.8982461624,0.9407,0.9946109694,
32766.3572461624,0.9423,0.9937420281,
32796.4652461624,0.9419,0.9935586735,
32825.9512461624,0.9414,0.9946787309,
32855.3532461624,0.9415,0.9931481186,
32884.6902461624,0.9416,0.9935786033,
32914.2892461624,0.9407,0.9942402742,
32944.3412461624,0.9413,0.9937420281,
32974.3802461624,0.9418,0.9951530612,
33003.7152461624,0.942,0.9946787309,
33033.8272461624,0.9418,0.9958904656,
33063.8102461624,0.9408,0.9942402742,
33093.2902461624,0.9406,0.9951291454,
33123.2402461624,0.9399,0.9948899872,
33152.5802461624,0.9406,0.9947983099,
33182.6802461624,0.9417,0.9952367666,
33212.2072461624,0.9424,0.9949976084,
33241.5952461624,0.9417,0.9959542411,
33271.6842461624,0.9408,0.9953762755,
33301.0452461624,0.9409,0.9955516582,
33330.5202461624,0.9423,0.9959143814,
33359.6772461624,0.9414,0.9955556441,
33389.1332461624,0.941,0.9951570472,
33418.6202461624,0.9417,0.9968431122,
33447.9502461624,0.9413,0.9951371173,
33477.3682461624,0.9412,0.9959941008,
33506.7212461624,0.942,0.9956353635,
33536.6392461624,0.9401,0.9950135523,
33565.8402461624,0.9418,0.9961535395,
33595.1382461624,0.942,0.9970304528,
33624.5432461624,0.9416,0.9966398278,
33654.3942461624,0.9419,0.996229273,
33683.8942461624,0.941,0.9963847258,
33713.5182461624,0.9423,0.9964724171,
33742.9052461624,0.9406,0.9960538903,
33772.9812461624,0.9414,0.9959343112,
33802.7052461624,0.9419,0.9959303253,
33832.1052461624,0.9417,0.9967912946,
33861.8322461624,0.9411,0.9974051339,
33891.2612461624,0.9419,0.9965122768,
33920.5872461624,0.9411,0.9963687819,
33949.9842461624,0.9409,0.9963129783,
33979.3482461624,0.9426,0.9968112245,
34008.7452461624,0.9424,0.9973254145,
34038.6092461624,0.9425,0.9971500319,
34067.9012461624,0.9417,0.9974449936,
34097.3582461624,0.9403,0.9967912946,
34126.8852461624,0.9418,0.997130102,
34156.1472461624,0.941,0.9976044324,
34185.6432461624,0.9415,0.9971898916,
34215.1692461624,0.943,0.9967315051,
34244.8042461624,0.9422,0.9968072385,
34274.3472461624,0.9426,0.9976881378,
34303.9312461624,0.9438,0.9973852041,
34333.1942461624,0.9434,0.9979432398,
34363.0342461624,0.942,0.9975486288,
34392.3732461624,0.9411,0.9977439413,
34422.0482461624,0.9421,0.9971261161,
34451.7902461624,0.9426,0.9977040816,
34481.2742461624,0.9424,0.9974290497,
34510.9062461624,0.9427,0.9972098214,
34540.8152461624,0.9419,0.9973891901,
34570.1442461624,0.9425,0.9973852041,
34599.8092461624,0.9414,0.9978475765,
34629.9902461624,0.9429,0.9978276467,
34660.1082461624,0.943,0.9978276467,
34689.7472461624,0.9418,0.9972098214,
34719.3362461624,0.9422,0.9979671556,
34748.9422461624,0.9412,0.9976044324,
34778.3672461624,0.9413,0.9974051339,
34808.0182461624,0.9412,0.9978834503,
34837.8502461624,0.942,0.998305963,
34867.5232461624,0.9414,0.9978077168,
34897.3702461624,0.9411,0.997787787,
34927.2612461624,0.9414,0.9973294005,
34956.4492461624,0.9421,0.9974051339,
34986.7852461624,0.9414,0.997528699,
35016.5912461624,0.9417,0.9985251913,
35046.0022461624,0.9418,0.9983657526,
35075.9422461624,0.9419,0.9982421875,
35105.3322461624,0.9424,0.9982063138,
35134.8342461624,0.9421,0.9979432398,
35164.1052461624,0.9422,0.9978475765,
35193.7852461624,0.9429,0.9982661033,
35223.1222461624,0.9419,0.9984813457,
35252.4702461624,0.9431,0.9984853316,
35281.8122461624,0.9428,0.9981265944,
35311.2522461624,0.9426,0.9987244898,
35340.6042461624,0.942,0.9987444196,
35370.8632461624,0.942,0.9979472258,
35400.1402461624,0.9419,0.997528699,
35429.8652461624,0.9418,0.9979033801,
35459.3512461624,0.942,0.9984853316,
35488.6422461624,0.9424,0.9985052615,
35518.1612461624,0.9431,0.9984813457,
35547.4092461624,0.9424,0.9984056122,
35576.6532461624,0.9422,0.9979990434,
35606.1632461624,0.9428,0.9982461735,
35635.4502461624,0.943,0.9985451212,
35664.8172461624,0.9425,0.9986447704,
35694.2812461624,0.9422,0.9987643495,
35724.5072461624,0.9427,0.998441486,
35753.8842461624,0.9433,0.9986009247,
35783.3652461624,0.943,0.9983617666,
35813.1502461624,0.9427,0.998305963,
35842.9122461624,0.9427,0.998046875,
35872.8962461624,0.9419,0.9982262436,
35902.7562461624,0.9427,0.9983856824,
35932.1672461624,0.9429,0.998565051,
35961.9372461624,0.9427,0.9983816964,
35992.0662461624,0.942,0.9982461735,
36021.3072461624,0.9421,0.9989038584,
36050.8052461624,0.9423,0.9986049107,
36080.0132461624,0.9414,0.9984255421,
36109.3512461624,0.9408,0.9980867347,
36136.1032461624,0.941,0.4206273916,
36162.5842461624,0.9411,0.6328882334,
36189.0732461624,0.941,0.7275470344,
36215.5942461624,0.94,0.777216199,
36242.0812461624,0.9406,0.8068797832,
36269.0582461624,0.9394,0.832294324,
36295.6252461624,0.9407,0.8494459503,
36322.2662461624,0.9409,0.8660395408,
36349.4882461624,0.94,0.8775031888,
36376.1022461624,0.9406,0.8866709184,
36402.9012461624,0.9403,0.8968590561,
36429.3302461624,0.9397,0.9060905612,
36455.8132461624,0.941,0.9122727997,
36482.2282461624,0.9407,0.9186104911,
36508.7962461624,0.9413,0.9259805485,
36535.6302461624,0.9405,0.9311702806,
36562.3262461624,0.9417,0.9370455995,
36588.8962461624,0.9413,0.9414740115,
36615.4342461624,0.9407,0.9455915179,
36642.0572461624,0.9409,0.9481066645,
36668.4672461624,0.9419,0.9504304847,
36695.0662461624,0.9417,0.9567482462,
36721.6472461624,0.9408,0.9578802615,
36748.1912461624,0.9403,0.9613520408,
36774.7092461624,0.941,0.9644810268,
36801.2472461624,0.9407,0.9664461097,
36828.1772461624,0.9406,0.968096301,
36854.7462461624,0.941,0.9720224809,
36882.0352461624,0.941,0.9713289222,
36908.8642461624,0.941,0.9736806441,
36935.3642461624,0.94,0.9752192283,
36962.4472461624,0.9406,0.9768494898,
36989.5772461624,0.9414,0.9776825574,
37016.1282461624,0.9404,0.9804886798,
37042.6082461624,0.9411,0.9786949936,
37069.3612461624,0.941,0.9806959503,
37095.8692461624,0.9406,0.9796197385,
37122.4452461624,0.9408,0.9855030293,
37149.2522461624,0.9417,0.9839564732,
37176.5842461624,0.9416,0.9845304528,
37203.1802461624,0.9412,0.9853396046,
37230.0912461624,0.9409,0.9862205038,
37256.7482461624,0.941,0.9870974171,
37283.6612461624,0.9415,0.9871372768,
37310.8862461624,0.9409,0.9875199298,
37337.5092461624,0.9409,0.987496014,
37364.5252461624,0.9412,0.9882732781,
37391.6912461624,0.9402,0.9891741071,
37418.3212461624,0.9407,0.9902024872,
37445.0782461624,0.9404,0.989708227,
37471.5742461624,0.9412,0.9895567602,
37498.9122461624,0.9402,0.990752551,
37525.3622461624,0.9403,0.9908641582,
37551.9152461624,0.9413,0.9907924107,
37578.5292461624,0.9413,0.9906927615,
37605.4862461624,0.9413,0.9919882015,
37632.1852461624,0.9414,0.992055963,
37659.2712461624,0.9419,0.9921675702,
37685.8022461624,0.9408,0.9932557398,
37712.4302461624,0.9412,0.9934430804,
37739.1032461624,0.9419,0.9920240753,
37766.0362461624,0.9415,0.9929249043,
37793.0282461624,0.9406,0.9924545599,
37819.6252461624,0.9418,0.9936383929,
37846.2472461624,0.9421,0.9931640625,
37872.5972461624,0.9409,0.993881537,
37899.4412461624,0.942,0.9935387436,
37926.1132461624,0.9412,0.9937619579,
37953.4912461624,0.9411,0.9953722895,
37980.0192461624,0.9412,0.9937220982,
38006.5612461624,0.9412,0.9946548151,
38033.1282461624,0.9414,0.9952367666,
38059.7782461624,0.9424,0.9935347577,
38086.1922461624,0.9407,0.9952965561,
38112.7092461624,0.9417,0.994917889,
38139.1232461624,0.9426,0.9944993622,
38165.6222461624,0.9414,0.9958944515,
38192.2342461624,0.9427,0.9968670281,
38218.8382461624,0.9419,0.9955955038,
38245.4372461624,0.9416,0.9948979592,
38271.9782461624,0.9415,0.994794324,
38298.6482461624,0.9418,0.9954520089,
38325.0272461624,0.9412,0.9962332589,
38352.2462461624,0.9411,0.9957948023,
38378.9342461624,0.941,0.9956473214,
38405.4822461624,0.9408,0.9953324298,
38432.5412461624,0.941,0.9962930485,
38458.9072461624,0.9397,0.9959502551,
38485.4022461624,0.9414,0.9966517857,
38512.0162461624,0.9407,0.9961336097,
38538.4722461624,0.9405,0.9954520089,
38565.1772461624,0.9412,0.9965521365,
38591.7242461624,0.9412,0.9958705357,
38618.2592461624,0.9405,0.9961734694,
38644.7502461624,0.9425,0.9971500319,
38671.6262461624,0.9419,0.9973094707,
38698.2822461624,0.9414,0.9963329082,
38724.8842461624,0.9412,0.9963129783,
38751.2942461624,0.941,0.9962492028,
38777.9832461624,0.9417,0.9965322066,
38804.6232461624,0.9419,0.9971221301,
38831.4602461624,0.9405,0.9968510842,
38858.7552461624,0.9418,0.9965720663,
38886.0112461624,0.9412,0.9967633929,
38913.5142461624,0.9416,0.9972297513,
38940.3912461624,0.9421,0.9965521365,
38966.9372461624,0.9416,0.9974290497,
38994.0552461624,0.9411,0.9971699617,
39020.6322461624,0.9417,0.9978276467,
39047.1682461624,0.9415,0.9978475765,
39073.6032461624,0.9421,0.9976482781,
39100.9172461624,0.9411,0.9963089923,
39127.5022461624,0.941,0.9969308036,
39154.5282461624,0.9426,0.9971500319,
39181.2422461624,0.9419,0.9980867347,
39207.9392461624,0.9415,0.9979631696,
39235.0782461624,0.9421,0.997265625,
39261.8492461624,0.9411,0.9972297513,
39288.5672461624,0.9409,0.9970663265,
39315.1602461624,0.9421,0.9970304528,
39341.6472461624,0.9414,0.9978077168,
39368.1232461624,0.9408,0.9978635204,
39394.8342461624,0.9419,0.997528699,
39421.4902461624,0.9411,0.9976084184,
39448.0062461624,0.9424,0.9979671556,
39474.4942461624,0.9414,0.9976682079,
39501.1662461624,0.9412,0.9979073661,
39528.2662461624,0.9413,0.9979272959,
39555.0952461624,0.9411,0.9981265944,
39582.0032461624,0.9415,0.9976642219,
39609.0912461624,0.9412,0.9979073661,
39635.9542461624,0.9421,0.9982661033,
39662.9632461624,0.9428,0.998305963,
39689.6262461624,0.9415,0.9983856824,
39716.2252461624,0.9422,0.9985451212,
39743.1982461624,0.9422,0.9983856824,
39769.7972461624,0.9421,0.9981863839,
39796.3822461624,0.9423,0.9976084184,
39822.7852461624,0.9424,0.9978276467,
39849.3412461624,0.9422,0.9986447704,
39876.0702461624,0.9426,0.9984255421,
39902.7762461624,0.9424,0.9987842793,
39929.2402461624,0.9425,0.998046875,
39955.8552461624,0.9417,0.9979631696,
39982.6192461624,0.9417,0.9977678571,
40009.2312461624,0.9418,0.9978874362,
40035.7252461624,0.9423,0.9982461735,
40063.1412461624,0.9413,0.998046875,
40089.7862461624,0.9428,0.997524713,
40116.4612461624,0.9419,0.9981624681,
40143.0322461624,0.9419,0.9977439413,
40169.6332461624,0.9429,0.998182398,
40196.2222461624,0.9416,0.9982063138,
40222.8792461624,0.942,0.9986049107,
40249.4652461624,0.942,0.9983856824,
40275.9632461624,0.9419,0.9983856824,
40302.5112461624,0.9416,0.9982860332,
40329.4452461624,0.9417,0.9981265944,
40356.3842461624,0.9414,0.9984056122,
40383.3762461624,0.9418,0.9987244898,
40410.1852461624,0.9426,0.9984255421,
40436.7172461624,0.9417,0.9978077168,
40463.1032461624,0.9412,0.9980269452,
40489.9562461624,0.9421,0.9987842793,
40516.5652461624,0.9424,0.998182398,
40543.1512461624,0.942,0.998305963,
40569.7082461624,0.9422,0.9983856824,
40596.4562461624,0.9416,0.9986248406,
40623.0442461624,0.942,0.9987643495,
40649.7312461624,0.9426,0.9982461735,
40679.9312461624,0.9413,0.4291533801,
40710.8572461624,0.9419,0.6450454401,
40740.8742461624,0.9417,0.735941486,
40771.0612461624,0.9418,0.7828244579,
40801.0322461624,0.9416,0.8120216837,
40831.1992461624,0.9408,0.8339963329,
40861.3622461624,0.941,0.8518734056,
40891.7172461624,0.9416,0.8646444515,
40921.7442461624,0.9418,0.8771205357,
40952.4532461624,0.9418,0.888540338,
40983.0202461624,0.9422,0.895707111,
41013.8622461624,0.9415,0.9034080038,
41044.3912461624,0.9412,0.9116828763,
41074.6742461624,0.9414,0.9199617347,
41104.6922461624,0.942,0.9250159439,
41134.7102461624,0.9413,0.929815051,
41165.1662461624,0.9419,0.9346978635,
41196.3402461624,0.9419,0.9394252232,
41226.7722461624,0.9422,0.9432916135,
41256.8372461624,0.9419,0.9478356186,
41287.3572461624,0.9421,0.9518415179,
41317.6152461624,0.9421,0.9539500957,
41347.8512461624,0.9415,0.9570870536,
41378.0952461624,0.9424,0.9601761798,
41408.1492461624,0.9417,0.9632573342,
41438.4572461624,0.9422,0.9655492666,
41468.6202461624,0.9419,0.9663823342,
41499.1042461624,0.9414,0.9677654656,
41529.3262461624,0.9413,0.9720264668,
41559.4862461624,0.9416,0.9727957589,
41589.6812461624,0.9417,0.9739198023,
41620.5042461624,0.9412,0.9752032844,
41650.7202461624,0.9419,0.9767578125,
41680.9062461624,0.9418,0.9771524235,
41711.4082461624,0.9415,0.9791254783,
41741.5942461624,0.9416,0.9814014668,
41771.7472461624,0.9415,0.9814811862,
41801.8532461624,0.9416,0.981122449,
41832.1992461624,0.9411,0.9819555166,
41862.3292461624,0.942,0.9825055804,
41892.4152461624,0.9417,0.9859893176,
41922.6352461624,0.9414,0.9859693878,
41952.8412461624,0.9414,0.9861846301,
41983.6902461624,0.9417,0.9870216837,
42013.9172461624,0.9413,0.9855070153,
42044.3462461624,0.9415,0.9875757334,
42074.3402461624,0.9421,0.9875797194,
42104.7902461624,0.9419,0.9877032844,
42135.1952461624,0.9416,0.9874003508,
42165.5132461624,0.9413,0.9892338967,
42195.7882461624,0.9423,0.9897321429,
42226.4862461624,0.9412,0.9889588648,
42256.9292461624,0.9421,0.9905293367,
42287.0452461624,0.9418,0.990230389,
42318.2442461624,0.9414,0.9914660395,
42348.5362461624,0.9414,0.991669324,
42378.5032461624,0.9421,0.9903459821,
42408.7082461624,0.9417,0.9912826849,
42438.8322461624,0.9419,0.9918606505,
42469.0872461624,0.9417,0.9899513712,
42499.2592461624,0.9412,0.9927814094,
42529.4302461624,0.9413,0.9926857462,
42559.6552461624,0.942,0.9930644133,
42589.7672461624,0.9413,0.9935188138,
42620.1352461624,0.941,0.9929288903,
42650.3582461624,0.9411,0.9933832908,
42680.4062461624,0.9419,0.9941127232,
42710.6482461624,0.9414,0.9934789541,
42740.6252461624,0.9421,0.9941964286,
42770.8022461624,0.942,0.993359375,
42801.8492461624,0.9419,0.9937420281,
42831.9712461624,0.9414,0.9942562181,
42862.2172461624,0.9422,0.9946189413,
42892.3382461624,0.942,0.9949378189,
42922.9412461624,0.9415,0.9943000638,
42953.1172461624,0.9414,0.995049426,
42983.5222461624,0.9417,0.995571588,
43013.6462461624,0.9414,0.9948580995,
43044.2622461624,0.9418,0.9950972577,
43074.5072461624,0.9419,0.9955516582,
43104.8072461624,0.9423,0.9951969069,
43135.2092461624,0.9413,0.9949378189,
43165.2022461624,0.9423,0.9949736926,
43195.6812461624,0.9417,0.9949537628,
43226.6332461624,0.9421,0.9956353635,
43257.1032461624,0.9424,0.9965680804,
43287.0662461624,0.9417,0.9956353635,
43317.5632461624,0.9418,0.9959701849,
43348.6562461624,0.9427,0.9959143814,
43379.3812461624,0.9416,0.995057398,
43409.6832461624,0.9423,0.9963289222,
43439.7222461624,0.9416,0.9956752232,
43470.3352461624,0.9414,0.9958585778,
43501.1662461624,0.9423,0.9958545918,
43531.4812461624,0.9431,0.9961933992,
43561.7112461624,0.9419,0.9962332589,
43592.2342461624,0.9429,0.9965481505,
43622.1762461624,0.9428,0.9966677296,
43652.2782461624,0.9417,0.9968032526,
43683.0832461624,0.9421,0.9973294005,
43713.9092461624,0.9422,0.9967036033,
43744.1442461624,0.9422,0.9961734694,
43774.3552461624,0.9417,0.9970822704,
43821.4492461624,0.9417,0.4340481505,
43869.0842461624,0.9406,0.6444794324,
43916.5022461624,0.9413,0.7345742985,
43963.8682461624,0.9416,0.7817004145,
44011.4432461624,0.9415,0.8116629464,
44058.8122461624,0.9409,0.8335220026,
44106.1852461624,0.9419,0.8524513712,
44153.8272461624,0.9417,0.8661312181,
44201.7112461624,0.9416,0.8768973214,
44248.8512461624,0.9416,0.8890146684,
44296.1832461624,0.9414,0.8994220344,
44343.2402461624,0.9412,0.9060626594,
44390.7532461624,0.9419,0.9128348214,
44438.0572461624,0.9405,0.9196548151,
44485.3852461624,0.9417,0.925003986,
44532.7062461624,0.9413,0.9311662946,
44579.8362461624,0.9419,0.9363919005,
44627.0862461624,0.9414,0.9392378827,
44675.5612461624,0.9417,0.9441645408,
44722.9532461624,0.9415,0.9485809949,
44770.2802461624,0.9414,0.9525749362,
44817.7182461624,0.9417,0.9546675702,
44865.4632461624,0.9429,0.9560825893,
44912.7862461624,0.943,0.9596500319,
44960.2002461624,0.9421,0.9638911033,
45007.5822461624,0.9423,0.9672632334,
45054.7612461624,0.9416,0.9678571429,
45102.0962461624,0.9422,0.9690688776,
45149.4732461624,0.9413,0.9713608099,
45197.5572461624,0.9414,0.972791773,
45245.6022461624,0.9417,0.9750757334,
45292.8312461624,0.9424,0.9754145408,
45340.1782461624,0.9415,0.9760243941,
45388.1462461624,0.9421,0.9781648597,
45436.0362461624,0.9414,0.9783522003,
45483.3332461624,0.941,0.9790816327,
45530.6892461624,0.9417,0.9818000638,
45577.9012461624,0.9422,0.9840202487,
45625.7962461624,0.9417,0.9830596301,
45673.6742461624,0.9422,0.983852838,
45721.0772461624,0.9423,0.9860809949,
45768.3902461624,0.9416,0.983729273,
45815.7872461624,0.9416,0.9853874362,
45863.2442461624,0.9428,0.9862244898,
45910.4262461624,0.9412,0.9863679847,
45957.5782461624,0.9425,0.9880939094,
46005.4442461624,0.942,0.9876395089,
46052.7892461624,0.9424,0.9869140625,
46100.0602461624,0.9417,0.9880301339,
46147.5622461624,0.942,0.9893295599,
46194.9592461624,0.942,0.9897361288,
46242.3592461624,0.9412,0.9891103316,
46289.7342461624,0.9424,0.9901347258,
46337.1302461624,0.9427,0.9900071747,
46384.3022461624,0.9424,0.9909717793,
46431.4962461624,0.9418,0.991147162,
46478.7742461624,0.9425,0.9898756378,
46526.1502461624,0.9426,0.9913903061,
46573.8432461624,0.9433,0.9913105867,
46620.9932461624,0.9429,0.9925063776,
46668.4372461624,0.9422,0.9929408482,
46715.7042461624,0.9425,0.9930843431,
46763.5192461624,0.9438,0.9927774235,
46810.7072461624,0.9418,0.9927256059,
46857.9272461624,0.9421,0.9939612564,
46905.1572461624,0.9427,0.9925023916,
46952.4072461624,0.9425,0.9927216199,
46999.7322461624,0.9428,0.9930803571,
47047.2382461624,0.9423,0.9932995855,
47094.6632461624,0.9433,0.9949776786,
47141.7822461624,0.9423,0.9936344069,
47188.9902461624,0.9425,0.994527264,
47236.3222461624,0.9422,0.9935786033,
47283.5012461624,0.9424,0.9951371173,
47330.6532461624,0.9424,0.9952248087,
47377.8042461624,0.9426,0.9947983099,
47425.0142461624,0.9424,0.9948341837,
47472.6702461624,0.9421,0.9948780293,
47520.6812461624,0.9429,0.9944276148,
47567.8072461624,0.9424,0.9948899872,
47615.0472461624,0.9435,0.9947584503,
47663.0792461624,0.9421,0.9950135523,
47710.4392461624,0.9429,0.9949976084,
47758.1662461624,0.9432,0.9949776786,
47805.3662461624,0.9431,0.9960698342,
47852.6292461624,0.943,0.9954878827,
47899.6352461624,0.9428,0.9964365434,
47946.9282461624,0.9424,0.994917889,
47995.0352461624,0.9419,0.9964724171,
48042.3702461624,0.9422,0.9969507334,
48089.7052461624,0.943,0.9963329082,
48137.0292461624,0.9427,0.9952885842,
48184.2612461624,0.9422,0.9957509566,
48231.7852461624,0.9435,0.9970503827,
48279.0192461624,0.9429,0.9960339605,
48326.4982461624,0.9421,0.9958944515,
48373.9732461624,0.9423,0.9966079401,
48421.2942461624,0.9423,0.9965521365,
48468.5412461624,0.9432,0.995830676,
48515.8422461624,0.9424,0.9967514349,
48563.1052461624,0.9431,0.9973493304,
48611.3232461624,0.9436,0.9964724171,
48658.7492461624,0.9426,0.9965521365,
48706.8052461624,0.9419,0.9963887117,
48755.2892461624,0.9422,0.9973573023,
48802.5792461624,0.9423,0.9968869579,
48849.9272461624,0.9428,0.9961336097,
48897.2172461624,0.943,0.9961535395,
48944.5222461624,0.9423,0.997010523,
48992.1172461624,0.9431,0.997401148,
49039.4522461624,0.9428,0.9972257653,
49086.7612461624,0.9418,0.9977080676,
49134.2282461624,0.9422,0.9960738202,
49181.3262461624,0.9422,0.9965481505,
49228.8022461624,0.9422,0.9982461735,
49276.0812461624,0.9418,0.9970304528,
49324.2122461624,0.943,0.9974091199,
49371.5462461624,0.942,0.9974091199,
49418.9962461624,0.9422,0.997130102,
49466.9222461624,0.9428,0.9963129783,
49514.1952461624,0.9427,0.9976881378,
49561.4642461624,0.9414,0.9973294005,
49608.7652461624,0.942,0.9974489796,
49656.2272461624,0.9415,0.9979233099,
49703.4512461624,0.942,0.9973692602,
49750.6182461624,0.9418,0.9972297513,
49798.0522461624,0.9417,0.9976682079,
49845.3102461624,0.9422,0.9974091199,
49893.0752461624,0.9425,0.9974290497,
49941.4042461624,0.9421,0.9979073661,
49988.5592461624,0.941,0.9985451212,
50035.7052461624,0.9422,0.9975087691,
50083.0912461624,0.9421,0.9979272959,
50130.4442461624,0.9422,0.9984255421,
50177.8072461624,0.9423,0.9982860332,
50225.0042461624,0.9418,0.9979233099,
50272.3352461624,0.9414,0.9973294005,
50319.6912461624,0.9419,0.9982860332,
50366.9412461624,0.9427,0.9979233099,
50414.1452461624,0.9419,0.9978874362,
50461.6322461624,0.9426,0.9979870855,
50510.0662461624,0.9425,0.9977040816,
50557.5392461624,0.9421,0.998305963,
50604.8132461624,0.9418,0.9968909439,
50651.9982461624,0.9424,0.9978077168,
50699.4412461624,0.9429,0.9980867347,
50746.6792461624,0.9433,0.9983657526,
50794.0862461624,0.9423,0.9985251913,
50841.4612461624,0.9425,0.9982461735,
50888.7732461624,0.9419,0.9976841518,
50936.6102461624,0.9421,0.998565051,
50983.9992461624,0.9422,0.9979631696,
51031.3962461624,0.9412,0.9985251913,
51079.2532461624,0.9425,0.9979671556,
51126.4912461624,0.9423,0.9983458227,
51173.8642461624,0.9425,0.9981664541,
51221.1502461624,0.9429,0.9981863839,
51269.6122461624,0.9422,0.9985052615,
51316.6742461624,0.9428,0.998565051,
51364.5712461624,0.9434,0.9978834503,
51412.0632461624,0.9434,0.9986647003,
51459.7272461624,0.9419,0.9981863839,
51506.7692461624,0.9417,0.9982063138,
51554.1232461624,0.9421,0.9978635204,
51582.833562608,0.9419,0.4430285395,
51611.4200904754,0.9415,0.6507732781,
51640.2034433488,0.941,0.7382174745,
51668.9137597944,0.9415,0.7833426339,
51697.5861579667,0.9413,0.8129504145,
51726.3712609143,0.9419,0.8363799426,
51755.0913777751,0.9417,0.8536591199,
51784.061871911,0.9417,0.8658482143,
51812.7586544498,0.9415,0.8796436543,
51841.3130976244,0.9423,0.890497449,
51869.9460607926,0.9419,0.899083227,
51898.6102919522,0.9417,0.910287787,
51927.2972740758,0.9417,0.9163265306,
51955.9114531147,0.9426,0.9210100446,
51984.6617879225,0.9416,0.928252551,
52013.3018680589,0.9418,0.9356544962,
52042.2081928093,0.942,0.9407645089,
52071.1417020448,0.9412,0.9457788584,
52099.420450205,0.9415,0.9503228635,
52128.1819854874,0.942,0.9527463329,
52156.9105027041,0.9421,0.9576171875,
52185.5850009654,0.9423,0.9607979911,
52214.3040677817,0.9417,0.9632573342,
52243.1693241254,0.9415,0.9659837372,
52271.9979455835,0.9418,0.969395727,
52300.6211083364,0.9413,0.9713687819,
52329.4225453094,0.9412,0.9715680804,
52358.3771721063,0.9414,0.973301977,
52387.0268193147,0.9414,0.9749521684,
52415.7532364425,0.9418,0.9770328444,
52444.6013420595,0.9422,0.9785913584,
52473.355060344,0.9415,0.9799067283,
52501.9651558766,0.9417,0.9799306441,
52530.7300746357,0.9413,0.9817243304,
52559.5462122316,0.9413,0.9829320791,
52588.317314586,0.9415,0.9846580038,
52616.8822582055,0.9412,0.9858657526,
52645.5020374817,0.9415,0.9868622449,
52674.3039411411,0.9415,0.9866390306,
52703.1766644678,0.9418,0.987105389,
52731.9574505658,0.9422,0.9876953125,
52760.9097439305,0.9418,0.9881736288,
52789.6036096791,0.942,0.9891501913,
52818.2609572137,0.9419,0.9883490115,
52846.8494684984,0.942,0.9907924107,
52875.4217624294,0.9418,0.9902104592,
52904.0488920171,0.9413,0.9901905293,
52932.7379742297,0.9419,0.9899354273,
52960.8637659092,0.9414,0.9915896046,
52988.9705401163,0.9422,0.9920878508,
53017.329325001,0.9417,0.9921476403,
53045.3746132696,0.9414,0.9920440051,
53073.4617866462,0.9414,0.9920679209,
53101.6986496984,0.941,0.9938137755,
53130.0216163988,0.9416,0.9924306441,
53158.2920808747,0.9422,0.9927574936,
53187.0916511019,0.9418,0.9942004145,
53215.9509571935,0.9413,0.9921675702,
53244.3601442137,0.9418,0.9936583227,
53272.5849900901,0.9419,0.9934630102,
53301.0779473263,0.942,0.9948580995,
53329.4593665033,0.9414,0.9949776786,
53357.7160637292,0.9422,0.9933673469,
53385.9706608661,0.9416,0.9938018176,
53414.2029737255,0.942,0.9945591518,
53442.4599042946,0.9415,0.9949338329,
53470.736202351,0.9413,0.9947385204,
53499.1590399495,0.9419,0.9958067602,
53527.4263542919,0.9424,0.9949976084,
53555.6995022148,0.9431,0.9954161352,
53584.0425364321,0.9419,0.995830676,
53612.2925833762,0.9423,0.9949577487,
53640.6650188392,0.9426,0.9964524872,
53668.9976692832,0.9423,0.9957868304,
53697.3379033819,0.9423,0.9964923469,
53725.6699704679,0.9415,0.9944754464,
53753.9868702446,0.9421,0.9958147321,
53782.3491552776,0.9422,0.9958745217,
53810.6879893169,0.9416,0.9961694834,
53839.1215607036,0.9419,0.9952925702,
53867.559098925,0.9424,0.9961535395,
53895.6873407083,0.942,0.9964445153,
53923.7941149154,0.9412,0.9969108737,
53951.8024182836,0.9415,0.9961296237,
53979.8086215628,0.9432,0.9970463967,
54007.7332713866,0.9421,0.9967912946,
54035.8081942441,0.9424,0.9969905931,
54063.8094973157,0.9417,0.9971460459,
54091.816283953,0.9413,0.9968670281,
54119.8238872916,0.942,0.9962651467,
54147.885976272,0.9413,0.9970503827,
54175.889262761,0.9423,0.9969228316,
54203.9875199405,0.9422,0.9975845026,
54231.9838061329,0.9427,0.9965122768,
54260.2136688885,0.9422,0.9977279974,
54288.2862583138,0.9424,0.9974290497,
54316.3626979023,0.9426,0.9962093431,
54344.3936355629,0.9416,0.996747449,
54372.5621290516,0.9427,0.9978236607,
54400.593416727,0.9421,0.9970703125,
54428.6292545952,0.9426,0.9973493304,
54456.8220157788,0.942,0.9978077168,
54484.8506200072,0.9431,0.9979272959,
54513.0714990488,0.9424,0.9974689094,
54541.1268210758,0.943,0.9968112245,
54569.4580714605,0.9429,0.998305963,
54597.4755918859,0.9423,0.9981066645,
54625.5018626821,0.9419,0.9980628189,
54653.6253209294,0.9421,0.9976283482,
54681.6500749946,0.9422,0.9981664541,
54709.7203309877,0.9423,0.9971699617,
54737.7394848156,0.9427,0.9974290497,
54765.7523383766,0.943,0.9974250638,
54793.8369449778,0.9423,0.9976841518,
54821.8885335133,0.9417,0.997787787,
54849.9471223454,0.9414,0.997787787,
54878.0215785165,0.9413,0.9983219069,
54906.0473826262,0.9413,0.9972257653,
54934.0952376702,0.942,0.9976084184,
54962.1741273625,0.9421,0.997783801,
54990.2589673069,0.9418,0.9986049107,
55019.1641253412,0.9417,0.9980269452,
55048.0342818925,0.9423,0.9982063138,
55076.9182056938,0.9418,0.9976283482,
55105.9865873105,0.9413,0.9974649235,
55134.5455806779,0.9425,0.9986407844,
55162.5370833343,0.9422,0.9988998724,
55190.5625374292,0.9428,0.9982661033,
55218.7193637569,0.9423,0.997528699,
55246.7647686971,0.9425,0.998046875,
55274.7773889149,0.9427,0.9981265944,
55302.779158673,0.9428,0.9979671556,
55330.7773116111,0.9423,0.9983816964,
55359.0883778073,0.9431,0.9988440689,
55387.1432331479,0.9425,0.9985251913,
55415.1559700373,0.9426,0.9984056122,
55443.2572606787,0.9423,0.9981265944,
55471.280498013,0.9429,0.9981863839,
55499.2896180825,0.9427,0.9983258929,
55527.6148015435,0.9423,0.9975486288,
55555.6282384626,0.9426,0.9987045599,
55583.6613928837,0.9431,0.9984056122,
55611.6859136057,0.9434,0.998441486,
55639.6844165587,0.9426,0.9982461735,
55667.9962994561,0.9425,0.9985251913,
55696.0105530764,0.9423,0.9986248406,
55724.1379781584,0.9425,0.9987045599,
55752.2250348634,0.943,0.9986846301,
55780.6714401272,0.9432,0.9986049107,
55809.3726561872,0.9428,0.9986049107,
55838.0744556053,0.9428,0.9988042092,
55866.6738173498,0.9421,0.9984654018,
55895.475487666,0.9426,0.9986049107,
55924.2574404801,0.9425,0.9986846301,
55952.852485375,0.9432,0.9986248406,
55981.3947947022,0.9443,0.9986607143,
56009.9717554976,0.9423,0.9984853316,
56038.6128856785,0.9436,0.9985212054,
56067.2906507449,0.944,0.9989237883,
56095.9204637796,0.9427,0.998963648,
56124.6460642061,0.9438,0.9989237883,
56153.5313880667,0.9434,0.9986846301,
56182.1335499298,0.9431,0.9987802934,
56210.918769549,0.942,0.9987404337,
56239.5328319163,0.9436,0.9991230867,
56268.2447817644,0.9428,0.9986607143,
56296.9331639473,0.9429,0.9984454719,
56325.2646476752,0.9421,0.9987244898,
56353.8859436824,0.9433,0.9987045599,
56382.4570708973,0.943,0.9986447704,
56411.3285108363,0.9442,0.9985052615,
56439.9040715723,0.9421,0.9986607143,
56468.5348179799,0.9432,0.9991828763,
56497.1831818006,0.9421,0.999222736,
56525.8593134645,0.9427,0.9987045599,
56554.5378952322,0.9426,0.9993622449,
56583.402218203,0.9426,0.9993223852,
56612.257790803,0.942,0.9985451212,
56640.9501398206,0.9428,0.9986009247,
56669.712258461,0.942,0.9986049107,
56698.287819197,0.9442,0.9987842793,
56726.8589464119,0.9421,0.9988440689,
56755.4087227221,0.9432,0.9987045599,
56783.6604030688,0.9424,0.9988839286,
56812.2412140273,0.9431,0.9991230867,
56840.7302140273,0.9427,0.4131257972,
56869.2152140273,0.9426,0.6043247768,
56897.9072140273,0.9427,0.7118622449,
56926.7352140273,0.944,0.7667809311,
56955.3712140273,0.9422,0.8015784439,
56984.1012140273,0.942,0.8246332908,
57012.9442140273,0.9435,0.8440330038,
57041.5702140273,0.943,0.8627830038,
57070.2522140273,0.9429,0.8734375,
57098.8472140273,0.9425,0.8849091199,
57128.1812140273,0.9427,0.8954320791,
57156.6322140273,0.9427,0.905855389,
57185.1902140273,0.9426,0.9132971939,
57213.7092140273,0.9427,0.9202248087,
57242.1422140273,0.943,0.9233537946,
57271.1652140273,0.943,0.9336336097,
57299.9442140273,0.943,0.9367865115,
57328.4932140273,0.9423,0.9440330038,
57357.6812140273,0.9428,0.9453683036,
57386.9272140273,0.9432,0.952208227,
57415.6912140273,0.9425,0.9544842156,
57444.5112140273,0.9422,0.9581034758,
57473.1022140273,0.9427,0.9609693878,
57501.7032140273,0.9423,0.9633968431,
57530.1542140273,0.9425,0.9666135204,
57559.0852140273,0.9426,0.9678571429,
57587.6942140273,0.9419,0.9698979592,
57616.7082140273,0.9428,0.9732262436,
57646.0552140273,0.9422,0.9748166454,
57674.6402140273,0.9423,0.9752272003,
57703.2942140273,0.9426,0.9780054209,
57732.6532140273,0.944,0.9784917092,
57761.2072140273,0.9425,0.9817163584,
57789.7592140273,0.9428,0.9803093112,
57818.3362140273,0.9426,0.9821428571,
57846.9152140273,0.9431,0.9822704082,
57875.5982140273,0.9427,0.9847895408,
57904.0272140273,0.9426,0.9850087691,
57932.5162140273,0.9431,0.985546875,
57961.4382140273,0.9431,0.9846261161,
57990.2332140273,0.942,0.9869260204,
58018.8952140273,0.9431,0.9872967156,
58047.5812140273,0.9431,0.988145727,
58076.2192140273,0.943,0.9880381059,
58104.8952140273,0.9432,0.9884925064,
58133.5852140273,0.9428,0.9898357781,
58162.8062140273,0.943,0.9903898278,
58191.4222140273,0.9429,0.9906688457,
58220.6452140273,0.9428,0.9904097577,
58249.5332140273,0.943,0.9924027423,
58278.8262140273,0.9427,0.9917689732,
58307.8962140273,0.9428,0.9922393176,
58337.3292140273,0.9424,0.9914620536,
58366.0392140273,0.9427,0.9934829401,
58394.5482140273,0.9427,0.992442602,
58423.3922140273,0.9427,0.9926857462,
58452.1382140273,0.9431,0.992833227,
58481.5312140273,0.9419,0.9934430804,
58510.1882140273,0.943,0.9930444834,
58538.8462140273,0.9435,0.9923070791,
58567.4662140273,0.9429,0.9933035714,
58596.4892140273,0.9423,0.9934590242,
58625.4672140273,0.9429,0.9951929209,
58655.0482140273,0.942,0.993618463,
58684.0242140273,0.9426,0.994658801,
58712.6452140273,0.9432,0.9944754464,
58741.2852140273,0.9427,0.9941206952,
58769.8882140273,0.9434,0.9949776786,
58798.5472140273,0.9429,0.9956353635,
58827.4752140273,0.9432,0.9961734694,
58856.1582140273,0.9435,0.9945551658,
58884.8012140273,0.9441,0.9945551658,
58913.7642140273,0.9432,0.9945392219,
58942.5912140273,0.9429,0.9957150829,
58971.2292140273,0.9437,0.9953324298,
59000.4932140273,0.9435,0.9954918686,
59028.9162140273,0.9427,0.9970663265,
59057.5642140273,0.9432,0.9962651467,
59086.4732140273,0.9422,0.9966477997,
59115.4672140273,0.9441,0.9966318559,
59144.0102140273,0.9431,0.9961336097,
59173.1812140273,0.9434,0.9951211735,
59201.7532140273,0.9433,0.9961136798,
59230.3782140273,0.9442,0.9966318559,
59258.9272140273,0.9426,0.9965919962,
59288.4792140273,0.9436,0.996352838,
59317.2192140273,0.9437,0.995834662,
59346.3942140273,0.9428,0.9959701849,
59375.7242140273,0.9431,0.9969467474,
59404.9982140273,0.9429,0.9969108737,
59433.9232140273,0.9437,0.9963608099,
59462.9882140273,0.9434,0.9967315051,
59491.5972140273,0.9427,0.9965122768,
59520.8522140273,0.9429,0.9967873087,
59549.5152140273,0.9426,0.9964325574,
59578.1032140273,0.9429,0.9974091199,
59606.6982140273,0.9435,0.996871014,
59635.2172140273,0.9435,0.9967514349,
59664.5902140273,0.9431,0.9975486288,
59693.1882140273,0.9435,0.996747449,
59721.9292140273,0.9431,0.9977080676,
59750.8972140273,0.9433,0.997269611,
59779.8432140273,0.9434,0.9972098214,
59808.4112140273,0.9436,0.9979073661,
59836.9462140273,0.9432,0.9983856824,
59865.4722140273,0.9436,0.9976084184,
59894.2012140273,0.9438,0.9974091199,
59923.3882140273,0.9435,0.9975446429,
59951.9032140273,0.9433,0.9976044324,
59980.5202140273,0.943,0.9978675064,
60009.0482140273,0.9436,0.9975645727,
60037.7952140273,0.9427,0.9978077168,
60066.7262140273,0.9425,0.9976442921,
60095.4882140273,0.9441,0.9979272959,
60124.2582140273,0.9431,0.9976243622,
60152.8082140273,0.9433,0.9987444196,
60181.3812140273,0.9432,0.9971500319,
60210.0232140273,0.9441,0.9986846301,
60238.6782140273,0.9434,0.9979671556,
60267.3292140273,0.9428,0.9976642219,
60296.6482140273,0.9434,0.9975486288,
60325.2912140273,0.9436,0.9981863839,
60354.1382140273,0.9435,0.9979472258,
60383.0602140273,0.9432,0.9980030293,
60412.2612140273,0.9441,0.9984056122,
60440.8752140273,0.9435,0.997528699,
60470.0082140273,0.9438,0.9975087691,
60498.8272140273,0.9435,0.9982661033,
60527.5352140273,0.9429,0.9979830995,
60556.1742140273,0.9436,0.9980668048,
60585.3892140273,0.9433,0.9978037309,
60614.0402140273,0.9434,0.9981664541,
60642.8962140273,0.9438,0.9986407844,
60671.4242140273,0.9434,0.9984654018,
60700.1692140273,0.943,0.998441486,
60728.6542140273,0.9434,0.9981465242,
60758.0192140273,0.9431,0.9980668048,
60786.6792140273,0.9434,0.9978475765,
60816.3342140273,0.9422,0.9978276467,
60845.4932140273,0.944,0.9973891901,
60874.4502140273,0.9431,0.9984454719,
60903.1622140273,0.9426,0.9983219069,
60932.3042140273,0.9435,0.998182398,
60960.9272140273,0.9436,0.998305963,
60989.7652140273,0.9435,0.9986806441,
61018.4572140273,0.9433,0.9986168686,
61047.0542140273,0.9425,0.9984255421,
61076.0092140273,0.944,0.9976084184,
61104.9862140273,0.9435,0.9988042092,
61133.4942140273,0.9433,0.9982262436,
61162.7202140273,0.943,0.9977080676,
61191.4812140273,0.9432,0.9983458227,
61220.4402140273,0.9432,0.9988440689,
61248.9502140273,0.9432,0.9984056122,
61277.5692140273,0.9432,0.9985251913,
61306.9142140273,0.9435,0.9986407844,
61335.7472140273,0.9435,0.9985849809,
61364.2272140273,0.9431,0.998305963,
61393.0352140273,0.9429,0.9990433673,
61421.7072140273,0.9431,0.9991828763,
61450.3292140273,0.9435,0.9981664541,
61479.3362140273,0.9429,0.9985809949,
61507.9782140273,0.9429,0.9985251913,
61537.3442140273,0.9429,0.9981863839,
61565.7382140273,0.9436,0.9983856824,
61594.2592140273,0.9434,0.9985251913,
61623.0222140273,0.9431,0.9987444196,
61652.1122140273,0.9436,0.999222736,
61680.7902140273,0.9433,0.9990433673,
61709.5302140273,0.9425,0.9993223852,
61738.2702140273,0.9436,0.9989437181,
61768.1212140273,0.9437,0.9991031569,
61796.6322140273,0.9429,0.9993024554,
61825.2722140273,0.9438,0.999214764,
61853.8722140273,0.9434,0.9987444196,
61882.3752140273,0.9428,0.9980070153,
61910.8892140273,0.9437,0.9984056122,
61939.2082140273,0.9437,0.9983258929,
61967.7262140273,0.9431,0.998963648,
61996.6092140273,0.9437,0.9996213329,
62025.1742140273,0.9435,0.9993622449,
62053.7952140273,0.9428,0.999083227,
62082.4092140273,0.943,0.9988201531,
62111.0762140273,0.9429,0.9990035077,
62139.7602140273,0.9436,0.9988440689,
62168.4022140273,0.9429,0.9987244898,
62197.2172140273,0.9432,0.998963648,
62225.9002140273,0.9429,0.9986447704,
62254.5232140273,0.9423,0.9990632972,
62283.0792140273,0.9436,0.9984853316,
62311.8912140273,0.9435,0.9993183992,
62340.9842140273,0.9434,0.9993223852,
62369.7642140273,0.9433,0.9990632972,
62398.3232140273,0.9437,0.9994021046,
62426.9122140273,0.9436,0.9991191008,
62455.4952140273,0.9426,0.9992426658,
62484.3092140273,0.9433,0.9989437181,
62513.2762140273,0.9441,0.9989038584,
62542.1512140273,0.944,0.9993622449,
62570.8202140273,0.9434,0.9993223852,
62599.5132140273,0.9434,0.9989237883,
62628.3622140273,0.9434,0.998824139,
62662.8722140273,0.9425,0.4417649872,
62697.2882140273,0.9433,0.6456951531,
62731.6642140273,0.9427,0.7333187181,
62765.9102140273,0.9431,0.7818319515,
62800.2162140273,0.9433,0.8123764349,
62834.2092140273,0.9421,0.8321468431,
62869.1952140273,0.9431,0.8515465561,
62904.4392140273,0.9432,0.8672991071,
62938.6912140273,0.9426,0.8778818559,
62972.6722140273,0.943,0.8897879464,
63006.6952140273,0.9434,0.8978077168,
63040.9722140273,0.9426,0.9072146046,
63075.3592140273,0.9426,0.9143574617,
63109.5472140273,0.9431,0.9209901148,
63143.7702140273,0.9427,0.928910236,
63177.9922140273,0.9425,0.9319316008,
63212.3382140273,0.9434,0.9386559311,
63246.5952140273,0.943,0.942450574,
63280.9612140273,0.9432,0.9461774554,
63315.0862140273,0.9429,0.9502152423,
63349.9722140273,0.9427,0.9546277105,
63384.2042140273,0.9426,0.9594108737,
63418.4212140273,0.9427,0.9634566327,
63452.6312140273,0.943,0.9628627232,
63486.7872140273,0.9439,0.9658641582,
63521.0322140273,0.9431,0.9686702806,
63555.5932140273,0.9428,0.9697385204,
63589.8662140273,0.9435,0.9735331633,
63624.7692140273,0.9432,0.9765425702,
63658.9862140273,0.9435,0.9768494898,
63693.2562140273,0.943,0.9774952168,
63728.0792140273,0.9428,0.979300861,
63762.4062140273,0.9431,0.9798469388,
63796.6902140273,0.9435,0.9828483737,
63830.8642140273,0.9438,0.9827168367,
63865.0102140273,0.9432,0.9819555166,
63899.5162140273,0.9439,0.9830397003,
63933.6462140273,0.9431,0.9838050064,
63967.9202140273,0.9432,0.9870216837,
64002.5522140273,0.9438,0.986977838,
64036.8832140273,0.9433,0.9875438457,
64071.2282140273,0.9431,0.9861607143,
64105.8842140273,0.943,0.9890744579,
64140.1512140273,0.943,0.9890106824,
64174.5052140273,0.9439,0.989190051,
64209.3882140273,0.9438,0.9903300383,
64243.8642140273,0.9431,0.988803412,
64278.1182140273,0.9439,0.9886918048,
64312.2942140273,0.9436,0.9908681441,
64346.4142140273,0.9431,0.990621014,
64380.5772140273,0.9437,0.9917689732,
64414.6482140273,0.9436,0.9909080038,
64449.3202140273,0.9438,0.9927654656,
64483.5672140273,0.9436,0.9928252551,
64517.8642140273,0.9435,0.9939333546,
64552.1742140273,0.9445,0.9935786033,
64586.9132140273,0.9444,0.9921675702,
64621.2722140273,0.9441,0.9932836416,
64655.5142140273,0.9436,0.9928850446,
64690.0882140273,0.9427,0.9925063776,
64724.3122140273,0.9434,0.9938496492,
64758.8722140273,0.9435,0.9931999362,
64793.6422140273,0.9433,0.9939492985,
64827.8962140273,0.9438,0.993359375,
64862.2272140273,0.9434,0.9945790816,
64896.4822140273,0.944,0.994535236,
64930.7622140273,0.9436,0.9942004145,
64965.1432140273,0.9437,0.9950972577,
64999.5042140273,0.9434,0.9942203444,
65033.7122140273,0.9435,0.9951371173,
65067.9472140273,0.9437,0.9948341837,
65102.1542140273,0.9435,0.9952726403,
65136.4672140273,0.9434,0.9957110969,
65170.8402140273,0.9431,0.9952925702,
65205.3152140273,0.9429,0.9959941008,
65239.6312140273,0.9427,0.9951331314,
65273.7522140273,0.943,0.9955955038,
65308.5672140273,0.9429,0.9957509566,
65343.1592140273,0.9428,0.9957908163,
65377.2712140273,0.9429,0.9962890625,
65411.6562140273,0.9427,0.9962133291,
65445.7082140273,0.9431,0.9958545918,
65479.6932140273,0.9429,0.9964524872,
65513.9852140273,0.9431,0.996611926,
65548.8982140273,0.9434,0.9961694834,
65583.1322140273,0.9435,0.9971500319,
65617.3822140273,0.944,0.9960339605,
65651.6682140273,0.9433,0.9973294005,
65685.7902140273,0.9433,0.9973891901,
65719.9892140273,0.9437,0.9952527105,
65754.2052140273,0.9429,0.9959143814,
65788.6542140273,0.9436,0.9967673788,
65822.8712140273,0.9429,0.9964245855,
65857.8062140273,0.9435,0.9975486288,
65891.9162140273,0.9429,0.9978595344,
65926.1082140273,0.943,0.9971101722,
65960.4242140273,0.9432,0.996611926,
65994.6442140273,0.9437,0.9968032526,
66028.8952140273,0.943,0.9979073661,
66063.1202140273,0.9429,0.9978077168,
66097.4102140273,0.9433,0.9969666773,
66132.1472140273,0.9438,0.9980628189,
66166.4412140273,0.9436,0.9972895408,
66200.8942140273,0.9437,0.9968112245,
66235.8112140273,0.9438,0.9975486288,
66270.0652140273,0.9433,0.9979272959,
66304.2232140273,0.9437,0.9974250638,
66338.3052140273,0.9437,0.9979073661,
66372.5232140272,0.9432,0.9976881378,
66406.6592140272,0.9429,0.9979472258,
66441.4312140272,0.9432,0.9971898916,
66475.6532140272,0.9432,0.9973453444,
66509.8502140272,0.9435,0.9981066645,
66544.0842140272,0.9433,0.9982063138,
66578.2352140272,0.9431,0.9980070153,
66612.7292140272,0.943,0.9982661033,
66647.0892140272,0.9435,0.9981265944,
66681.8282140272,0.9427,0.9981226084,
66716.5662140272,0.943,0.9982860332,
66750.9362140272,0.9438,0.9978675064,
66785.2482140272,0.9434,0.9982222577,
66819.3602140272,0.9442,0.9971859056,
66853.6412140272,0.9438,0.9980588329,
66887.8792140272,0.944,0.9982262436,
66922.0742140272,0.9435,0.997783801,
66957.3092140272,0.9438,0.998301977,
66992.0122140272,0.944,0.9984215561,
67026.2502140272,0.9435,0.9988440689,
67060.5302140272,0.9434,0.9982063138,
67094.6912140272,0.9439,0.9980628189,
67128.9432140272,0.943,0.9981664541,
67163.2222140272,0.9439,0.998042889,
67197.5282140272,0.9431,0.9980269452,
67231.7722140272,0.9435,0.9980668048,
67266.3572140272,0.9435,0.9985451212,
67300.8242140272,0.9442,0.9980269452,
67335.4132140272,0.944,0.9983458227,
67369.4902140272,0.9437,0.9986049107,
67404.1862140272,0.9431,0.9981465242,
67438.2662140272,0.9435,0.998305963,
67472.3712140272,0.9434,0.9984175702,
67506.5622140272,0.9436,0.998565051,
67541.1142140272,0.9432,0.9981066645,
67575.4102140272,0.9434,0.9986248406,
67609.7812140272,0.9433,0.9982860332,
67643.9252140272,0.9434,0.9986647003,
67678.1842140272,0.9431,0.9987244898,
67712.3782140272,0.9428,0.999222736,
67746.5512140272,0.9433,0.9988440689,
67780.8082140272,0.9434,0.9979671556,
67815.0412140272,0.9439,0.9984654018,
67849.2472140272,0.9435,0.9988639987,
67883.6412140272,0.9436,0.9984056122,
67918.5852140272,0.9433,0.9982860332,
67952.8322140272,0.9436,0.998824139,
67987.1342140272,0.9431,0.9986846301,
68021.3442140272,0.9437,0.9984853316,
68056.1032140272,0.9433,0.9986567283,
68091.0062140273,0.9438,0.9987045599,
68125.9262140272,0.943,0.9985849809,
68160.3412140272,0.9437,0.9985411352,
68194.5792140272,0.9437,0.9985849809,
68229.1292140272,0.9437,0.9984056122,
68267.3332140272,0.942,0.429683514,
68305.9722140272,0.9423,0.6366350446,
68344.2232140272,0.9421,0.7308115434,
68382.6732140272,0.9424,0.7799744898,
68421.0802140272,0.9419,0.8130022321,
68460.2412140272,0.9425,0.8341996173,
68499.2252140272,0.9416,0.8497010523,
68537.5392140272,0.9425,0.867059949,
68576.7942140272,0.9417,0.8783203125,
68615.1652140272,0.942,0.890756537,
68653.9572140272,0.9416,0.8997727997,
68692.3562140272,0.9417,0.9085538903,
68730.7122140272,0.9423,0.9167689732,
68769.2102140272,0.9425,0.9234056122,
68808.6842140273,0.9417,0.9288584184,
68847.0472140272,0.9423,0.9342673788,
68885.5292140273,0.9426,0.9381935587,
68924.1132140273,0.9417,0.9453962054,
68962.5222140273,0.9421,0.9487284758,
69001.1652140273,0.9423,0.9527702487,
69039.5332140273,0.9421,0.9565409758,
69077.9812140273,0.9422,0.9596101722,
69116.2392140273,0.9424,0.9619459503,
69154.8532140273,0.9427,0.9661033163,
69193.2772140273,0.9425,0.9678651148,
69231.7972140273,0.9429,0.969399713,
69270.3742140273,0.9431,0.9707389987,
69309.2232140273,0.9429,0.9733219069,
69347.6702140273,0.9426,0.9758410395,
69386.2472140273,0.9428,0.9771962691,
69424.8632140273,0.9426,0.9780572385,
69463.9102140273,0.9424,0.9802295918,
69502.2892140273,0.9425,0.9807358099,
69541.8912140273,0.9425,0.9811543367,
69580.5362140273,0.9426,0.9832549426,
69619.2332140273,0.9431,0.9824099171,
69657.5022140273,0.9429,0.9849728954,
69695.9542140273,0.9429,0.9855867347,
69734.6822140273,0.942,0.9873206314,
69773.1312140273,0.9427,0.9869060906,
69812.6872140273,0.9422,0.9880500638,
69851.2042140273,0.9425,0.9883689413,
69889.6822140273,0.943,0.9891701212,
69928.1152140273,0.9428,0.9880939094,
69966.6162140273,0.9423,0.9901825574,
70005.3432140273,0.9427,0.9900310906,
70043.7292140273,0.9424,0.9898875957,
70082.0442140273,0.9425,0.9898915816,
70120.3442140273,0.9428,0.9906529018,
70158.8522140273,0.9423,0.9921675702,
70197.3402140273,0.9429,0.992183514,
70235.7222140273,0.9421,0.992323023,
70274.4522140273,0.9428,0.9915058992,
70313.0182140273,0.942,0.9925342793,
70352.0212140273,0.942,0.9933793048,
70391.4472140273,0.9424,0.9930046237,
70430.5472140273,0.9427,0.9938217474,
70468.9842140273,0.9435,0.9938974809,
70507.5672140273,0.943,0.9930803571,
70545.7242140273,0.9428,0.9932557398,
70583.9702140273,0.9427,0.9938576212,
70622.4642140273,0.9425,0.9932716837,
70661.4492140273,0.9427,0.9934151786,
70699.8692140273,0.9429,0.9948740434,
70738.6192140273,0.9428,0.9946508291,
70777.2782140273,0.9424,0.9948341837,
70815.9552140273,0.9431,0.9953922194,
70854.4632140273,0.9423,0.9957150829,
70893.1222140273,0.9431,0.9943359375,
70931.6362140273,0.9423,0.9954161352,
70971.0832140273,0.9431,0.9960738202,
71009.6192140273,0.9427,0.9955556441,
71047.9602140273,0.9427,0.9940808355,
71086.5232140273,0.9424,0.9946348852,
71125.5122140273,0.9425,0.9952168367,
71164.0712140273,0.9429,0.9965720663,
71202.4452140273,0.9425,0.9957748724,
71240.9672140273,0.9428,0.9962531888,
71279.9392140273,0.9423,0.9967036033,
71319.2432140273,0.9427,0.995571588,
71358.0202140273,0.943,0.9965322066,
71397.0972140273,0.9423,0.9956672513,
71435.7222140273,0.9431,0.9965521365,
71474.1282140273,0.9433,0.9969068878,
71512.4782140273,0.9429,0.9972895408,
71550.7382140273,0.9426,0.9952327806,
71589.3072140273,0.9422,0.9969666773,
71627.8532140273,0.9431,0.9972855548,
71666.9772140273,0.9423,0.9969905931,
71706.1872140273,0.9432,0.9967514349,
71744.6112140273,0.943,0.9966677296,
71783.1282140273,0.9436,0.9967673788,
71821.7602140273,0.9431,0.9967036033,
71860.3752140273,0.943,0.9969905931,
71898.9172140273,0.9428,0.9971859056,
71937.3232140273,0.9432,0.9968510842,
71977.0772140273,0.9427,0.9983418367,
72015.5912140273,0.942,0.996875,
72054.4192140273,0.9428,0.9974091199,
72092.8902140273,0.9426,0.9967075893,
72131.9352140273,0.9422,0.9977399554,
72170.4612140273,0.9419,0.9973094707,
72209.0832140273,0.9421,0.9970862564,
72247.5972140273,0.942,0.9971061862,
72286.0542140273,0.9423,0.9977080676,
72324.6272140273,0.9422,0.9974489796,
72363.3882140273,0.9426,0.9973493304,
72402.1092140273,0.9427,0.9979870855,
72440.7312140273,0.943,0.9978675064,
72479.2952140273,0.9427,0.9982621173,
72517.8762140273,0.9431,0.9981863839,
72556.9132140273,0.942,0.9974091199,
72595.5982140273,0.9421,0.9976044324,
72634.7042140273,0.9427,0.9980668048,
72673.2862140273,0.9426,0.9968909439,
72711.9232140273,0.9418,0.9978834503,
72750.3452140273,0.942,0.9981465242,
72788.9132140273,0.9423,0.9982860332,
72827.4552140273,0.9422,0.9979432398,
72866.5862140273,0.9424,0.9978874362,
72905.1002140273,0.9428,0.9979472258,
72943.5042140273,0.9421,0.9979671556,
72982.6082140273,0.9432,0.9981664541,
73021.0682140273,0.9428,0.9980269452,
73059.6882140273,0.9426,0.9976642219,
73098.2002140273,0.9429,0.9984654018,
73136.6652140273,0.9429,0.9983258929,
73175.3092140273,0.9424,0.9982860332,
73214.0752140273,0.9425,0.9981265944,
73252.6702140273,0.9428,0.9983458227,
73291.4392140273,0.9426,0.9978475765,
73329.9842140273,0.9418,0.9978675064,
73368.0442140273,0.9422,0.9986447704,
73406.6352140273,0.9424,0.9979272959,
73444.8122140273,0.9431,0.9983219069,
73483.3992140273,0.9423,0.9976403061,
73521.9552140273,0.9421,0.9986049107,
73560.5722140273,0.9424,0.9987444196,
73599.1522140273,0.9431,0.9982860332,
73637.5002140273,0.9429,0.998305963,
73675.8652140273,0.943,0.9986607143,
73714.3502140273,0.9426,0.9978475765,
73752.8502140273,0.9431,0.9989357462,
73791.2202140273,0.9424,0.9984853316,
73829.6302140273,0.942,0.9988839286,
73868.4962140273,0.9428,0.9989038584,
73907.1452140273,0.9423,0.9982820472,
73945.4482140273,0.9431,0.9986647003,
73983.9752140273,0.9426,0.9984614158,
74022.4742140273,0.943,0.9983258929,
74061.5472140273,0.943,0.9988639987,
74099.9172140273,0.9431,0.9990632972,
74138.6742140273,0.9427,0.9983418367,
74177.2372140273,0.9427,0.9984016263,
74216.0282140273,0.9432,0.9986049107,
74254.6712140273,0.943,0.9989038584,
74293.0182140273,0.9425,0.9988002232,
74331.6022140273,0.9426,0.9986647003,
74370.1492140273,0.9433,0.9983856824,
74408.6762140273,0.9427,0.9989795918,
74446.9462140273,0.9418,0.9987643495,
74485.8692140273,0.9419,0.9986049107,
74524.7412140273,0.9423,0.9991230867,
74563.4052140273,0.9432,0.9989835778,
74602.0542140273,0.9426,0.9992028061,
74640.5212140273,0.9423,0.9991629464,
74679.1802140273,0.9432,0.9988440689,
74718.1652140273,0.9423,0.9985052615,
74756.7852140273,0.9434,0.9985610651,
74795.2272140273,0.94132,0.9988440689,
74833.8112140273,0.942,0.998565051,
74873.0872140273,0.9429,0.9988440689,
74911.4972140273,0.9421,0.998963648,
74949.9282140273,0.9423,0.9989038584,
74988.4542140273,0.9426,0.9988042092,
75026.9612140273,0.9434,0.9987045599,
75065.5072140273,0.9427,0.9982621173,
75104.5882140273,0.9433,0.9985052615,
75142.8662140273,0.9427,0.998565051,
75181.3422140273,0.9429,0.9986846301,
75219.9612140273,0.9445,0.9986049107,
75258.6782140273,0.9423,0.9985052615,
75297.1122140273,0.944,0.9983657526,
75335.5032140273,0.9429,0.9990234375,
75374.2302140273,0.9435,0.9989237883,
75413.2452140273,0.9432,0.9989198023,
75451.8122140273,0.9421,0.9988639987,
75494.1932140273,0.9419,0.4081592793,
75535.7382140273,0.9423,0.6243582589,
75577.2512140273,0.9421,0.728515625,
75619.5492140273,0.9423,0.7752311862,
75661.3222140273,0.9419,0.8091079401,
75703.3822140273,0.9423,0.8326371173,
75745.2182140273,0.9416,0.8518096301,
75787.2092140273,0.9424,0.8686981824,
75829.5752140273,0.9421,0.8781728316,
75871.4522140273,0.9423,0.8895248724,
75913.2052140273,0.9422,0.8993144133,
75955.1662140273,0.942,0.910805963,
75996.9232140273,0.9427,0.9167131696,
76038.5742140273,0.9425,0.9224131059,
76080.3002140273,0.9417,0.9300183355,
76121.9882140273,0.9424,0.9368223852,
76163.3552140273,0.9433,0.9404137436,
76205.8682140273,0.9424,0.9469268176,
76247.4822140273,0.9419,0.950908801,
76289.1952140273,0.9423,0.9535235969,
76330.8132140273,0.9423,0.9579320791,
76372.7572140273,0.9421,0.9589524872,
76414.5732140273,0.9419,0.9632573342,
76456.3512140273,0.9426,0.9662069515,
76498.1112140273,0.9429,0.9685746173,
76539.7952140273,0.9428,0.9715680804,
76581.6002140273,0.9433,0.9729990434,
76623.4662140273,0.9428,0.9755301339,
76665.0302140273,0.9421,0.976817602,
76706.8402140273,0.9423,0.9776705995,
76748.7612140273,0.943,0.9777822066,
76790.3802140273,0.9423,0.9801339286,
76832.0102140273,0.9428,0.9821388712,
76873.4982140273,0.9416,0.981772162,
76915.4522140273,0.9423,0.9844706633,
76957.0392140273,0.9429,0.9831154337,
76998.7832140273,0.9427,0.9863440689,
77040.5622140273,0.943,0.9869260204,
77082.4682140273,0.943,0.9867625957,
77124.2532140273,0.9418,0.9867346939,
77167.0582140273,0.9424,0.9878746811,
77209.2322140273,0.942,0.98828125,
77250.9902140273,0.9422,0.9896324936,
77292.5992140273,0.9425,0.9887197066,
77334.3112140273,0.9427,0.989975287,
77375.8062140273,0.9414,0.9914700255,
77417.4662140273,0.9421,0.9901506696,
77459.1142140273,0.9418,0.9910475128,
77500.8302140273,0.9424,0.9909119898,
77542.5602140273,0.9424,0.9918885523,
77584.1172140273,0.9431,0.9928770727,
77625.9752140273,0.9432,0.9920041454,
77667.7382140273,0.9422,0.9924665179,
77709.4432140273,0.9426,0.9927375638,
77751.2212140273,0.9423,0.9937579719,
77792.9212140273,0.9422,0.9924625319,
77834.6112140273,0.9418,0.9935387436,
77876.0552140273,0.9424,0.9936423788,
77918.1032140273,0.9428,0.9941206952,
77959.4662140273,0.9426,0.9934590242,
78001.1912140273,0.9416,0.9936742666,
78043.5182140273,0.9422,0.9943000638,
78085.2712140273,0.9419,0.9957350128,
78127.0052140273,0.9422,0.9942482462,
78169.2102140273,0.9428,0.9949577487,
78210.9722140273,0.9418,0.9950374681,
78252.6402140273,0.9423,0.9956951531,
78294.5092140273,0.9422,0.9953762755,
78336.2522140273,0.9419,0.9950932717,
78378.1462140273,0.9424,0.9957549426,
78420.3922140273,0.9433,0.9953762755,
78462.8252140273,0.943,0.9952566964,
78504.6982140273,0.9431,0.9941565689,
78546.2462140273,0.9422,0.9961734694,
78587.9422140273,0.9428,0.9963289222,
78629.8502140273,0.9424,0.9952487245,
78671.2352140273,0.9434,0.9957748724,
78712.9252140273,0.9428,0.9962930485,
78754.5782140273,0.9427,0.9962731186,
78797.2642140273,0.9433,0.9951371173,
78839.1612140273,0.9426,0.9967514349,
78881.8172140273,0.9425,0.9968670281,
78924.2842140273,0.9428,0.9965840242,
78965.8602140273,0.9429,0.9955117985,
79007.5252140273,0.9433,0.9962053571,
79049.2212140273,0.9427,0.996611926,
79090.9362140273,0.9431,0.9972058355,
79132.5532140273,0.9426,0.9967873087,
79174.3862140273,0.9428,0.9965880102,
79216.3662140273,0.9439,0.9969905931,
79258.1772140273,0.9433,0.9978475765,
79299.8982140273,0.9433,0.9968869579,
79342.3392140273,0.9432,0.9960339605,
79383.8782140273,0.9426,0.997528699,
79425.4532140273,0.9428,0.9972018495,
79467.2572140273,0.9428,0.9967912946,
79509.8652140273,0.943,0.9973493304,
79551.6952140273,0.9423,0.9971101722,
79593.4152140273,0.9427,0.9969507334,
79635.8282140273,0.9424,0.9978077168,
79677.6872140273,0.9426,0.9974689094,
79719.7132140273,0.9426,0.9973094707,
79762.1702140273,0.9426,0.9969268176,
79804.2942140273,0.9431,0.997787787,
79846.2612140273,0.9429,0.9979392538,
79887.9832140273,0.9421,0.9970463967,
79929.7182140273,0.9426,0.9972018495,
79972.2162140273,0.9427,0.9981863839,
80013.8892140273,0.9423,0.9982581314,
80056.2442140273,0.9429,0.9969905931,
80098.0092140273,0.9427,0.9973692602,
80139.7202140273,0.9427,0.9980628189,
80181.5192140273,0.9426,0.9989038584,
80223.2592140273,0.9427,0.9985451212,
80265.0202140273,0.9433,0.9979233099,
80307.3332140272,0.9432,0.9976881378,
80349.1332140273,0.9424,0.9976881378,
80391.0872140273,0.9426,0.9982182717,
80432.6052140273,0.943,0.997528699,
80474.2992140273,0.9419,0.9977678571,
80516.8502140273,0.9428,0.9984255421,
80558.4802140273,0.9427,0.9982621173,
80600.0992140273,0.9433,0.9984654018,
80641.7782140273,0.9424,0.9986248406,
80684.0542140273,0.9429,0.9986647003,
80725.9372140273,0.943,0.9982860332,
80767.6752140273,0.9437,0.9979272959,
80810.1972140273,0.9428,0.9984056122,
80852.0152140273,0.943,0.9986049107,
80893.4162140273,0.9427,0.9984614158,
80935.1772140273,0.9435,0.9982063138,
80976.9392140273,0.9427,0.9981026786,
81018.6292140273,0.9425,0.9983258929,
81060.7012140273,0.9436,0.9983617666,
81102.4552140273,0.9425,0.9986248406,
81143.9712140273,0.9431,0.9985610651,
81186.4172140273,0.9431,0.9987244898,
81228.2502140273,0.9432,0.998824139,
81270.0312140273,0.9431,0.9991230867,
81312.0352140273,0.9429,0.9982461735,
81353.8102140273,0.943,0.9982661033,
81395.6242140273,0.9424,0.9985809949,
81437.8672140273,0.9428,0.9983219069,
81480.4042140273,0.9426,0.998565051,
81522.2712140273,0.943,0.9988042092,
81565.1392140273,0.9432,0.9987045599,
81607.7142140273,0.9435,0.9982262436,
81649.6692140273,0.9427,0.9982661033,
81692.3802140273,0.9426,0.9989835778,
81734.9312140273,0.9422,0.9991230867,
81776.6832140273,0.9423,0.9988639987,
81818.5072140273,0.9425,0.9985251913,
81860.2702140273,0.9426,0.9987244898,
81902.4082140273,0.9423,0.9980229592,
81944.0052140273,0.9425,0.9980189732,
81985.5552140273,0.9429,0.9986208546,
82027.2302140273,0.9429,0.9985251913,
82069.0272140273,0.9426,0.998963648,
82111.2762140273,0.9422,0.998963648,
82160.9002140273,0.942,0.4239437181,
82210.3832140273,0.9415,0.6393455038,
82260.9642140273,0.9422,0.7293128189,
82310.3902140273,0.9418,0.7784319196,
82360.1412140273,0.9421,0.808729273,
82409.7652140273,0.9421,0.8315369898,
82459.3822140273,0.942,0.8505500638,
82509.8172140273,0.9422,0.863930963,
82559.5382140273,0.9421,0.8787149235,
82610.1692140273,0.9424,0.8868303571,
82659.9032140273,0.9424,0.8967992666,
82709.8642140273,0.9418,0.9071468431,
82759.4042140272,0.9417,0.9163145727,
82809.9732140273,0.9424,0.9233498087,
82860.1562140273,0.9419,0.9296875,
82909.8142140272,0.9424,0.934630102,
82959.4812140273,0.942,0.9391701212,
83008.7382140273,0.9427,0.9440369898,
83058.3742140272,0.9424,0.9482700893,
83108.0452140272,0.9417,0.9513113839,
83157.8222140273,0.942,0.9555006378,
83207.5162140273,0.9423,0.9587930485,
83257.4132140273,0.9426,0.9625558036,
83307.1062140272,0.9421,0.9641581633,
83356.5832140273,0.9424,0.9679368622,
83406.0592140273,0.9423,0.9709542411,
83457.0152140273,0.9423,0.9711734694,
83507.0132140273,0.9425,0.9734733737,
83557.8462140273,0.9421,0.9747289541,
83607.4942140273,0.9417,0.9768136161,
83657.2482140273,0.942,0.9775948661,
83707.5302140273,0.9419,0.9803651148,
83757.3832140273,0.942,0.9815569196,
83807.2232140273,0.9421,0.9819435587,
83857.6602140273,0.9418,0.9827128508,
83907.2732140273,0.942,0.9838926977,
83956.8552140273,0.9424,0.9847496811,
84007.6712140273,0.9423,0.9852479273,
84057.4572140273,0.9419,0.9872608418,
84107.0842140273,0.942,0.9868582589,
84156.8692140273,0.9419,0.9870934311,
84207.3142140273,0.9422,0.9889548788,
84256.7392140273,0.9422,0.9889508929,
84306.1602140273,0.9427,0.9884327168,
84355.8542140273,0.9421,0.9886120855,
84405.5312140273,0.9423,0.9899154974,
84455.6672140273,0.9423,0.9909239477,
84506.1622140273,0.942,0.9901865434,
84555.7832140273,0.9415,0.9900908801,
84605.2012140273,0.9421,0.9912866709,
84654.9502140273,0.9422,0.9917251276,
84704.7512140273,0.9423,0.991147162,
84754.4212140273,0.9419,0.9919204401,
84804.2312140273,0.942,0.9934590242,
84854.5142140273,0.9426,0.991928412,
84904.2832140273,0.9418,0.9932118941,
84953.9322140273,0.9426,0.9937380421,
85004.1802140273,0.942,0.9933832908,
85054.6032140273,0.9426,0.9937380421,
85104.8642140273,0.9433,0.9947504783,
85154.5902140273,0.9426,0.9933832908,
85204.3382140273,0.9421,0.9937181122,
85253.8282140273,0.9426,0.9943000638,
85303.8062140273,0.9425,0.993618463,
85353.2212140273,0.9419,0.9950972577,
85402.6762140273,0.9418,0.9942522321,
85453.0232140273,0.9429,0.9956313776,
85502.7372140273,0.9428,0.9955875319,
85552.5142140273,0.9425,0.9948740434,
85602.4532140273,0.942,0.9949776786,
85651.9342140273,0.942,0.9941326531,
85701.5582140273,0.9423,0.9954320791,
85751.2892140273,0.9426,0.9957748724,
85801.0312140273,0.9424,0.9959143814,
85850.8872140273,0.9425,0.99609375,
85900.2962140273,0.942,0.9962053571,
85950.1542140273,0.9429,0.9961336097,
86000.4622140273,0.9421,0.9965122768,
86050.1542140273,0.9424,0.9959741709,
86100.4962140273,0.942,0.9955357143,
86150.2942140273,0.942,0.9969905931,
86199.8962140273,0.9423,0.9955556441,
86249.3912140273,0.9428,0.9972417092,
86299.2252140273,0.9425,0.9965122768,
86349.2102140273,0.9424,0.9958745217,
86399.5322140273,0.9428,0.9969905931,
86450.1202140273,0.9429,0.9964325574,
86499.7902140273,0.9418,0.9962531888,
86549.8472140273,0.9427,0.9965919962,
86599.3822140273,0.9428,0.9960020727,
86649.3562140273,0.9432,0.9972895408,
86699.0602140273,0.9421,0.9967713648,
86748.9412140273,0.9427,0.9968112245,
86798.7652140273,0.9422,0.9972297513,
86848.7282140273,0.9427,0.9964285714,
86898.4142140273,0.9429,0.9969905931,
86947.9522140273,0.9421,0.9976881378,
86998.3822140273,0.942,0.9969666773,
87048.0212140273,0.9422,0.997524713,
87097.6242140273,0.9427,0.9967833227,
87147.3072140273,0.9426,0.9974410077,
87197.6312140273,0.9428,0.9971500319,
87247.0722140273,0.9428,0.9976881378,
87296.5922140273,0.9428,0.9976283482,
87346.5502140273,0.9424,0.9982262436,
87396.2072140273,0.9426,0.9981465242,
87446.3752140273,0.9425,0.9971659758,
87497.2742140273,0.9425,0.9977678571,
87546.8782140273,0.9428,0.997787787,
87596.5162140273,0.9425,0.9978077168,
87646.1302140273,0.9429,0.9977678571,
87695.7992140273,0.9428,0.9972456952,
87745.7482140273,0.9425,0.9974489796,
87795.3882140273,0.9425,0.9980269452,
87845.3582140273,0.943,0.998301977,
87895.5502140273,0.9429,0.9983458227,
87944.8792140273,0.9426,0.9972975128,
87994.6132140273,0.9428,0.997783801,
88044.1672140273,0.9421,0.9979272959,
88093.8842140273,0.9421,0.9978077168,
88143.5702140273,0.9426,0.9982461735,
88193.1452140273,0.942,0.9986248406,
88243.7972140273,0.9427,0.9988639987,
88293.2072140273,0.9425,0.9980867347,
88343.1412140273,0.9421,0.998178412,
88392.7992140273,0.942,0.9979870855,
88443.3952140273,0.9421,0.9986049107,
88493.1582140273,0.9416,0.9978675064,
88543.5342140273,0.9433,0.9978276467,
88593.6542140273,0.9428,0.9983418367,
88643.3502140273,0.943,0.9982860332,
88693.5992140273,0.9431,0.9982860332,
88743.0072140273,0.9429,0.9981863839,
88793.1102140273,0.9435,0.9983856824,
88843.7992140273,0.9421,0.9984654018,
88893.5152140273,0.9426,0.9980070153,
88943.1692140273,0.9428,0.9983657526,
88993.5752140273,0.943,0.9978077168,
89044.1052140273,0.9425,0.9982661033,
89093.6682140273,0.9426,0.9986248406,
89143.3372140273,0.9435,0.9984654018,
89192.9022140273,0.9425,0.9989795918,
89242.5132140273,0.9433,0.9982860332,
89292.1202140273,0.9428,0.9981465242,
89341.6742140273,0.9419,0.9979472258,
89391.4052140273,0.9426,0.9978635204,
89441.2242140273,0.9425,0.9983657526,
89490.8432140273,0.9421,0.9986647003,
89540.9822140273,0.942,0.9987444196,
89591.2232140273,0.9421,0.9987643495,
89641.3502140273,0.9423,0.9989237883,
89691.2952140273,0.9422,0.9984454719,
89741.5352140273,0.942,0.9982461735,
89791.1612140273,0.9421,0.9983418367,
89841.1882140273,0.9422,0.9984454719,
89890.6982140273,0.9428,0.9984972895,
89940.1972140273,0.9429,0.9984056122,
89989.9912140273,0.9434,0.998824139,
90039.6272140273,0.9425,0.9989237883,
90089.1912140273,0.9433,0.998963648,
90139.0852140273,0.9437,0.9985849809,
90188.5242140273,0.9426,0.9988639987,
90238.3992140273,0.9429,0.998963648,
90287.7762140272,0.9423,0.9985251913,
90341.8862140273,0.9431,0.4425661671,
90395.9952140272,0.9434,0.6496930804,
90450.2882140273,0.9437,0.7402264031,
90503.8822140273,0.9427,0.7792649872,
90557.8242140273,0.9431,0.8104591837,
90611.8782140273,0.9429,0.8318638393,
90665.8992140273,0.9432,0.8498923788,
90719.9132140272,0.943,0.8642059949,
90773.6222140272,0.943,0.8790935906,
90828.2472140273,0.9427,0.8886399872,
90882.4262140272,0.9431,0.8985809949,
90936.4162140273,0.9425,0.9060706314,
90990.1662140273,0.9424,0.9123963648,
91044.2532140273,0.9425,0.9210220026,
91098.3572140273,0.9428,0.9283123406,
91152.3582140273,0.9426,0.9334462691,
91206.1522140273,0.9433,0.9393295599,
91260.4722140273,0.9428,0.9424266582,
91314.2632140273,0.9425,0.949736926,
91368.1922140273,0.9425,0.9525430485,
91422.6612140273,0.943,0.9556839923,
91476.6162140273,0.943,0.9586057079,
91530.5342140273,0.9436,0.9620017538,
91584.5092140273,0.9435,0.963153699,
91638.4222140273,0.9432,0.9656847895,
91691.9162140273,0.9432,0.9700015944,
91746.1232140273,0.943,0.9723094707,
91799.6702140273,0.9432,0.9729910714,
91853.5892140273,0.9433,0.9753268495,
91907.2592140273,0.9432,0.9782724809,
91961.5902140273,0.943,0.9783641582,
92015.4792140273,0.9433,0.9801219707,
92069.3882140273,0.9433,0.9796277105,
92123.3042140273,0.9433,0.9813616071,
92176.9292140273,0.9432,0.9821308992,
92230.8652140273,0.9434,0.9834542411,
92284.8612140273,0.9434,0.9843829719,
92338.8622140273,0.9433,0.9847058355,
92392.9942140273,0.943,0.985287787,
92447.2122140273,0.9433,0.9865991709,
92501.1572140273,0.9432,0.9876554528,
92555.1472140273,0.9432,0.9880739796,
92609.2952140273,0.9433,0.9894969707,
92662.8052140273,0.9432,0.9874362245,
92716.8372140273,0.9435,0.9900829082,
92770.8182140273,0.9431,0.9886878189,
92824.6922140273,0.9432,0.9908123406,
92879.1442140273,0.9433,0.9904456314,
92933.1632140273,0.9424,0.9909717793,
92987.1062140273,0.9433,0.9910076531,
93040.8872140273,0.9433,0.9909319196,
93094.8042140273,0.9434,0.9921476403,
93148.7452140273,0.9432,0.9930205676,
93202.7392140273,0.9434,0.9934390944,
93256.3552140273,0.9433,0.9935586735,
93310.3012140273,0.9431,0.993100287,
93364.2402140273,0.9427,0.9941764987,
93418.1702140273,0.9435,0.9936623087,
93472.5782140273,0.9435,0.9935028699,
93526.3742140273,0.9429,0.9932836416,
93580.4002140273,0.9436,0.9937579719,
93634.4982140273,0.9432,0.9938616071,
93688.0182140273,0.9432,0.9937978316,
93742.0322140273,0.9431,0.9953842474,
93796.0282140273,0.944,0.9944913903,
93849.9072140273,0.9431,0.9948421556,
93903.8102140273,0.9433,0.9948541135,
93957.7212140273,0.9433,0.9948780293,
94011.7162140273,0.9433,0.9950733418,
94066.2022140273,0.943,0.9942362883,
94120.3162140273,0.9432,0.9947345344,
94174.8302140273,0.943,0.9949976084,
94228.6392140273,0.9436,0.9958107462,
94282.4712140273,0.9424,0.995049426,
94336.4012140273,0.9434,0.9960100446,
94391.0722140273,0.9423,0.9965441645,
94444.9982140273,0.943,0.99609375,
94499.5752140273,0.9426,0.9949697066,
94553.6862140273,0.9429,0.9954759247,
94607.8422140273,0.9429,0.9968112245,
94661.8922140273,0.9426,0.995834662,
94715.7542140273,0.9435,0.9959741709,
94769.7442140273,0.9431,0.995966199,
94823.7022140273,0.9432,0.9959303253,
94877.5112140273,0.9436,0.9966717156,
94932.3492140273,0.9433,0.9962731186,
94987.0032140273,0.9427,0.9973014987,
95040.6242140273,0.9429,0.9969706633,
95094.0412140273,0.9429,0.9970703125,
95147.9902140273,0.9432,0.9965122768,
95201.6852140273,0.9431,0.9973652742,
95255.8422140273,0.9431,0.9976283482,
95309.5762140273,0.9433,0.9961535395,
95364.5812140273,0.9425,0.9976442921,
95418.5402140273,0.9424,0.9979870855,
95472.5532140273,0.9427,0.9971898916,
95527.1292140273,0.9419,0.9972257653,
95581.0632140273,0.9442,0.9969706633,
95635.9472140273,0.9438,0.996747449,
95689.6252140273,0.9435,0.9973493304,
95743.4002140273,0.9427,0.9973493304,
95797.9392140273,0.9435,0.9972895408,
95851.8372140273,0.9429,0.9969228316,
95905.7322140273,0.9429,0.9972895408,
95959.8882140273,0.9428,0.9971898916,
96013.8922140273,0.9426,0.9976482781,
96067.9362140273,0.9433,0.9970862564,
96121.9202140273,0.9431,0.9974888393,
96176.0792140273,0.943,0.9973692602,
96230.3312140273,0.9433,0.9970902423,
96284.2132140273,0.943,0.9981465242,
96338.1192140273,0.9426,0.9974250638,
96392.1072140273,0.9434,0.9979472258,
96445.7682140273,0.9429,0.9988440689,
96499.7022140273,0.9435,0.9979631696,
96553.6882140273,0.9434,0.9979870855,
96607.6732140273,0.9436,0.9980867347,
96661.6642140273,0.9435,0.9978475765,
96716.6082140273,0.9435,0.9977638712,
96770.2792140273,0.9429,0.9982461735,
96824.2112140273,0.9437,0.9979272959,
96878.4422140273,0.9436,0.9979233099,
96932.5542140273,0.9439,0.9985012755,
96986.8092140273,0.9436,0.9979671556,
97041.2622140273,0.9436,0.9971898916,
97095.4292140273,0.9432,0.9983258929,
97149.2472140273,0.9436,0.9982661033,
97203.3342140273,0.9431,0.9979870855,
97257.2452140273,0.9434,0.9976682079,
97311.1992140272,0.9435,0.9979631696,
97365.1122140273,0.9436,0.9983856824,
97419.3972140272,0.9436,0.9978236607,
97473.2462140273,0.9433,0.9983458227,
97527.3392140272,0.9432,0.9983856824,
97581.3392140273,0.9441,0.9986647003,
97636.1132140273,0.944,0.9977439413,
97690.1612140273,0.9438,0.9982860332,
97743.9662140272,0.9442,0.9988639987,
97798.0072140272,0.944,0.9986447704,
97851.9722140272,0.9438,0.998963648,
97906.1972140272,0.9435,0.9981863839,
97960.0762140272,0.944,0.9983258929,
98014.0922140273,0.944,0.9980269452,
98068.1802140273,0.9437,0.4455277423,
98123.2482140273,0.943,0.6558354592,
98177.5502140273,0.9432,0.7451171875,
98232.0252140273,0.9427,0.7872807717,
98286.2312140272,0.9431,0.8156847895,
98341.7422140272,0.9422,0.8399314413,
98396.6762140273,0.9427,0.8540975765,
98450.8922140273,0.9432,0.8702128508,
98505.0562140273,0.9426,0.8809231505,
98559.5712140272,0.9433,0.8925143495,
98613.5822140272,0.943,0.9021524235,
98667.7722140272,0.9425,0.9104711416,
98722.2252140272,0.9429,0.9171037946,
98776.4152140272,0.9426,0.9240074936,
98830.4012140273,0.9425,0.9307397959,
98885.0492140273,0.9428,0.9354711416,
98940.4082140273,0.9435,0.9404735332,
98994.7052140273,0.9434,0.945834662,
99049.1832140273,0.9434,0.9502072704,
99103.2272140273,0.9429,0.9536232462,
99157.3422140273,0.943,0.9575852997,
99211.4612140273,0.9429,0.9593470982,
99265.7232140273,0.943,0.9636838329,
99319.9602140273,0.9429,0.9651267538,
99374.3072140273,0.9434,0.9682358099,
99428.4362140273,0.9433,0.9706632653,
99482.7492140272,0.9427,0.9737444196,
99536.8772140272,0.9436,0.974222736,
99591.1022140273,0.9434,0.9765943878,
99645.9222140273,0.9436,0.9777064732,
99700.2342140273,0.9434,0.9800542092,
99754.4362140273,0.9436,0.9803770727,
99808.7292140273,0.943,0.980464764,
99863.6992140273,0.9432,0.9827925702,
99918.0202140273,0.9439,0.9837571747,
99972.0732140273,0.9434,0.9842115753,
100026.057214027,0.9437,0.9852000957,
100080.369214027,0.9439,0.9850047832,
100134.270214027,0.9436,0.9877032844,
100188.637214027,0.943,0.9881816008,
100242.856214027,0.9438,0.9873764349,
100296.973214027,0.9436,0.9879942602,
100351.340214027,0.9436,0.9880141901,
100405.622214027,0.9439,0.9903738839,
100459.811214027,0.9438,0.9890345982,
100514.144214027,0.9436,0.9896962691,
100568.180214027,0.9437,0.9909478635,
100623.397214027,0.9437,0.9905691964,
100677.927214027,0.944,0.9922433036,
100732.268214027,0.9437,0.9921077806,
100787.011214027,0.9429,0.9922632334,
100841.187214027,0.9435,0.9905492666,
100895.242214027,0.9435,0.9926498724,
100949.497214027,0.9433,0.9935706314,
101003.984214027,0.9427,0.9923867985,
101058.178214027,0.9438,0.9926458865,
101112.341214027,0.944,0.9933035714,
101167.043214027,0.9434,0.9944156569,
101221.347214027,0.9433,0.9935626594,
101275.718214027,0.944,0.9939772003,
101329.997214027,0.9439,0.9942163584,
101384.269214027,0.9441,0.9946149554,
101438.240214027,0.9434,0.9947983099,
101492.437214027,0.9436,0.9947146046,
101547.523214027,0.9437,0.9947983099,
101601.753214027,0.9439,0.9947584503,
101656.226214027,0.9439,0.9952088648,
101710.573214027,0.9439,0.9964126276,
101764.807214027,0.9439,0.9941964286,
101819.060214027,0.9434,0.9949896365,
101874.083214027,0.944,0.9946149554,
101928.124214027,0.9441,0.9959143814,
101982.107214027,0.9443,0.9965481505,
102036.387214027,0.9432,0.9965720663,
102091.326214027,0.9435,0.9966916454,
102146.522214027,0.9434,0.9955875319,
102201.371214027,0.9441,0.9954918686,
102255.774214027,0.9432,0.9963926977,
102310.157214027,0.9444,0.9964524872,
102364.559214027,0.9433,0.9967115753,
102418.824214027,0.9438,0.9967514349,
102473.002214027,0.9436,0.9974449936,
102527.237214027,0.9433,0.9971101722,
102581.338214027,0.944,0.9956154337,
102636.022214027,0.9438,0.996352838,
102690.219214027,0.9436,0.9961734694,
102744.462214027,0.9439,0.9966876594,
102798.824214027,0.9432,0.9971500319,
102853.160214027,0.9437,0.9968630421,
102908.582214027,0.9435,0.9979870855,
102963.451214027,0.9436,0.9973254145,
103017.601214027,0.944,0.9971221301,
103071.849214027,0.9434,0.9972098214,
103125.828214027,0.9437,0.9967115753,
103180.104214027,0.944,0.9975685587,
103234.530214027,0.9434,0.9973054847,
103288.929214027,0.9436,0.9975486288,
103343.129214027,0.9433,0.9979432398,
103397.365214027,0.944,0.9977080676,
103451.530214027,0.9437,0.9973453444,
103505.894214027,0.9436,0.9978874362,
103560.172214027,0.9437,0.9974888393,
103614.097214027,0.9436,0.9973692602,
103668.298214027,0.9433,0.997783801,
103722.594214027,0.9439,0.9975845026,
103776.553214027,0.9438,0.9979272959,
103830.499214027,0.9431,0.9979472258,
103884.489214027,0.944,0.9973493304,
103938.623214027,0.9436,0.9987205038,
103992.809214027,0.9436,0.9974449936,
104047.938214027,0.9434,0.9976642219,
104103.002214027,0.9431,0.9974290497,
104157.651214027,0.9433,0.9983657526,
104211.899214027,0.9437,0.9979671556,
104266.167214027,0.9432,0.9985251913,
104320.241214027,0.9437,0.998046875,
104374.610214027,0.9443,0.9975884885,
104428.749214027,0.9434,0.9980668048,
104482.963214027,0.9437,0.9976044324,
104537.483214027,0.9434,0.998182398,
104592.277214027,0.9436,0.9977439413,
104646.533214027,0.9437,0.9982262436,
104701.202214027,0.9436,0.9986248406,
104755.795214027,0.9435,0.9982262436,
104810.012214027,0.9433,0.9985052615,
104865.221214027,0.9436,0.9987842793,
104919.504214027,0.9436,0.9984056122,
104973.680214027,0.9439,0.9976084184,
105027.942214027,0.9439,0.9976881378,
105082.431214027,0.9436,0.9984654018,
105136.378214027,0.9431,0.9982541454,
105190.498214027,0.944,0.998565051,
105244.831214027,0.9438,0.9986647003,
105298.913214027,0.9438,0.9986248406,
105354.303214027,0.9433,0.998565051,
105408.329214027,0.9435,0.9986846301,
105462.531214027,0.9439,0.9985052615,
105516.515214027,0.9433,0.9979272959,
105570.957214027,0.9441,0.9988639987,
105625.039214027,0.944,0.9987205038,
105679.305214027,0.9442,0.9984255421,
105734.425214027,0.9441,0.9980070153,
105788.764214027,0.9444,0.9988639987,
105843.006214027,0.9442,0.998824139,
105897.281214027,0.9446,0.9984614158,
105949.968214027,0.9424,0.4295958227,
106002.492214027,0.9423,0.6408920599,
106055.141214027,0.9424,0.7327766263,
106107.748214027,0.9426,0.7810586735,
106160.226214027,0.9426,0.8093271684,
106213.355214027,0.9428,0.8317960778,
106265.912214027,0.9429,0.850131537,
106318.373214027,0.9424,0.8622010523,
106370.899214027,0.943,0.8786910077,
106423.162214027,0.9424,0.8873844069,
106475.377214027,0.9426,0.8966876594,
106528.096214027,0.9423,0.9048309949,
106580.531214027,0.9423,0.9128308355,
106633.062214027,0.9422,0.9211017219,
106685.699214027,0.9425,0.9259486607,
106739.017214027,0.9424,0.9323461416,
106791.495214027,0.9432,0.9396285077,
106844.107214027,0.9423,0.9446468431,
106896.562214027,0.9431,0.9484135842,
106949.004214027,0.9426,0.9510204082,
107001.443214027,0.9428,0.9556800064,
107053.802214027,0.9432,0.9580237564,
107106.208214027,0.9429,0.9613161671,
107158.527214027,0.9426,0.963416773,
107210.806214027,0.9423,0.9671396684,
107263.628214027,0.9432,0.9702646684,
107315.986214027,0.9423,0.9716637436,
107368.392214027,0.9427,0.9733816964,
107420.645214027,0.9434,0.9752670599,
107473.039214027,0.9424,0.9769690689,
107525.342214027,0.9428,0.9781648597,
107578.397214027,0.9427,0.9802694515,
107631.105214027,0.943,0.9804408482,
107683.694214027,0.9428,0.9814213967,
107735.939214027,0.9435,0.9823780293,
107788.649214027,0.9426,0.9840082908,
107841.230214027,0.9428,0.9859215561,
107893.672214027,0.9425,0.9851801658,
107946.053214027,0.943,0.9865074936,
107998.413214027,0.9436,0.9851283482,
108050.807214027,0.9432,0.987890625,
108103.196214027,0.943,0.9877311862,
108155.588214027,0.9445,0.9873206314,
108208.612214027,0.9431,0.9898596939,
108260.963214027,0.9435,0.989716199,
108313.353214027,0.9427,0.9898875957,
108365.976214027,0.9429,0.9904854911,
108418.891214027,0.9425,0.9904695472,
108471.364214027,0.9439,0.9916493941,
108523.818214027,0.9425,0.9905492666,
108576.153214027,0.942,0.9922273597,
108628.580214027,0.9428,0.9918088329,
108680.753214027,0.9422,0.9926817602,
108733.186214027,0.9428,0.9922472895,
108785.243214027,0.9427,0.991928412,
108837.823214027,0.9427,0.993622449,
108890.580214027,0.9424,0.9935347577,
108943.064214027,0.9429,0.9942920918,
108995.279214027,0.9429,0.9931959503,
109047.532214027,0.9429,0.9928810587,
109099.820214027,0.9425,0.992837213,
109152.696214027,0.9431,0.9942602041,
109205.058214027,0.9427,0.995057398,
109257.230214027,0.9431,0.9943160077,
109309.331214027,0.9424,0.9943558673,
109361.832214027,0.9421,0.995316486,
109414.463214027,0.9429,0.9951969069,
109467.002214027,0.942,0.9948381696,
109519.398214027,0.9427,0.9953005421,
109571.781214027,0.943,0.9948780293,
109624.270214027,0.943,0.9952168367,
109676.531214027,0.944,0.9952566964,
109729.115214027,0.9428,0.9961296237,
109781.497214027,0.9424,0.9953284439,
109833.869214027,0.9422,0.9957948023,
109886.925214027,0.9429,0.9968311543,
109939.294214027,0.9428,0.996747449,
109991.837214027,0.9427,0.9960738202,
110043.998214027,0.9427,0.9965322066,
110096.364214027,0.9434,0.9964046556,
110148.689214027,0.9432,0.9963687819,
110200.783214027,0.943,0.9965999681,
110253.931214027,0.9429,0.997006537,
110306.372214027,0.942,0.9960100446,
110359.050214027,0.9422,0.9961894133,
110412.931214027,0.943,0.9970304528,
110465.204214027,0.9431,0.9967514349,
110517.568214027,0.944,0.9965720663,
110569.673214027,0.9434,0.9973493304,
110621.883214027,0.9431,0.9966717156,
110675.041214027,0.9424,0.9971101722,
110727.319214027,0.9434,0.9973294005,
110779.853214027,0.9443,0.9972098214,
110841.681214027,0.9425,0.378774713,
110902.807214027,0.9425,0.5976283482,
110964.047214027,0.9423,0.708848852,
111026.480214027,0.9422,0.7618742028,
111087.691214027,0.9422,0.7991111288,
111149.559214027,0.9424,0.8217075893,
111211.280214027,0.9419,0.8411272321,
111272.513214027,0.9423,0.8566326531,
111333.935214027,0.9426,0.8706473214,
111395.167214027,0.9421,0.8821946747,
111456.318214027,0.9422,0.8918247768,
111517.657214027,0.9422,0.9005899235,
111578.836214027,0.9427,0.9100884885,
111640.148214027,0.9424,0.918231824,
111701.292214027,0.9429,0.9238480548,
111763.410214027,0.9429,0.9300661671,
111824.272214027,0.9421,0.9369419643,
111885.534214027,0.943,0.9400470344,
111948.169214027,0.9428,0.9457469707,
112009.285214027,0.943,0.9502192283,
112071.362214027,0.9426,0.9515345982,
112132.677214027,0.9418,0.9564851722,
112194.011214027,0.9426,0.9598852041,
112256.235214027,0.9427,0.9639987245,
112317.875214027,0.9425,0.9658920599,
112379.531214027,0.9425,0.9683394452,
112440.854214027,0.9425,0.9711096939,
112502.001214027,0.9434,0.9732780612,
112563.888214027,0.9434,0.9734654018,
112625.244214027,0.9434,0.9741350446,
112686.316214027,0.9421,0.9762755102,
112747.437214027,0.9425,0.9797114158,
112808.517214027,0.9424,0.9801658163,
112869.848214027,0.9425,0.9821348852,
112930.862214027,0.9432,0.9815409758,
112991.937214027,0.9429,0.9832948023,
113053.176214027,0.9429,0.9833785077,
113114.478214027,0.9428,0.9853675064,
113175.500214027,0.9424,0.985809949,
113237.098214027,0.9429,0.9859654018,
113298.700214027,0.9429,0.9874760842,
113360.761214027,0.9422,0.9875518176,
113421.970214027,0.9428,0.9878587372,
113482.942214027,0.9424,0.9885961416,
113544.784214027,0.9426,0.9889150191,
113606.088214027,0.9421,0.9899115115,
113667.388214027,0.9426,0.990230389,
113728.664214027,0.9431,0.9907924107,
113789.411214027,0.9424,0.9909119898,
113850.771214027,0.943,0.9918207908,
113912.477214027,0.9433,0.9925263074,
113973.598214027,0.9428,0.9917370855,
114034.952214027,0.943,0.9918486926,
114095.748214027,0.9427,0.9923867985,
114157.202214027,0.9428,0.9901307398,
114218.525214027,0.9428,0.9930365115,
114280.811214027,0.9431,0.9927614796,
114341.865214027,0.9429,0.9927216199,
114402.968214027,0.9431,0.9937380421,
114464.229214027,0.9431,0.9938974809,
114525.321214027,0.9428,0.9944355867,
114586.488214027,0.9429,0.9939692283,
114648.533214027,0.9426,0.9940808355,
114709.548214027,0.943,0.9946747449,
114770.636214027,0.9432,0.9949338329,
114831.701214027,0.9432,0.9951331314,
114892.909214027,0.9429,0.9948182398,
114953.844214027,0.9433,0.9951371173,
115014.798214027,0.9431,0.9953523597,
115076.175214027,0.9432,0.9948939732,
115137.464214027,0.9431,0.9948979592,
115198.683214027,0.9426,0.9951371173,
115259.974214027,0.9425,0.9966079401,
115321.161214027,0.9433,0.9952766263,
115382.449214027,0.9428,0.9957150829,
115443.613214027,0.9429,0.9957748724,
115505.564214027,0.9426,0.9962133291,
115566.832214027,0.9431,0.9961136798,
115628.081214027,0.9428,0.9960499043,
115689.372214027,0.9432,0.99609375,
115750.634214027,0.943,0.9956473214,
115812.711214027,0.9429,0.9967115753,
115873.725214027,0.9429,0.9966876594,
115935.224214027,0.9428,0.9957948023,
115996.563214027,0.9422,0.9957549426,
116057.939214027,0.9426,0.9963129783,
116119.269214027,0.9425,0.9963687819,
116180.639214027,0.9429,0.9964724171,
116241.939214027,0.9431,0.9978794643,
116303.177214027,0.9423,0.9966717156,
116364.376214027,0.9425,0.9973891901,
116425.687214027,0.9429,0.9971699617,
116486.934214027,0.9433,0.9974689094,
116547.868214027,0.9429,0.996348852,
116609.855214027,0.9427,0.9974290497,
116671.279214027,0.9432,0.9973891901,
116732.339214027,0.9426,0.9970703125,
116794.031214027,0.9426,0.9961933992,
116855.830214027,0.9425,0.9973453444,
116916.850214027,0.943,0.9977479273,
116977.985214027,0.9429,0.997528699,
117039.127214027,0.9422,0.9973891901,
117100.309214027,0.9428,0.9977479273,
117161.600214027,0.943,0.9975685587,
117222.709214027,0.9437,0.9978236607,
117283.730214027,0.9429,0.9966238839,
117345.032214027,0.9428,0.9974848533,
117406.148214027,0.9436,0.998182398,
117467.152214027,0.943,0.998565051,
117529.071214027,0.9434,0.9978874362,
117590.731214027,0.9426,0.9975884885,
117652.210214027,0.9424,0.9976682079,
117713.572214027,0.9425,0.9978874362,
117774.730214027,0.9432,0.9984215561,
117835.900214027,0.9425,0.9984654018,
117896.902214027,0.943,0.9978635204,
117958.259214027,0.944,0.9982222577,
118019.582214027,0.9429,0.9977479273,
118080.924214027,0.9434,0.9982860332,
118142.056214027,0.9428,0.9976642219,
118203.161214027,0.9429,0.9987444196,
118264.594214027,0.9432,0.9982461735,
118325.957214027,0.9429,0.9983458227,
118387.127214027,0.9432,0.998046875,
118448.167214027,0.9432,0.9979272959,
118509.149214027,0.9434,0.9982262436,
118570.442214027,0.9435,0.9978675064,
118631.726214027,0.9424,0.9982063138,
118692.980214027,0.9428,0.9984056122,
118754.170214027,0.9431,0.998441486,
118815.483214027,0.9434,0.9983657526,
118876.402214027,0.9436,0.9981863839,
118937.698214027,0.9431,0.9981664541,
118998.994214027,0.9434,0.9982461735,
119060.281214027,0.9432,0.9986407844,
119121.518214027,0.9433,0.9979870855,
119182.637214027,0.9427,0.9984813457,
119243.438214027,0.9429,0.9980269452,
119305.048214027,0.9436,0.9983458227,
119366.361214027,0.9429,0.9985451212,
119427.249214027,0.9434,0.9988639987,
119488.371214027,0.9434,0.9987244898,
119549.525214027,0.9436,0.9979272959,
119610.565214027,0.9438,0.9986009247,
119671.659214027,0.9431,0.9983258929,
119732.874214027,0.9433,0.9986846301,
119794.112214027,0.9428,0.9982063138,
119854.946214027,0.943,0.9982461735,
119916.230214027,0.9429,0.9983617666,
119977.758214027,0.9432,0.9991031569,
120039.062214027,0.9429,0.9988201531,
120101.569214027,0.9433,0.9989198023,
120163.773214027,0.9433,0.9985610651,
120225.553214027,0.9429,0.9987244898,
120286.667214027,0.9432,0.9987444196,
120347.899214027,0.9426,0.9988839286,
120409.153214027,0.9432,0.998963648,
120470.418214027,0.9429,0.998042889,
120531.465214027,0.9438,0.998963648,
120592.711214027,0.9435,0.9979870855,
120653.892214027,0.9432,0.9990035077,
120716.054214027,0.9434,0.9993024554,
120777.493214027,0.9436,0.9993622449,
120839.966214027,0.9432,0.9993423151,
120901.803214027,0.9427,0.9989237883,
120962.846214027,0.9429,0.9988042092,
121024.082214027,0.943,0.9988440689,
121085.746214027,0.9425,0.9987842793,
121146.752214027,0.943,0.9982421875,
121207.866214027,0.9428,0.9991430166,
121269.219214027,0.9432,0.999222736,
121330.580214027,0.9429,0.9991589605,
121391.682214027,0.9429,0.9984056122,
121452.946214027,0.9429,0.9985251913,
121514.282214027,0.943,0.998565051,
121575.477214027,0.9428,0.9988042092,
121637.675214027,0.9431,0.9986367985,
121699.072214027,0.9428,0.9988042092,
121760.390214027,0.9431,0.9990632972,
121822.161214027,0.943,0.999222736,
121883.594214027,0.9436,0.9992426658,
121945.438214027,0.9429,0.9990433673,
122017.462214027,0.9429,0.4207350128,
122089.488214027,0.9419,0.6379384566,
122161.160214027,0.9423,0.7303970026,
122233.101214027,0.9428,0.7825215242,
122305.699214027,0.9426,0.813145727,
122377.723214027,0.9431,0.8354033801,
122449.521214027,0.9426,0.851040338,
122521.374214027,0.9422,0.8670838648,
122593.273214027,0.9428,0.8789421237,
122665.265214027,0.9425,0.8924186862,
122737.145214027,0.9427,0.8990114796,
122810.268214027,0.9432,0.9089764031,
122882.891214027,0.9429,0.9150191327,
122954.879214027,0.9429,0.9228236607,
123026.793214027,0.9426,0.9297433036,
123098.627214027,0.9432,0.934502551,
123170.487214027,0.9429,0.9397002551,
123242.330214027,0.9428,0.9463129783,
123314.274214027,0.9424,0.9481345663,
123386.050214027,0.9429,0.9520169005,
123458.023214027,0.942,0.9561583227,
123530.129214027,0.943,0.9591079401,
123602.044214027,0.9425,0.9641143176,
123674.694214027,0.9424,0.9657445791,
123746.641214027,0.9425,0.9684789541,
123818.727214027,0.9429,0.9700055804,
123890.714214027,0.943,0.9725845026,
123962.530214027,0.9432,0.9747289541,
124033.870214027,0.9429,0.9767219388,
124107.024214027,0.9422,0.9768375319,
124179.967214027,0.9424,0.9784877232,
124252.706214027,0.943,0.9788863202,
124325.242214027,0.9425,0.9813616071,
124396.740214027,0.9425,0.9821986607,
124468.927214027,0.9425,0.9830277423,
124540.954214027,0.942,0.9826570472,
124612.880214027,0.9431,0.9843550702,
124684.636214027,0.9429,0.9859733737,
124756.993214027,0.9439,0.9858219069,
124828.832214027,0.9428,0.9876793686,
124900.721214027,0.9433,0.9876155931,
124973.005214027,0.9429,0.9872727997,
125044.893214027,0.9429,0.9883729273,
125116.969214027,0.9428,0.989194037,
125188.906214027,0.942,0.9905731824,
125261.287214027,0.943,0.9901905293,
125333.263214027,0.942,0.9898357781,
125404.865214027,0.9432,0.9902662628,
125476.791214027,0.9426,0.9906489158,
125549.272214027,0.9435,0.9917051977,
125621.682214027,0.9431,0.9907047194,
125693.439214027,0.9431,0.9939014668,
125765.847214027,0.9428,0.993622449,
125837.694214027,0.9428,0.9926219707,
125909.519214027,0.9427,0.9924625319,
125981.339214027,0.9428,0.992964764,
126054.031214027,0.9426,0.9936583227,
126126.719214027,0.9429,0.9934032207,
126198.347214027,0.9427,0.9937340561,
126270.484214027,0.943,0.9932198661,
126342.333214027,0.9423,0.9948979592,
126414.541214027,0.942,0.9945113202,
126487.379214027,0.9427,0.9935227997,
126559.278214027,0.9426,0.9937181122,
126631.468214027,0.9427,0.9953962054,
126704.110214027,0.9421,0.9942522321,
126775.908214027,0.9426,0.993881537,
126848.262214027,0.9426,0.9944754464,
126920.228214027,0.9425,0.9945910395,
126991.782214027,0.9427,0.9952925702,
127063.858214027,0.9426,0.9951490753,
127136.791214027,0.9433,0.9960538903,
127208.714214027,0.9437,0.9954161352,
127280.281214027,0.9425,0.9956273916,
127352.109214027,0.944,0.9956752232,
127424.488214027,0.9429,0.9960140306,
127497.560214027,0.9425,0.996229273,
127569.498214027,0.9428,0.9960538903,
127641.466214027,0.9434,0.9961336097,
127713.604214027,0.9427,0.9966318559,
127785.417214027,0.9433,0.9963329082,
127857.201214027,0.9448,0.9959303253,
127929.174214027,0.9433,0.9961894133,
128002.190214027,0.9436,0.9967115753,
128074.252214027,0.9428,0.9962133291,
128147.442214027,0.9435,0.9965880102,
128219.187214027,0.9441,0.9969029018,
128290.990214027,0.944,0.9961894133,
128363.445214027,0.9426,0.9966278699,
128435.747214027,0.9431,0.9971898916,
128507.631214027,0.9427,0.9978675064,
128580.120214027,0.9426,0.9970503827,
128652.018214027,0.9421,0.9973692602,
128724.203214027,0.9439,0.9961495536,
128795.848214027,0.9441,0.9970503827,
128867.412214027,0.9445,0.9971898916,
128939.373214027,0.9446,0.997787787,
129011.173214027,0.9431,0.9970703125,
129082.822214027,0.9427,0.9968869579,
129154.826214027,0.9429,0.9969507334,
129226.663214027,0.9426,0.9970224809,
129298.726214027,0.9435,0.9976084184,
129370.507214027,0.9439,0.9972297513,
129442.970214027,0.9421,0.9979472258,
129515.691214027,0.9444,0.9986248406,
129587.727214027,0.9432,0.9978675064,
129659.419214027,0.944,0.9974888393,
129731.040214027,0.9432,0.9971500319,
129802.914214027,0.9429,0.9967275191,
129874.951214027,0.9432,0.9977479273,
129946.851214027,0.9446,0.998301977,
130020.009214027,0.9425,0.9976482781,
130091.887214027,0.944,0.9971898916,
130163.716214027,0.9442,0.997528699,
130235.760214027,0.9421,0.9981624681,
130307.608214027,0.9444,0.9969666773,
130379.457214027,0.9442,0.9982461735,
130451.354214027,0.9444,0.9984853316,
130523.906214027,0.9443,0.9980070153,
130595.670214027,0.9439,0.9982063138,
130667.686214027,0.9434,0.9972895408,
130739.594214027,0.9442,0.9972496811,
130812.298214027,0.9444,0.9978475765,
130884.146214027,0.944,0.9984215561,
130956.156214027,0.9439,0.9980668048,
131033.621214027,0.9439,0.4162986288,
131112.093214027,0.9438,0.6371372768,
131190.648214027,0.9437,0.7254783163,
131268.576214027,0.9437,0.7715760523,
131346.086214027,0.9435,0.8020687181,
131424.417214027,0.9441,0.8236846301,
131502.015214027,0.9436,0.8417051977,
131579.726214027,0.9437,0.8561662946,
131657.427214027,0.9434,0.8696906888,
131734.927214027,0.944,0.8818279656,
131812.236214027,0.944,0.8934390944,
131889.804214027,0.9431,0.9011439732,
131967.360214027,0.9438,0.9094985651,
132045.723214027,0.944,0.9180763712,
132122.974214027,0.944,0.923305963,
132200.175214027,0.9435,0.9284558355,
132277.760214027,0.9437,0.9362045599,
132356.236214027,0.9434,0.938536352,
132433.863214027,0.9433,0.9440768495,
132511.551214027,0.9432,0.9464963329,
132589.037214027,0.9437,0.952865912,
132666.614214027,0.9436,0.9548349809,
132744.593214027,0.944,0.9601403061,
132821.944214027,0.944,0.9612643495,
132899.365214027,0.9443,0.9648915816,
132976.643214027,0.9439,0.9659518495,
133055.009214027,0.9441,0.9700095663,
133132.615214027,0.9437,0.971229273,
133210.708214027,0.9436,0.9723891901,
133288.511214027,0.9439,0.9750318878,
133365.902214027,0.9439,0.9762476084,
133443.231214027,0.944,0.9780851403,
133520.675214027,0.9439,0.9785235969,
133598.153214027,0.9437,0.9793805804,
133675.589214027,0.944,0.9798070791,
133754.066214027,0.9435,0.9821428571,
133832.223214027,0.9437,0.9837731186,
133910.828214027,0.944,0.9834103954,
133988.425214027,0.9439,0.9845902423,
134066.162214027,0.944,0.984893176,
134143.600214027,0.9436,0.9869618941,
134220.733214027,0.9432,0.9859773597,
134298.398214027,0.9443,0.9867386798,
134375.791214027,0.9439,0.9882174745,
134453.391214027,0.9438,0.9900111607,
134531.174214027,0.9439,0.9894650829,
134608.680214027,0.9439,0.9901945153,
134686.344214027,0.9441,0.988799426,
134764.239214027,0.9434,0.9909239477,
134842.344214027,0.9438,0.9907166773,
134920.108214027,0.944,0.9909917092,
134997.674214027,0.9443,0.9904296875,
135075.388214027,0.9441,0.9922154018,
135152.910214027,0.9442,0.9914500957,
135230.805214027,0.9441,0.9915178571,
135308.409214027,0.9432,0.9902662628,
135385.970214027,0.9438,0.9924186862,
135463.519214027,0.9442,0.9926259566,
135540.987214027,0.9439,0.9934390944,
135618.197214027,0.9437,0.9942960778,
135695.816214027,0.9443,0.9933035714,
135773.412214027,0.9439,0.9929249043,
135851.186214027,0.9443,0.9932796556,
135928.998214027,0.9439,0.9930923151,
136006.738214027,0.944,0.9936423788,
136084.286214027,0.9437,0.9953364158,
136161.931214027,0.9441,0.9948341837,
136240.179214027,0.9436,0.9948580995,
136318.554214027,0.944,0.9954360651,
136396.302214027,0.9433,0.9947146046,
136473.869214027,0.9438,0.9945790816,
136551.260214027,0.9439,0.9944236288,
136628.693214027,0.9437,0.9950972577,
136706.271214027,0.9438,0.9959741709,
136783.973214027,0.9438,0.9963129783,
136861.644214027,0.9434,0.9953483737,
136939.190214027,0.944,0.9945591518,
137016.739214027,0.9437,0.9954958546,
137094.126214027,0.9439,0.9957908163,
137171.868214027,0.944,0.9955516582,
137250.053214027,0.9442,0.9955556441,
137327.728214027,0.9445,0.995575574,
137405.188214027,0.944,0.9965322066,
137482.512214027,0.9437,0.9974489796,
137559.885214027,0.9437,0.9964644452,
137637.482214027,0.9437,0.9965122768,
137715.109214027,0.9439,0.9955157844,
137792.305214027,0.9431,0.9961136798,
137870.080214027,0.9442,0.9970902423,
137948.446214027,0.9437,0.9960499043,
138026.120214027,0.9434,0.9959343112,
138103.952214027,0.9438,0.996871014,
138181.517214027,0.9437,0.9966318559,
138259.210214027,0.9445,0.9971859056,
138336.662214027,0.9443,0.9974848533,
138414.863214027,0.9445,0.9970304528,
138492.493214027,0.9442,0.9959941008,
138570.029214027,0.9444,0.9968072385,
138647.768214027,0.9436,0.9970503827,
138725.440214027,0.9442,0.9969308036,
138803.085214027,0.9438,0.9979472258,
138880.456214027,0.9435,0.998046875,
138958.071214027,0.9443,0.9975884885,
139035.666214027,0.9442,0.9978874362,
139112.897214027,0.944,0.9972098214,
139190.374214027,0.944,0.9979233099,
139267.905214027,0.9444,0.9982860332,
139345.497214027,0.9437,0.9973692602,
139423.224214027,0.9439,0.9976084184,
139500.429214027,0.9437,0.9969507334,
139578.636214027,0.944,0.9977279974,
139656.169214027,0.9432,0.9978595344,
139733.953214027,0.9436,0.997528699,
139811.386214027,0.944,0.9970503827,
139889.105214027,0.9437,0.9978475765,
139966.647214027,0.9443,0.9977678571,
140044.131214027,0.944,0.9979671556,
140121.770214027,0.944,0.9972058355,
140199.319214027,0.9447,0.9979272959,
140277.064214027,0.9442,0.9980668048,
140354.660214027,0.9442,0.9974489796,
140433.028214027,0.9438,0.9977279974,
140510.480214027,0.9443,0.9979472258,
140588.382214027,0.9441,0.997783801,
140665.957214027,0.9437,0.9977479273,
140743.354214027,0.9442,0.9981226084,
140821.021214027,0.9443,0.9981664541,
140898.544214027,0.9444,0.998046875,
140976.156214027,0.9445,0.9980588329,
141053.569214027,0.944,0.9985451212,
141130.791214027,0.9445,0.9980668048,
141208.303214027,0.9447,0.9981863839,
141285.921214027,0.9444,0.9979830995,
141363.516214027,0.9446,0.9986049107,
141441.152214027,0.9436,0.9981465242,
141518.935214027,0.944,0.9982661033,
141596.428214027,0.944,0.9985610651,
141674.029214027,0.9439,0.9981066645,
141751.607214027,0.9444,0.9979671556,
141829.719214027,0.9442,0.9981664541,
141907.370214027,0.9437,0.9981863839,
141984.347214027,0.9444,0.9976482781,
142062.648214027,0.944,0.9980668048,
142140.375214027,0.9442,0.9983657526,
142217.973214027,0.9442,0.9979671556,
142295.613214027,0.9442,0.9980070153,
142373.651214027,0.9444,0.9983816964,
142451.353214027,0.9439,0.9985052615,
142529.180214027,0.9444,0.998042889,
142606.654214027,0.944,0.9984454719,
142684.161214027,0.944,0.9984853316,
142762.007214027,0.9436,0.9989437181,
142839.570214027,0.9442,0.99921875,
142917.034214027,0.9444,0.9988440689,
142994.563214027,0.9439,0.998046875,
143071.897214027,0.944,0.9987244898,
143149.481214027,0.9437,0.9984813457,
143227.049214027,0.9444,0.9988440689,
143304.471214027,0.9434,0.9984056122,
143382.012214027,0.9442,0.9980269452,
143460.122214027,0.9439,0.9987244898,
143536.728214027,0.9437,0.3807358099,
143613.831214027,0.9445,0.6194595026,
143690.659214027,0.9442,0.7197743941,
143767.837214027,0.9441,0.7739158163,
143844.978214027,0.9442,0.8058952487,
143921.529214027,0.944,0.8293247768,
143998.334214027,0.945,0.8490234375,
144075.226214027,0.9449,0.8636160714,
144152.208214027,0.9442,0.8762755102,
144229.430214027,0.9441,0.8881816008,
144306.495214027,0.9441,0.8960538903,
144383.530214027,0.9437,0.908334662,
144460.518214027,0.9441,0.9131138393,
144537.431214027,0.9436,0.9228077168,
144613.888214027,0.9444,0.9265186543,
144690.769214027,0.9439,0.9349529656,
144767.351214027,0.9439,0.9403898278,
144844.055214027,0.9444,0.9440210459,
144920.969214027,0.9432,0.951044324,
144997.803214027,0.9444,0.9505978954,
145075.609214027,0.9437,0.9571548151,
145152.120214027,0.9437,0.9581114477,
145229.056214027,0.9436,0.9624800702,
145305.661214027,0.9434,0.9643056441,
145383.279214027,0.9438,0.9677973533,
145460.007214027,0.943,0.969399713,
145536.801214027,0.9432,0.9727997449,
145613.589214027,0.9435,0.9738799426,
145690.522214027,0.9442,0.9763233418,
145767.025214027,0.9437,0.9777423469,
145844.057214027,0.9436,0.9780173788,
145921.168214027,0.9438,0.9798788265,
145998.008214027,0.944,0.9802495217,
146074.510214027,0.9439,0.9806082589,
146151.671214027,0.9436,0.9829599809,
146228.671214027,0.9432,0.9853874362,
146305.624214027,0.9429,0.9852000957,
146382.500214027,0.9438,0.9851961097,
146459.396214027,0.9436,0.9849210778,
146536.271214027,0.9438,0.9867067921,
146613.029214027,0.9439,0.9872050383,
146689.737214027,0.9436,0.9895567602,
146766.663214027,0.9436,0.9888990753,
146843.587214027,0.9432,0.9892777423,
146920.401214027,0.9439,0.9906130421,
146997.540214027,0.9444,0.9902543048,
147074.178214027,0.9446,0.9898716518,
147151.626214027,0.9442,0.9894331952,
147229.108214027,0.9438,0.9912906569,
147306.016214027,0.9437,0.9915497449,
147383.332214027,0.9443,0.9913265306,
147460.237214027,0.9439,0.9912069515,
147537.133214027,0.9436,0.9935586735,
147614.180214027,0.944,0.9932437819,
147691.164214027,0.9437,0.9940210459,
147767.776214027,0.9441,0.9933314732,
147844.730214027,0.9442,0.9928013393,
147921.618214027,0.9438,0.9929169324,
147998.484214027,0.9439,0.9944196429,
148075.226214027,0.944,0.9938217474,
148152.294214027,0.9436,0.9942402742,
148230.424214027,0.9437,0.9935825893,
148307.092214027,0.9438,0.9950773278,
148383.945214027,0.9434,0.9946986607,
148460.889214027,0.9431,0.9945392219,
148537.775214027,0.9438,0.9959343112,
148614.771214027,0.9434,0.9945790816,
148691.621214027,0.9443,0.9946747449,
148768.422214027,0.9431,0.9945153061,
148845.252214027,0.9441,0.9950374681,
148922.158214027,0.9433,0.9953922194,
148999.061214027,0.9437,0.9961535395,
149075.798214027,0.9439,0.995707111,
149152.387214027,0.9435,0.9953922194,
149228.769214027,0.9445,0.9957948023,
149305.561214027,0.9443,0.9952766263,
149382.684214027,0.9439,0.9957350128,
149460.698214027,0.9438,0.9956552934,
149537.847214027,0.944,0.9963727679,
149614.683214027,0.9441,0.9968909439,
149691.368214027,0.9437,0.9964923469,
149768.354214027,0.9438,0.9963727679,
149845.500214027,0.9441,0.9964325574,
149922.956214027,0.9438,0.9959343112,
149999.739214027,0.9441,0.9965122768,
150077.248214027,0.9441,0.9971699617,
150153.884214027,0.9438,0.9970304528,
150230.629214027,0.9442,0.9967633929,
150307.482214027,0.9436,0.9972895408,
150384.463214027,0.9433,0.9975486288,
150461.592214027,0.9442,0.9962731186,
150538.416214027,0.9442,0.9973294005,
150615.262214027,0.9441,0.9968869579,
150692.105214027,0.9437,0.9970902423,
150768.987214027,0.9433,0.9971859056,
150846.914214027,0.944,0.9974290497,
150923.816214027,0.9438,0.9972098214,
151000.695214027,0.9438,0.9968271684,
151077.270214027,0.9431,0.9982023278,
151154.291214027,0.9429,0.9978276467,
151230.962214027,0.9434,0.9971460459,
151307.500214027,0.9438,0.9977439413,
151385.026214027,0.9436,0.9978276467,
151462.122214027,0.9435,0.9976841518,
151539.170214027,0.9435,0.9977080676,
151616.718214027,0.9439,0.9980269452,
151693.556214027,0.9438,0.9975486288,
151770.042214027,0.9435,0.9976084184,
151847.558214027,0.944,0.9970304528,
151924.623214027,0.9437,0.9972456952,
152001.404214027,0.9436,0.9983657526,
152078.339214027,0.9438,0.998305963,
152155.257214027,0.9441,0.9984454719,
152232.224214027,0.9447,0.9980070153,
152310.288214027,0.944,0.9977080676,
152387.150214027,0.9439,0.9986447704,
152465.158214027,0.9435,0.9982063138,
152542.260214027,0.9439,0.9981265944,
152618.973214027,0.9439,0.9989237883,
152695.875214027,0.944,0.9980070153,
152772.642214027,0.9447,0.9980867347,
152849.540214027,0.9442,0.9979033801,
152926.499214027,0.9441,0.9978077168,
153004.720214027,0.9442,0.9979073661,
153082.271214027,0.9443,0.9983258929,
153159.160214027,0.944,0.9987842793,
153235.910214027,0.9439,0.9978276467,
153312.527214027,0.9441,0.9977040816,
153389.610214027,0.9435,0.9980269452,
153466.506214027,0.9433,0.9979073661,
153543.367214027,0.9437,0.9982860332,
153620.154214027,0.9442,0.9979033801,
153697.438214027,0.9438,0.9981664541,
153774.957214027,0.944,0.9983219069,
153851.718214027,0.9441,0.9974689094,
153928.906214027,0.944,0.9989237883,
154006.372214027,0.9443,0.9984853316,
154083.264214027,0.9431,0.9983258929,
154160.078214027,0.944,0.9983657526,
154237.181214027,0.9441,0.9989437181,
154314.089214027,0.9436,0.9987244898,
154390.704214027,0.9442,0.9982461735,
154467.438214027,0.9441,0.9981465242,
154544.497214027,0.9443,0.9985052615,
154620.990214027,0.944,0.9989437181,
154697.994214027,0.944,0.9987802934,
154774.634214027,0.9438,0.9985012755,
154851.402214027,0.9444,0.9988839286,
154928.349214027,0.9441,0.9992426658,
155007.316214027,0.9432,0.4322185906,
155086.441214027,0.9441,0.6427016901,
155165.549214027,0.9438,0.7395727041,
155244.608214027,0.9438,0.7876873406,
155323.420214027,0.9432,0.8165058992,
155402.464214027,0.9433,0.8377391582,
155481.599214027,0.9433,0.8554886798,
155560.400214027,0.9436,0.8693040497,
155639.554214027,0.9436,0.8827447385,
155718.583214027,0.944,0.893614477,
155797.616214027,0.9435,0.9017617985,
155876.814214027,0.9435,0.9101721939,
155955.788214027,0.9436,0.9179448342,
156034.797214027,0.9436,0.9242944834,
156113.837214027,0.9436,0.9312938457,
156192.814214027,0.9435,0.9357900191,
156271.998214027,0.9434,0.9407764668,
156351.190214027,0.9442,0.945057398,
156430.345214027,0.9434,0.951558514,
156508.984214027,0.9438,0.9541055485,
156588.197214027,0.9433,0.9567881059,
156667.120214027,0.9438,0.9609933036,
156746.215214027,0.9442,0.9647241709,
156825.246214027,0.9435,0.9669044962,
156904.354214027,0.9436,0.9692083865,
156983.361214027,0.9436,0.9721938776,
157062.655214027,0.9436,0.9749362245,
157141.544214027,0.9432,0.9747528699,
157220.825214027,0.9432,0.9772919324,
157299.902214027,0.9442,0.9784757653,
157379.448214027,0.9435,0.9797592474,
157458.208214027,0.9438,0.9814572704,
157537.342214027,0.9443,0.9821149554,
157616.016214027,0.9436,0.9824139031,
157694.922214027,0.944,0.9844068878,
157773.923214027,0.9435,0.9852080676,
157852.895214027,0.9436,0.984510523,
157932.031214027,0.9435,0.9862882653,
158011.054214027,0.9438,0.9857023278,
158090.104214027,0.9437,0.9874162946,
158169.142214027,0.9436,0.9881377551,
158248.224214027,0.9441,0.9901825574,
158327.277214027,0.9436,0.9892378827,
158406.282214027,0.9437,0.9905094069,
158485.329214027,0.944,0.9899115115,
158563.892214027,0.9443,0.9910674426,
158643.296214027,0.9439,0.9899593431,
158722.969214027,0.9442,0.9907684949,
158802.802214027,0.9438,0.9920798788,
158882.529214027,0.9438,0.9928611288,
158961.631214027,0.9439,0.9931202168,
159040.644214027,0.9433,0.9931999362,
159119.707214027,0.9439,0.9920280612,
159198.633214027,0.9433,0.9926139987,
159277.643214027,0.9435,0.9937579719,
159356.758214027,0.9433,0.9938934949,
159435.906214027,0.9439,0.9932637117,
159514.891214027,0.9439,0.9938416773,
159593.546214027,0.9445,0.9945192921,
159673.061214027,0.9433,0.9942323023,
159751.666214027,0.9437,0.9939413265,
159830.415214027,0.9437,0.9939373406,
159909.466214027,0.9437,0.9950135523,
159988.357214027,0.9435,0.9954320791,
160067.797214027,0.9435,0.9942323023,
160146.848214027,0.944,0.9957110969,
160225.791214027,0.9445,0.9961734694,
160305.975214027,0.944,0.9953962054,
160384.490214027,0.944,0.9949338329,
160463.733214027,0.9438,0.9950972577,
160542.690214027,0.9441,0.9956353635,
160621.609214027,0.9437,0.9964724171,
160700.340214027,0.9435,0.9962731186,
160779.607214027,0.9437,0.9954759247,
160858.732214027,0.9439,0.9958864796,
160937.615214027,0.9442,0.996352838,
161016.439214027,0.9434,0.9963926977,
161096.200214027,0.9434,0.9965640944,
161175.105214027,0.9439,0.9966717156,
161253.773214027,0.9434,0.9968670281,
161332.761214027,0.9432,0.997010523,
161412.268214027,0.943,0.9965082908,
161491.405214027,0.9439,0.9960857781,
161570.270214027,0.944,0.9966677296,
161649.410214027,0.944,0.99609375,
161728.121214027,0.9436,0.9969666773,
161807.540214027,0.9433,0.9977479273,
161886.913214027,0.9436,0.997528699,
161965.563214027,0.9439,0.9974689094,
162044.650214027,0.9431,0.9967275191,
162124.618214027,0.9438,0.9967713648,
162203.671214027,0.9437,0.9973692602,
162282.408214027,0.9438,0.9972098214,
162361.300214027,0.9436,0.9975087691,
162440.336214027,0.9437,0.998042889,
162519.394214027,0.9443,0.9979472258,
162598.189214027,0.9436,0.9963089923,
162677.153214027,0.9439,0.997787787,
162755.780214027,0.9441,0.9978675064,
162834.576214027,0.9433,0.9974250638,
162913.615214027,0.9437,0.9973493304,
162992.453214027,0.943,0.9979671556,
163071.248214027,0.9432,0.9979472258,
163150.468214027,0.9441,0.9970663265,
163229.453214027,0.9434,0.9982063138,
163308.268214027,0.9435,0.9979272959,
163387.247214027,0.9434,0.9979432398,
163466.383214027,0.9432,0.9982661033,
163545.132214027,0.9434,0.9981026786,
163624.386214027,0.9439,0.4159877232,
163703.739214027,0.9436,0.6297353316,
163782.913214027,0.944,0.7230189732,
163862.532214027,0.9441,0.7728236607,
163941.638214027,0.9443,0.8054448342,
164021.262214027,0.9442,0.8299067283,
164100.487214027,0.9435,0.8514548788,
164180.491214027,0.9444,0.8638153699,
164259.975214027,0.9439,0.8758569834,
164339.438214027,0.9432,0.8878667092,
164418.597214027,0.9437,0.8987523916,
164497.970214027,0.944,0.9073580995,
164577.377214027,0.9441,0.9140385842,
164658.000214027,0.9442,0.9208227041,
164737.308214027,0.944,0.9287428253,
164817.064214027,0.9438,0.9347855548,
164896.245214027,0.9443,0.9405532526,
164975.993214027,0.9436,0.9436902105,
165055.365214027,0.9438,0.9493702168,
165134.672214027,0.9433,0.9533442283,
165213.957214027,0.9434,0.9568319515,
165293.593214027,0.9434,0.9593072385,
165372.919214027,0.9441,0.9621771365,
165452.637214027,0.9442,0.964321588,
165531.725214027,0.9445,0.9696787309,
165610.846214027,0.9439,0.9700215242,
165690.140214027,0.9442,0.9730867347,
165769.370214027,0.9443,0.9738639987,
165848.448214027,0.9438,0.9759287309,
165928.017214027,0.9443,0.9774354273,
166006.969214027,0.9441,0.9789221939,
166086.906214027,0.9437,0.9796516263,
166167.127214027,0.9444,0.9807637117,
166247.418214027,0.9438,0.9829280931,
166326.428214027,0.9439,0.9834701849,
166405.740214027,0.9447,0.9836973852,
166485.470214027,0.9449,0.9851243622,
166564.565214027,0.9441,0.9858418367,
166643.507214027,0.9443,0.9856066645,
166722.687214027,0.945,0.9865991709,
166803.101214027,0.9441,0.9875717474,
166882.303214027,0.9438,0.9887555804,
166961.576214027,0.9442,0.9894770408,
167040.391214027,0.9444,0.9898676658,
167119.236214027,0.9432,0.9899234694,
167197.976214027,0.9442,0.9908003827,
167277.327214027,0.9439,0.9903300383,
167356.711214027,0.9436,0.9912468112,
167436.169214027,0.9443,0.9908043686,
167515.450214027,0.9444,0.9907326212,
167595.432214027,0.9442,0.9927216199,
167674.848214027,0.944,0.9937420281,
167753.923214027,0.9442,0.992705676,
167833.025214027,0.9437,0.9928013393,
167911.984214027,0.9436,0.992183514,
167990.809214027,0.9436,0.993096301,
168069.555214027,0.944,0.9932716837,
168148.876214027,0.944,0.9942960778,
168228.173214027,0.9445,0.9938337054,
168307.358214027,0.9437,0.9940569196,
168386.818214027,0.9439,0.9948899872,
168465.934214027,0.9444,0.993881537,
168544.968214027,0.9451,0.9949776786,
168624.217214027,0.9443,0.9953762755,
168703.461214027,0.9447,0.9945153061,
168782.740214027,0.9443,0.9951171875,
168863.057214027,0.9442,0.9955516582,
168942.500214027,0.944,0.995316486,
169021.692214027,0.9446,0.9961894133,
169102.356214027,0.9441,0.9958944515,
169181.713214027,0.9441,0.9953364158,
169261.657214027,0.944,0.9958864796,
169341.048214027,0.9436,0.9957549426,
169420.251214027,0.9445,0.9956712372,
169500.053214027,0.944,0.9954360651,
169579.424214027,0.9441,0.9972297513,
169658.563214027,0.9437,0.9959143814,
169738.006214027,0.9445,0.9965043048,
169817.295214027,0.9439,0.9956552934,
169896.508214027,0.9441,0.9966916454,
169975.814214027,0.9442,0.9968112245,
170056.037214027,0.9439,0.9966916454,
170135.382214027,0.9444,0.9958147321,
170214.907214027,0.9438,0.9962332589,
170294.261214027,0.9438,0.9964724171,
170373.552214027,0.9441,0.9970902423,
170452.996214027,0.9437,0.997787787,
170532.306214027,0.9436,0.9967514349,
170611.641214027,0.944,0.9973692602,
170691.139214027,0.944,0.9974689094,
170770.978214027,0.9442,0.996611926,
170850.359214027,0.9438,0.9965082908,
170929.684214027,0.9447,0.9971261161,
171009.009214027,0.9439,0.9974689094,
171088.384214027,0.9444,0.9977479273,
171167.457214027,0.9439,0.9977678571,
171246.853214027,0.9439,0.9969507334,
171326.006214027,0.9441,0.9979472258,
171405.258214027,0.9444,0.9975645727,
171484.399214027,0.9452,0.9980229592,
171563.576214027,0.9448,0.9976442921,
171642.826214027,0.9443,0.9984056122,
171722.136214027,0.9443,0.997010523,
171801.391214027,0.9443,0.9977479273,
171880.867214027,0.9445,0.9973852041,
171960.227214027,0.9445,0.9976283482,
172040.605214027,0.9444,0.9977040816,
172119.935214027,0.9442,0.9982979911,
172198.962214027,0.9445,0.9984614158,
172278.145214027,0.9443,0.9976682079,
172357.385214027,0.9442,0.9976243622,
172437.051214027,0.9445,0.9979671556,
172515.981214027,0.945,0.9985849809,
172595.181214027,0.9445,0.998824139,
172674.626214027,0.9446,0.9987444196,
172753.839214027,0.9454,0.9982461735,
172833.152214027,0.9442,0.998565051,
172912.715214027,0.9444,0.9985451212,
172992.100214027,0.9441,0.9976682079,
173071.384214027,0.9446,0.997528699,
173150.544214027,0.9441,0.9981265944,
173229.859214027,0.9445,0.9983258929,
173308.733214027,0.9446,0.9987045599,
173388.948214027,0.9444,0.9983856824,
173468.477214027,0.9443,0.9983856824,
174239.444214027,0.9445,0.998042889,
175146.897214027,0.9446,0.9984255421,
177293.267214027,0.9455,0.9988042092,
178245.292214027,0.9452,0.998565051,
181592.198214027,0.9454,0.9990632972,
183870.927214027,0.9452,0.9985849809,
186191.242214027,0.9451,0.9989038584,
187048.649214027,0.9453,0.9984056122,
190112.003214027,0.9445,0.9986049107,
191479.123214027,0.9448,0.9984255421,
192810.510214027,0.9445,0.9989038584,
195719.049214027,0.9444,0.9993622449,
198571.535214027,0.9449,0.9993423151,
200360.105214027,0.9446,0.99921875,
203097.899214027,0.9444,0.9990593112,
206027.783214027,0.9446,0.9991828763,
207803.232214027,0.9447,0.9983856824,
210119.652214027,0.9447,0.9992625957,
212455.047214027,0.9444,0.9982461735,
215550.273214027,0.945,0.998963648,
221579.475214027,0.9448,0.9982860332,
223826.768214027,0.9456,0.9974170918,
226301.049214027,0.9459,0.9986248406,
232928.340214027,0.9461,0.9990035077,
239555.658214027,0.9463,0.9994220344,


==> images/experiments/V_25/V_25_vary_k_CIFAR_10/training_k_5.csv <==
time/s,test acc,training acc 
24.1529999733,0.4761,0.4372568559
47.9704738531,0.6135,0.6405612245
71.84194681,0.7191,0.731895727
95.735041574,0.7432,0.7775589923
119.7495511009,0.7618,0.8057597258
143.7030760437,0.7886,0.8288384885
167.525206928,0.7913,0.8462731186
191.5654408613,0.8298,0.8614995217
215.4543221449,0.8113,0.8729392538
239.3072779645,0.8558,0.8827447385
263.2049188521,0.8403,0.8917809311
287.0946871842,0.8475,0.9020368304
311.0388981178,0.8542,0.9067362883
335.1250368107,0.8579,0.9144889987
359.102622944,0.8457,0.9199976084
382.9610119356,0.8679,0.9244419643
406.8301563902,0.8561,0.9280691964
430.7506387765,0.877,0.9357262436
454.64994288,0.8631,0.937759088
478.7884174342,0.8711,0.9418885523
502.7804181055,0.8764,0.9452048788
526.6716278915,0.8604,0.9490234375
550.6912379472,0.8669,0.9513113839
574.6638344327,0.8904,0.9567841199
598.4923964186,0.8908,0.957549426
622.3008889323,0.8851,0.9602479273
646.1828955901,0.8874,0.9620814732
670.1928589935,0.8731,0.9638831314
694.0611163996,0.8885,0.9662348533
717.9283758762,0.8658,0.966800861
741.8123783931,0.8852,0.9690648916
765.7685644814,0.8858,0.9716358418
789.6562260734,0.893,0.9733777105
813.5102907035,0.8918,0.9729870855
837.4016113706,0.8934,0.9745176977
861.3054615976,0.892,0.9763632015
885.1895749956,0.9025,0.9768654337
909.2045280467,0.8989,0.9794842156
933.180450964,0.8976,0.9791733099
957.0808638781,0.8864,0.9795798788
981.0502448128,0.8973,0.9801419005
1004.9278162281,0.9037,0.9812779018
1028.8995256651,0.8968,0.9827925702
1052.7769861994,0.8975,0.9828364158
1076.6734073952,0.8987,0.983071588
1100.4990864736,0.898,0.98359375
1124.4608166149,0.9028,0.9844507334
1148.3351724795,0.9029,0.986065051
1172.2002143348,0.9011,0.9869658801
1196.0792272039,0.9009,0.9865752551
1219.9525851389,0.9029,0.9875239158
1243.8409120172,0.9007,0.9871771365
1267.9189563927,0.8984,0.9886918048
1291.7752386441,0.8939,0.9870695153
1315.7073635419,0.8952,0.9889030612
1339.5271659239,0.9029,0.989317602
1363.4255829789,0.9062,0.9893494898
1387.4001753235,0.8947,0.9895408163
1411.4448444993,0.9025,0.9877909758
1435.3247444169,0.9023,0.9903499681
1459.3526705523,0.9016,0.9905652105
1483.2519746558,0.9034,0.9904695472
1507.134757481,0.8983,0.9894969707
1531.1030296051,0.9053,0.9910873724
1555.1459246838,0.9052,0.9914301658
1579.0662961891,0.9103,0.9920878508
1603.0900088441,0.9085,0.9918128189
1626.964919114,0.9012,0.9913703763
1650.9207725591,0.9094,0.9918168048
1674.8007833578,0.9104,0.9922991071
1698.7051879901,0.908,0.9928850446
1722.5782132819,0.9071,0.993618463
1746.6662369529,0.9063,0.9930444834
1770.7504906678,0.9053,0.9929249043
1794.6107646374,0.9057,0.9927774235
1818.5079620007,0.9048,0.9928252551
1842.4313272947,0.9106,0.9942203444
1866.4083590226,0.9071,0.9931999362
1890.2787231689,0.9113,0.994395727
1914.1886718544,0.9069,0.993622449
1937.9790907549,0.906,0.9934630102
1961.8374797465,0.9075,0.9936383929
1985.7133879459,0.9062,0.9938217474
2009.6493936809,0.9054,0.9940529337
2033.6508192425,0.9084,0.9946149554
2057.6316209266,0.9069,0.9948700574
2081.5654090403,0.9077,0.9938018176
2105.4143731417,0.9132,0.9941725128
2129.463699322,0.908,0.9956672513
2153.4584720199,0.906,0.9952766263
2177.3940342307,0.9117,0.9950374681
2201.2505382442,0.9112,0.9950972577
2225.1227873686,0.91,0.9957350128
2248.9341627899,0.9098,0.9957948023
2272.7852336314,0.9072,0.9945990115
2296.7947535105,0.9052,0.9950773278
2320.5827330277,0.9076,0.9956672513
2344.5106444452,0.91,0.9948182398
2368.3566147579,0.9122,0.9960738202
2392.3765574568,0.9081,0.9948780293
2416.2066717776,0.9092,0.9954121492
2440.1586443855,0.9121,0.9954878827
2464.0534023655,0.9107,0.9961734694
2488.2042955986,0.9074,0.9956473214
2512.0785405821,0.909,0.9955317283
2535.9433606753,0.9115,0.9961933992
2559.8475435455,0.9128,0.9960499043
2583.7177968107,0.9129,0.996229273
2607.7996111423,0.9111,0.9961495536
2631.7000240564,0.9115,0.9960698342
2655.6882547716,0.9092,0.9969507334
2679.6266998899,0.9084,0.9956114477
2703.5692476076,0.911,0.9966278699
2727.3456954944,0.9154,0.9964724171
2751.1575144399,0.9121,0.9969905931
2775.2267992115,0.9075,0.9966039541
2799.1197830944,0.914,0.996488361
2823.0315058768,0.9143,0.9972576531
2846.876589141,0.9106,0.9977638712
2870.8473006484,0.9139,0.9968112245
2894.8548246684,0.9114,0.9961734694
2918.7249670526,0.9074,0.9969905931
2942.5995446792,0.9107,0.9978834503
2966.5598333668,0.9153,0.9974689094
2990.4160047372,0.9113,0.997269611
3014.323070515,0.9133,0.9966876594
3038.250094884,0.9105,0.9969706633
3062.2336685946,0.9124,0.9969666773
3086.1567012453,0.9137,0.9965919962
3110.0291721318,0.9094,0.9968112245
3133.9028627099,0.9141,0.9959263393
3157.8886540418,0.9163,0.9973692602
3181.7122263799,0.9154,0.9970902423
3205.6279408806,0.9132,0.9968869579
3229.5168221642,0.9122,0.9970862564
3253.4104713335,0.9168,0.9972297513
3277.5491676499,0.9123,0.9973891901
3301.4219711795,0.9108,0.997787787
3325.3911303521,0.9162,0.9974689094
3349.2991940595,0.9164,0.9967912946
3373.2245552125,0.9154,0.9978276467
3397.2291963249,0.9152,0.9974250638
3421.1129770797,0.9173,0.9970703125
3445.0098417998,0.9164,0.9975685587
3468.9874279331,0.9204,0.9975884885
3492.8699889962,0.9154,0.9979631696
3516.7692930997,0.9135,0.9974051339
3540.8674069473,0.9145,0.9971500319
3564.7522965127,0.9174,0.9977080676
3588.622660659,0.9157,0.9977439413
3612.5384860407,0.9159,0.9974290497
3636.5539934972,0.9134,0.9977479273
3660.4292364102,0.9051,0.9977040816
3684.2967176489,0.9166,0.997528699
3708.4501611465,0.9157,0.9974449936
3732.5595848625,0.912,0.9981226084
3756.4745231957,0.9124,0.9977638712
3780.3465505579,0.912,0.9980070153
3804.2231240437,0.9155,0.9979272959
3828.2427340994,0.9143,0.9981465242
3852.1808465746,0.9135,0.9980867347
3875.9753680745,0.9133,0.9979073661
3899.8835426629,0.9106,0.9979392538
3923.7914954893,0.9094,0.9976044324
3947.8739751072,0.916,0.9973692602
3971.7782688584,0.9164,0.9983617666
3995.6732486005,0.9192,0.9983856824
4019.5370707641,0.917,0.9979870855
4043.5205335937,0.9184,0.9982661033
4067.4216117941,0.9164,0.9978396046
4091.269799728,0.9186,0.9985052615
4115.4383230501,0.9158,0.9982461735
4139.3506002378,0.9176,0.997783801
4163.3985958454,0.9187,0.9979233099
4187.3452461624,0.9161,0.9979272959
4213.4492461624,0.9178,0.4421635842
4239.4582461624,0.9186,0.6485809949
4265.6072461624,0.9184,0.7385004783
4292.3902461624,0.9195,0.7823301977
4318.1922461624,0.9185,0.8115951849
4344.1192461624,0.9183,0.8339684311
4370.0172461624,0.9208,0.8512236926
4395.9572461624,0.921,0.8655492666
4422.0242461624,0.9212,0.8760084503
4448.8462461624,0.92,0.8871253189
4475.6492461624,0.9211,0.897134088
4501.5332461624,0.9212,0.9017697704
4527.3752461624,0.9233,0.9125876913
4553.2322461624,0.9235,0.917315051
4579.7972461624,0.9239,0.9238520408
4605.7422461624,0.925,0.9281449298
4631.7122461624,0.9249,0.9350845026
4658.0002461624,0.9244,0.9389588648
4683.9152461624,0.9247,0.943614477
4710.1412461624,0.9231,0.9474250638
4736.0122461624,0.9263,0.9511160714
4761.9542461624,0.923,0.9539341518
4787.8402461624,0.925,0.9553810587
4813.7892461624,0.9236,0.9598294005
4839.9812461624,0.9263,0.9624242666
4865.8262461624,0.9255,0.9652543048
4891.6602461624,0.9257,0.9668646365
4918.2792461624,0.9278,0.9692602041
4944.1412461624,0.9221,0.9700813138
4970.2322461624,0.9272,0.9704639668
4997.0382461624,0.925,0.9743263712
5022.8882461624,0.9257,0.9753228635
5048.7972461624,0.925,0.9772401148
5074.7162461624,0.9265,0.978252551
5100.6782461624,0.927,0.9777941645
5127.1182461624,0.9247,0.9801179847
5153.6032461624,0.9258,0.9799665179
5179.9682461624,0.9257,0.9822185906
5206.6952461624,0.9259,0.9837332589
5233.0732461624,0.9272,0.9839325574
5259.0182461624,0.9274,0.9846221301
5285.2242461624,0.9244,0.9863998724
5312.1182461624,0.9292,0.985546875
5338.6032461624,0.9267,0.9855628189
5364.5672461624,0.9281,0.9871412628
5390.5002461624,0.9268,0.9861447704
5416.4902461624,0.9264,0.9868582589
5442.2452461624,0.9288,0.9882015306
5468.4432461624,0.9257,0.9887157207
5494.6492461624,0.9252,0.9883808992
5520.7412461624,0.9279,0.9877869898
5546.7712461624,0.9258,0.9902463329
5573.5572461624,0.9274,0.9904456314
5599.3112461624,0.9266,0.9913504464
5625.4552461624,0.926,0.9906449298
5651.4712461624,0.9241,0.9919563138
5677.2432461624,0.9249,0.9910514987
5703.0982461624,0.9271,0.9921476403
5728.9272461624,0.9283,0.9916454082
5754.6092461624,0.9284,0.9923947704
5780.4432461624,0.9274,0.9920280612
5806.3622461624,0.9294,0.9926259566
5832.7652461624,0.9291,0.9923030931
5858.9562461624,0.9287,0.9933434311
5884.8422461624,0.9307,0.9928252551
5910.8922461624,0.9275,0.9928850446
5936.7242461624,0.9276,0.9934111926
5962.5782461624,0.9284,0.9930046237
5988.7812461624,0.9296,0.9939772003
6015.2872461624,0.927,0.9940609056
6041.0942461624,0.9281,0.9937779018
6067.6132461624,0.9279,0.9936025191
6093.9552461624,0.9294,0.9949736926
6120.1762461624,0.9262,0.9943598533
6147.0202461624,0.927,0.9943000638
6173.0452461624,0.9285,0.9943797832
6198.9302461624,0.9286,0.9936981824
6224.8462461624,0.9303,0.9947265625
6251.2712461624,0.9288,0.9954161352
6277.8122461624,0.929,0.9947185906
6303.6952461624,0.9298,0.9944395727
6329.6712461624,0.9304,0.9957549426
6355.5902461624,0.9296,0.9953443878
6381.5292461624,0.9291,0.9960499043
6407.4602461624,0.9307,0.9952726403
6433.3742461624,0.9296,0.9965680804
6459.2962461624,0.9292,0.9948501276
6485.1342461624,0.9315,0.9961136798
6511.0162461624,0.9313,0.9964524872
6536.8482461624,0.9295,0.9956552934
6562.5362461624,0.93,0.995707111
6588.6602461624,0.9322,0.9953563457
6614.5632461624,0.9293,0.9956552934
6640.7492461624,0.9294,0.9965282207
6666.7062461624,0.9309,0.9956752232
6692.6402461624,0.9285,0.9965720663
6718.4402461624,0.9287,0.9956911671
6744.6982461624,0.9298,0.996871014
6771.0462461624,0.9308,0.9971022003
6796.8502461624,0.9307,0.9964524872
6823.4092461624,0.9266,0.997010523
6849.4602461624,0.9307,0.9968112245
6875.4192461624,0.9303,0.9967315051
6901.3122461624,0.9311,0.9965481505
6927.2132461624,0.9311,0.9969068878
6953.3162461624,0.9288,0.9964126276
6979.2002461624,0.9274,0.9962093431
7005.6602461624,0.9297,0.9966517857
7032.2982461624,0.9292,0.9969905931
7058.2202461624,0.9288,0.9976283482
7084.2752461624,0.932,0.9968112245
7110.5522461624,0.9295,0.9963249362
7136.4862461624,0.9299,0.9969308036
7162.6762461624,0.9308,0.9968072385
7188.4922461624,0.9312,0.9971500319
7215.0142461624,0.9308,0.997130102
7241.6122461624,0.9315,0.997783801
7267.9922461624,0.9312,0.9979870855
7293.8782461624,0.9303,0.9973573023
7319.6232461624,0.9289,0.9981465242
7346.0802461624,0.9302,0.9976482781
7371.8822461624,0.9323,0.9969905931
7397.6072461624,0.9311,0.9969866071
7424.4212461624,0.9305,0.9976084184
7450.2382461624,0.9299,0.9982461735
7476.3122461624,0.931,0.9972895408
7502.8662461624,0.9284,0.9970503827
7528.6862461624,0.9313,0.9978475765
7554.5722461624,0.9298,0.9968112245
7580.4432461624,0.9315,0.9978874362
7606.2472461624,0.9303,0.9971500319
7632.1542461624,0.932,0.9980229592
7658.0562461624,0.9347,0.9981863839
7684.0422461624,0.9329,0.9982461735
7710.0012461624,0.9311,0.9982421875
7735.8402461624,0.9316,0.9976482781
7762.2022461624,0.9301,0.9976682079
7788.4722461624,0.932,0.9975884885
7814.4482461624,0.9334,0.9976283482
7840.5762461624,0.9324,0.9979631696
7866.6202461624,0.928,0.9977678571
7892.5312461624,0.9314,0.9979870855
7918.4422461624,0.9318,0.9979073661
7944.8572461624,0.9318,0.9981265944
7971.2532461624,0.93,0.9984454719
7997.2362461624,0.929,0.9984454719
8023.2052461624,0.9279,0.998305963
8049.1682461624,0.9273,0.9979671556
8075.0842461624,0.93,0.9979870855
8101.1192461624,0.9274,0.9977678571
8127.2382461624,0.9326,0.9977479273
8153.0432461624,0.9323,0.9983258929
8178.9242461624,0.9315,0.9980269452
8204.7232461624,0.9308,0.998042889
8230.5492461624,0.9323,0.9978874362
8256.3272461624,0.9296,0.9987802934
8282.0552461624,0.9306,0.9976084184
8307.9532461624,0.9316,0.9979272959
8333.9322461624,0.9327,0.9983258929
8360.2952461624,0.9319,0.9984375
8386.5932461624,0.9338,0.9983777105
8413.2442461624,0.9317,0.9984454719
8439.1582461624,0.9323,0.9982661033
8465.0962461624,0.9302,0.9991230867
8491.0362461624,0.9279,0.9976881378
8516.9442461624,0.9304,0.998305963
8542.8692461624,0.9312,0.9985251913
8568.8522461624,0.9293,0.9973294005
8594.7412461624,0.9302,0.9983856824
8620.5592461624,0.9333,0.9986447704
8646.6672461624,0.933,0.9988639987
8672.6362461624,0.931,0.9982661033
8698.5002461624,0.9306,0.9986647003
8724.4962461624,0.9313,0.9988639987
8750.4222461624,0.9318,0.9981265944
8776.1292461624,0.9305,0.9985451212
8802.7132461624,0.9322,0.9984654018
8828.6112461624,0.9321,0.9982461735
8854.3022461624,0.9324,0.9984614158
8880.3022461624,0.93,0.999083227
8906.0902461624,0.9301,0.9987404337
8931.8362461624,0.9312,0.9986248406
8958.2312461624,0.9291,0.9984813457
8984.5132461624,0.9302,0.9986248406
9010.3032461624,0.9329,0.998305963
9036.8622461624,0.9318,0.9990194515
9062.6652461624,0.9309,0.9990194515
9088.6392461624,0.9317,0.9991430166
9114.8022461624,0.9317,0.9983458227
9140.8462461624,0.9316,0.9988639987
9167.1412461624,0.9323,0.9984773597
9195.854246055,0.9238,0.4430285395
9224.4407739224,0.9204,0.6507732781
9253.2241267958,0.9209,0.7382174745
9281.9344432414,0.9224,0.7833426339
9310.6068414137,0.9222,0.8129504145
9339.3919443613,0.9228,0.8363799426
9368.1120612221,0.9216,0.8536591199
9397.082555358,0.9236,0.8658482143
9425.7793378968,0.9254,0.8796436543
9454.3337810714,0.9262,0.890497449
9482.9667442396,0.9278,0.899083227
9511.6309753992,0.9276,0.910287787
9540.3179575228,0.9266,0.9163265306
9568.9321365617,0.9275,0.9210100446
9597.6824713695,0.9275,0.928252551
9626.3225515059,0.9277,0.9356544962
9655.2288762563,0.9289,0.9407645089
9684.1623854918,0.9281,0.9457788584
9712.441133652,0.9294,0.9503228635
9741.2026689344,0.9289,0.9527463329
9769.9311861511,0.929,0.9576171875
9798.6056844124,0.9282,0.9607979911
9827.3247512287,0.9306,0.9632573342
9856.1900075724,0.9294,0.9659837372
9885.0186290305,0.9307,0.969395727
9913.6417917834,0.9292,0.9713687819
9942.4432287564,0.9271,0.9715680804
9971.3978555533,0.9313,0.973301977
10000.0475027617,0.9303,0.9749521684
10028.7739198895,0.9287,0.9770328444
10057.6220255065,0.9281,0.9785913584
10086.375743791,0.9314,0.9799067283
10114.9858393236,0.9296,0.9799306441
10143.7507580827,0.9302,0.9817243304
10172.5668956786,0.9322,0.9829320791
10201.337998033,0.9314,0.9846580038
10229.9029416525,0.9331,0.9858657526
10258.5227209287,0.9284,0.9868622449
10287.3246245881,0.9324,0.9866390306
10316.1973479148,0.9307,0.987105389
10344.9781340128,0.9311,0.9876953125
10373.9304273775,0.9327,0.9881736288
10402.6242931261,0.9339,0.9891501913
10431.2816406607,0.9318,0.9883490115
10459.8701519454,0.9299,0.9907924107
10488.4424458764,0.9317,0.9902104592
10517.0695754641,0.9332,0.9901905293
10545.7586576767,0.9328,0.9899354273
10573.8844493562,0.9313,0.9915896046
10601.9912235633,0.9331,0.9920878508
10630.350008448,0.9306,0.9921476403
10658.3952967166,0.9323,0.9920440051
10686.4824700932,0.9313,0.9920679209
10714.7193331454,0.9309,0.9938137755
10743.0422998458,0.9335,0.9924306441
10771.3127643217,0.9331,0.9927574936
10800.1123345489,0.9327,0.9942004145
10828.9716406405,0.9332,0.9921675702
10857.3808276607,0.9337,0.9936583227
10885.6056735371,0.9308,0.9934630102
10914.0986307733,0.9329,0.9948580995
10942.4800499503,0.9303,0.9949776786
10970.7367471762,0.9321,0.9933673469
10998.9913443131,0.9315,0.9938018176
11027.2236571725,0.9339,0.9945591518
11055.4805877416,0.9304,0.9949338329
11083.756885798,0.9332,0.9947385204
11112.1797233965,0.9318,0.9958067602
11140.4470377389,0.9303,0.9949976084
11168.7201856618,0.935,0.9954161352
11197.0632198791,0.9318,0.995830676
11225.3132668232,0.9312,0.9949577487
11253.6857022862,0.9335,0.9964524872
11282.0183527302,0.9322,0.9957868304
11310.3585868289,0.9312,0.9964923469
11338.6906539149,0.9294,0.9944754464
11367.0075536916,0.932,0.9958147321
11395.3698387246,0.9341,0.9958745217
11423.7086727639,0.9305,0.9961694834
11452.1422441506,0.9328,0.9952925702
11480.579782372,0.9343,0.9961535395
11508.7080241553,0.9339,0.9964445153
11536.8147983624,0.9321,0.9969108737
11564.8231017306,0.9334,0.9961296237
11592.8293050098,0.9361,0.9970463967
11620.7539548336,0.932,0.9967912946
11648.8288776911,0.9343,0.9969905931
11676.8301807627,0.9326,0.9971460459
11704.8369674,0.9322,0.9968670281
11732.8445707386,0.9299,0.9962651467
11760.906659719,0.9332,0.9970503827
11788.909946208,0.9322,0.9969228316
11817.0082033875,0.9331,0.9975845026
11845.0044895799,0.9326,0.9965122768
11873.2343523355,0.9341,0.9977279974
11901.3069417608,0.9313,0.9974290497
11929.3833813493,0.9325,0.9962093431
11957.4143190099,0.9315,0.996747449
11985.5828124986,0.9326,0.9978236607
12013.614100174,0.932,0.9970703125
12041.6499380422,0.9335,0.9973493304
12069.8426992258,0.9309,0.9978077168
12097.8713034542,0.932,0.9979272959
12126.0921824958,0.9343,0.9974689094
12154.1475045228,0.9349,0.9968112245
12182.4787549075,0.9348,0.998305963
12210.4962753329,0.9312,0.9981066645
12238.5225461291,0.9328,0.9980628189
12266.6460043764,0.932,0.9976283482
12294.6707584416,0.9311,0.9981664541
12322.7410144347,0.9342,0.9971699617
12350.7601682626,0.9306,0.9974290497
12378.7730218236,0.9349,0.9974250638
12406.8576284248,0.9312,0.9976841518
12434.9092169603,0.9316,0.997787787
12462.9678057924,0.9333,0.997787787
12491.0422619635,0.9322,0.9983219069
12519.0680660732,0.9332,0.9972257653
12547.1159211172,0.9319,0.9976084184
12575.1948108095,0.933,0.997783801
12603.2796507539,0.9337,0.9986049107
12632.1848087882,0.9336,0.9980269452
12661.0549653395,0.9342,0.9982063138
12689.9388891408,0.9327,0.9976283482
12719.0072707575,0.9302,0.9974649235
12747.5662641249,0.9324,0.9986407844
12775.5577667813,0.9341,0.9988998724
12803.5832208762,0.9337,0.9982661033
12831.7400472039,0.9332,0.997528699
12859.7854521441,0.9344,0.998046875
12887.7980723619,0.9336,0.9981265944
12915.79984212,0.9337,0.9979671556
12943.7979950581,0.9342,0.9983816964
12972.1090612543,0.933,0.9988440689
13000.1639165949,0.9334,0.9985251913
13028.1766534843,0.9345,0.9984056122
13056.2779441257,0.9312,0.9981265944
13084.30118146,0.9328,0.9981863839
13112.3103015295,0.9316,0.9983258929
13140.6354849905,0.9342,0.9975486288
13168.6489219096,0.9345,0.9987045599
13196.6820763307,0.933,0.9984056122
13224.7065970527,0.9353,0.998441486
13252.7051000057,0.9335,0.9982461735
13281.0169829031,0.9334,0.9985251913
13309.0312365234,0.9342,0.9986248406
13337.1586616054,0.9344,0.9987045599
13365.2457183104,0.9349,0.9986846301
13393.6921235742,0.9351,0.9986049107
13422.3933396342,0.9337,0.9986049107
13451.0951390523,0.9347,0.9988042092
13479.6945007968,0.934,0.9984654018
13508.496171113,0.9345,0.9986049107
13537.2781239271,0.9344,0.9986846301
13565.873168822,0.9351,0.9986248406
13594.4154781492,0.9362,0.9986607143
13622.9924389446,0.9342,0.9984853316
13651.6335691255,0.9355,0.9985212054
13680.3113341919,0.9359,0.9989237883
13708.9411472266,0.9346,0.998963648
13737.6667476531,0.9357,0.9989237883
13766.5520715137,0.9353,0.9986846301
13795.1542333768,0.935,0.9987802934
13823.939452996,0.9329,0.9987404337
13852.5535153633,0.9355,0.9991230867
13881.2654652114,0.9337,0.9986607143
13909.9538473943,0.9328,0.9984454719
13938.2853311222,0.934,0.9987244898
13966.9066271294,0.9352,0.9987045599
13995.4777543443,0.9329,0.9986447704
14024.3491942833,0.9361,0.9985052615
14052.9247550193,0.934,0.9986607143
14081.5555014269,0.9351,0.9991828763
14110.2038652476,0.934,0.999222736
14138.8799969115,0.9346,0.9987045599
14167.5585786792,0.9345,0.9993622449
14196.42290165,0.9335,0.9993223852
14225.27847425,0.9339,0.9985451212
14253.9708232676,0.9327,0.9986009247
14282.732941908,0.9339,0.9986049107
14311.308502644,0.9361,0.9987842793
14339.8796298589,0.934,0.9988440689
14368.4294061691,0.9341,0.9987045599
14396.6810865158,0.9343,0.9988839286
14425.2618974743,0.934,0.9991230867
14475.0078974743,0.9341,0.4239437181
14524.4908974743,0.9336,0.6393455038
14575.0718974743,0.9333,0.7293128189
14624.4978974743,0.9349,0.7784319196
14674.2488974743,0.9332,0.808729273
14723.8728974743,0.9342,0.8315369898
14773.4898974743,0.9341,0.8505500638
14823.9248974743,0.9343,0.863930963
14873.6458974743,0.9332,0.8787149235
14924.2768974743,0.9345,0.8868303571
14974.0108974743,0.9335,0.8967992666
15023.9718974743,0.9359,0.9071468431
15073.5118974743,0.9348,0.9163145727
15124.0808974743,0.9345,0.9233498087
15174.2638974743,0.935,0.9296875
15223.9218974743,0.9355,0.934630102
15273.5888974743,0.9351,0.9391701212
15322.8458974743,0.9348,0.9440369898
15372.4818974743,0.9345,0.9482700893
15422.1528974743,0.9358,0.9513113839
15471.9298974743,0.9371,0.9555006378
15521.6238974743,0.9354,0.9587930485
15571.5208974743,0.9347,0.9625558036
15621.2138974743,0.9362,0.9641581633
15670.6908974743,0.9355,0.9679368622
15720.1668974743,0.9364,0.9709542411
15771.1228974743,0.9364,0.9711734694
15821.1208974743,0.9356,0.9734733737
15871.9538974743,0.9352,0.9747289541
15921.6018974743,0.9368,0.9768136161
15971.3558974743,0.9361,0.9775948661
16021.6378974743,0.936,0.9803651148
16071.4908974743,0.9361,0.9815569196
16121.3308974743,0.9372,0.9819435587
16171.7678974743,0.9349,0.9827128508
16221.3808974743,0.9371,0.9838926977
16270.9628974743,0.9355,0.9847496811
16321.7788974743,0.9354,0.9852479273
16371.5648974743,0.937,0.9872608418
16421.1918974743,0.9351,0.9868582589
16470.9768974743,0.936,0.9870934311
16521.4218974743,0.9363,0.9889548788
16570.8468974743,0.9363,0.9889508929
16620.2678974743,0.9358,0.9884327168
16669.9618974743,0.9372,0.9886120855
16719.6388974743,0.9364,0.9899154974
16769.7748974743,0.9364,0.9909239477
16820.2698974743,0.9371,0.9901865434
16869.8908974743,0.9366,0.9900908801
16919.3088974743,0.9362,0.9912866709
16969.0578974743,0.9353,0.9917251276
17018.8588974743,0.9364,0.991147162
17068.5288974743,0.937,0.9919204401
17118.3388974743,0.9361,0.9934590242
17168.6218974743,0.9367,0.991928412
17218.3908974743,0.9369,0.9932118941
17268.0398974743,0.9367,0.9937380421
17318.2878974743,0.9371,0.9933832908
17368.7108974743,0.9377,0.9937380421
17418.9718974743,0.9384,0.9947504783
17468.6978974743,0.9357,0.9933832908
17518.4458974743,0.9372,0.9937181122
17567.9358974743,0.9367,0.9943000638
17617.9138974743,0.9356,0.993618463
17667.3288974743,0.937,0.9950972577
17716.7838974743,0.9369,0.9942522321
17767.1308974743,0.937,0.9956313776
17816.8448974743,0.9369,0.9955875319
17866.6218974743,0.9366,0.9948740434
17916.5608974743,0.9361,0.9949776786
17966.0418974743,0.9371,0.9941326531
18015.6658974743,0.9374,0.9954320791
18065.3968974743,0.9367,0.9957748724
18115.1388974743,0.9355,0.9959143814
18164.9948974743,0.9366,0.99609375
18214.4038974743,0.9361,0.9962053571
18264.2618974743,0.937,0.9961336097
18314.5698974743,0.9362,0.9965122768
18364.2618974743,0.9365,0.9959741709
18414.6038974743,0.9371,0.9955357143
18464.4018974743,0.9361,0.9969905931
18514.0038974743,0.9364,0.9955556441
18563.4988974743,0.9379,0.9972417092
18613.3328974743,0.9366,0.9965122768
18663.3178974743,0.9375,0.9958745217
18713.6398974743,0.9379,0.9969905931
18764.2278974743,0.938,0.9964325574
18813.8978974743,0.9369,0.9962531888
18863.9548974743,0.9368,0.9965919962
18913.4898974743,0.9369,0.9960020727
18963.4638974743,0.9383,0.9972895408
19013.1678974743,0.9372,0.9967713648
19063.0488974743,0.9378,0.9968112245
19112.8728974743,0.9363,0.9972297513
19162.8358974743,0.9368,0.9964285714
19212.5218974743,0.938,0.9969905931
19262.0598974743,0.9362,0.9976881378
19312.4898974743,0.9361,0.9969666773
19362.1288974743,0.9363,0.997524713
19411.7318974743,0.9378,0.9967833227
19461.4148974743,0.9367,0.9974410077
19511.7388974743,0.9369,0.9971500319
19561.1798974743,0.9359,0.9976881378
19610.6998974743,0.9369,0.9976283482
19660.6578974743,0.9375,0.9982262436
19710.3148974743,0.9357,0.9981465242
19760.4828974743,0.9376,0.9971659758
19811.3818974743,0.9376,0.9977678571
19860.9858974743,0.9369,0.997787787
19910.6238974743,0.9376,0.9978077168
19960.2378974743,0.937,0.9977678571
20009.9068974743,0.935,0.9972456952
20059.8558974743,0.9366,0.9974489796
20109.4958974743,0.9376,0.9980269452
20159.4658974743,0.9381,0.998301977
20209.6578974743,0.936,0.9983458227
20258.9868974743,0.9377,0.9972975128
20308.7208974743,0.9369,0.997783801
20358.2748974743,0.9372,0.9979272959
20407.9918974743,0.9372,0.9978077168
20457.6778974743,0.9377,0.9982461735
20507.2528974743,0.9371,0.9986248406
20557.9048974743,0.9368,0.9988639987
20607.3148974743,0.9376,0.9980867347
20657.2488974743,0.9362,0.998178412
20706.9068974743,0.9371,0.9979870855
20757.5028974743,0.9372,0.9986049107
20807.2658974743,0.9367,0.9978675064
20857.6418974743,0.9384,0.9978276467
20907.7618974743,0.9369,0.9983418367
20957.4578974743,0.9381,0.9982860332
21007.7068974743,0.9382,0.9982860332
21057.1148974743,0.937,0.9981863839
21107.2178974743,0.9386,0.9983856824
21157.9068974743,0.9362,0.9984654018
21207.6228974743,0.9377,0.9980070153
21257.2768974743,0.9369,0.9983657526
21307.6828974743,0.9381,0.9978077168
21358.2128974743,0.9376,0.9982661033
21407.7758974743,0.9377,0.9986248406
21457.4448974743,0.9386,0.9984654018
21507.0098974743,0.9376,0.9989795918
21556.6208974743,0.9384,0.9982860332
21606.2278974743,0.9369,0.9981465242
21655.7818974743,0.937,0.9979472258
21705.5128974743,0.9367,0.9978635204
21755.3318974743,0.9366,0.9983657526
21804.9508974743,0.9362,0.9986647003
21855.0898974743,0.9371,0.9987444196
21905.3308974743,0.9362,0.9987643495
21955.4578974743,0.9364,0.9989237883
22005.4028974743,0.9363,0.9984454719
22055.6428974743,0.9371,0.9982461735
22105.2688974743,0.9372,0.9983418367
22155.2958974743,0.9363,0.9984454719
22204.8058974743,0.9369,0.9984972895
22254.3048974743,0.937,0.9984056122
22304.0988974743,0.9385,0.998824139
22353.7348974743,0.9376,0.9989237883
22403.2988974743,0.9384,0.998963648
22453.1928974743,0.9388,0.9985849809
22502.6318974743,0.9377,0.9988639987
22552.5068974743,0.937,0.998963648
22601.8838974743,0.9374,0.9985251913
22673.8388974743,0.9374,0.4207350128
22745.8648974743,0.9354,0.6379384566
22817.5368974743,0.9368,0.7303970026
22889.4778974743,0.9373,0.7825215242
22962.0758974743,0.9371,0.813145727
23034.0998974743,0.9366,0.8354033801
23105.8978974743,0.9361,0.851040338
23177.7508974743,0.9367,0.8670838648
23249.6498974743,0.9363,0.8789421237
23321.6418974743,0.937,0.8924186862
23393.5218974743,0.9372,0.8990114796
23466.6448974743,0.9357,0.9089764031
23539.2678974743,0.9363,0.9150191327
23611.2558974743,0.9364,0.9228236607
23683.1698974743,0.9371,0.9297433036
23755.0038974743,0.9367,0.934502551
23826.8638974743,0.9364,0.9397002551
23898.7068974743,0.9373,0.9463129783
23970.6508974743,0.9369,0.9481345663
24042.4268974743,0.9374,0.9520169005
24114.3998974743,0.938,0.9561583227
24186.5058974743,0.937,0.9591079401
24258.4208974743,0.9367,0.9641143176
24331.0708974743,0.9384,0.9657445791
24403.0178974743,0.9375,0.9684789541
24475.1038974743,0.9389,0.9700055804
24547.0908974743,0.9369,0.9725845026
24618.9068974743,0.9392,0.9747289541
24690.2468974743,0.9379,0.9767219388
24763.4008974743,0.9382,0.9768375319
24836.3438974743,0.9374,0.9784877232
24909.0828974743,0.9369,0.9788863202
24981.6188974743,0.9375,0.9813616071
25053.1168974743,0.9385,0.9821986607
25125.3038974743,0.9375,0.9830277423
25197.3308974743,0.938,0.9826570472
25269.2568974743,0.9381,0.9843550702
25341.0128974743,0.9379,0.9859733737
25413.3698974743,0.9399,0.9858219069
25485.2088974743,0.9388,0.9876793686
25557.0978974743,0.9393,0.9876155931
25629.3818974743,0.9389,0.9872727997
25701.2698974743,0.9379,0.9883729273
25773.3458974743,0.9388,0.989194037
25845.2828974743,0.9362,0.9905731824
25917.6638974743,0.938,0.9901905293
25989.6398974743,0.938,0.9898357781
26061.2418974743,0.9392,0.9902662628
26133.1678974743,0.9386,0.9906489158
26205.6488974743,0.9395,0.9917051977
26278.0588974743,0.9391,0.9907047194
26349.8158974743,0.9391,0.9939014668
26422.2238974743,0.9388,0.993622449
26494.0708974743,0.9378,0.9926219707
26565.8958974743,0.9387,0.9924625319
26637.7158974743,0.9388,0.992964764
26710.4078974743,0.9376,0.9936583227
26783.0958974743,0.9379,0.9934032207
26854.7238974743,0.9387,0.9937340561
26926.8608974743,0.939,0.9932198661
26998.7098974743,0.9383,0.9948979592
27070.9178974743,0.938,0.9945113202
27143.7558974743,0.9377,0.9935227997
27215.6548974743,0.9373,0.9937181122
27287.8448974743,0.9387,0.9953962054
27360.4868974743,0.9381,0.9942522321
27432.2848974743,0.9376,0.993881537
27504.6388974743,0.9386,0.9944754464
27576.6048974743,0.9375,0.9945910395
27648.1588974743,0.9387,0.9952925702
27720.2348974743,0.9386,0.9951490753
27793.1678974743,0.9393,0.9960538903
27865.0908974743,0.9397,0.9954161352
27936.6578974743,0.9385,0.9956273916
28008.4858974743,0.94,0.9956752232
28080.8648974743,0.9389,0.9960140306
28153.9368974743,0.9385,0.996229273
28225.8748974743,0.9378,0.9960538903
28297.8428974743,0.9394,0.9961336097
28369.9808974743,0.9387,0.9966318559
28441.7938974743,0.9393,0.9963329082
28513.5778974743,0.9408,0.9959303253
28585.5508974743,0.9393,0.9961894133
28658.5668974743,0.9396,0.9967115753
28730.6288974743,0.9388,0.9962133291
28803.8188974743,0.9395,0.9965880102
28875.5638974743,0.9401,0.9969029018
28947.3668974743,0.94,0.9961894133
29019.8218974743,0.9386,0.9966278699
29092.1238974743,0.9391,0.9971898916
29164.0078974743,0.9387,0.9978675064
29236.4968974743,0.9386,0.9970503827
29308.3948974743,0.9381,0.9973692602
29380.5798974743,0.9399,0.9961495536
29452.2248974743,0.9401,0.9970503827
29523.7888974743,0.9405,0.9971898916
29595.7498974743,0.9406,0.997787787
29667.5498974743,0.9391,0.9970703125
29739.1988974743,0.9387,0.9968869579
29811.2028974743,0.9389,0.9969507334
29883.0398974743,0.9386,0.9970224809
29955.1028974743,0.9395,0.9976084184
30026.8838974743,0.9399,0.9972297513
30099.3468974743,0.9381,0.9979472258
30172.0678974743,0.9404,0.9986248406
30244.1038974743,0.9392,0.9978675064
30315.7958974743,0.94,0.9974888393
30387.4168974743,0.9392,0.9971500319
30459.2908974743,0.9389,0.9967275191
30531.3278974743,0.9392,0.9977479273
30603.2278974743,0.9406,0.998301977
30676.3858974743,0.9385,0.9976482781
30748.2638974743,0.94,0.9971898916
30820.0928974743,0.9402,0.997528699
30892.1368974743,0.9381,0.9981624681
30963.9848974743,0.9404,0.9969666773
31035.8338974743,0.9402,0.9982461735
31107.7308974743,0.9404,0.9984853316
31180.2828974743,0.9403,0.9980070153
31252.0468974743,0.9399,0.9982063138
31324.0628974743,0.9394,0.9972895408
31395.9708974743,0.9402,0.9972496811
31468.6748974743,0.9404,0.9978475765
31540.5228974743,0.94,0.9984215561
31612.5328974743,0.9399,0.9980668048
32883.1778974743,0.94,0.9984574298
33711.2918974743,0.9398,0.998305963
34724.5688974743,0.9391,0.9986647003
35774.9888974743,0.9371,0.998565051
37988.7228974743,0.9381,0.9981863839
38800.9318974743,0.9383,0.998824139
40570.5748974743,0.9399,0.9989397321
41387.7178974743,0.9401,0.998182398
43373.3068974743,0.941,0.998959662
46264.3998974743,0.9404,0.9984016263
49098.7298974743,0.9414,0.999222736
50974.7618974743,0.9414,0.9990632972
53044.8448974743,0.9406,0.9992426658
55139.5338974743,0.9409,0.9991828763
58265.1738974743,0.9406,0.9994618941
60417.1448974743,0.9408,0.9986806441
62057.6678974743,0.9412,0.9990433673
63701.7188974743,0.9414,0.9988440689
68447.6948974743,0.9417,0.9990433673
70790.0578974743,0.942,0.9991031569
74333.9088974743,0.9419,0.9985052615
77992.6278974743,0.9432,0.9983577806
84775.6868974743,0.9424,0.9986049107
92554.7928974743,0.9423,0.9982621173
100333.475897474,0.9429,0.9991430166


==> images/experiments/V_25/V_25_vary_k_CIFAR_100/BA.csv <==
Time, Accuracy
307674.6,0.71

==> images/experiments/V_25/V_25_vary_k_CIFAR_100/KD.csv <==
Accuracy, Training time
288871,0.707

==> images/experiments/V_25/V_25_vary_k_CIFAR_100/SE.csv <==
time/s,test acc,training acc
55055.81536,0.7

==> images/experiments/V_25/V_25_vary_k_CIFAR_100/arc/training_k_1.csv <==
time/s,test acc,training acc 
212.142,0.1193,0.0955436862
425.081,0.1735,0.1811463648
635.438,0.2162,0.2578443878
847.194,0.2764,0.3168845663
1058.074,0.3499,0.3660275829
1268.007,0.3544,0.4108338648
1477.823,0.3901,0.4512834821
1688.663,0.4388,0.4845703125
1899.04,0.4508,0.5127869898
2110.483,0.4816,0.5326132015
2321.84,0.4462,0.5570950255
2532.485,0.4988,0.577738361
2742.829,0.4989,0.5964285714
2952.727,0.5096,0.613926977
3163.231,0.515,0.6320432079
3373.442,0.5258,0.6475326849
3583.828,0.5452,0.6643933355
3794.85,0.5546,0.6754623724
4005.246,0.5397,0.692191486
4216.368,0.5784,0.7095264668
4427.03,0.5492,0.7202447385
4638.035,0.5784,0.7272241709
4848.733,0.5594,0.7432796556
5061.589,0.5674,0.7531808036
5272.216,0.5927,0.7632533482
5482.3,0.5757,0.7749800702
5692.783,0.5858,0.7844228316
5906.137,0.5772,0.7906688457
6119.844,0.5873,0.8004464286
6333.381,0.5976,0.8083904656
6545.279,0.5946,0.8190848214
6755.364,0.5989,0.8244459503
6966.14,0.6102,0.831640625
7176.657,0.6024,0.8427774235
7388.542,0.6043,0.8466916454
7599.254,0.6052,0.8524035395
7809.833,0.6074,0.8592036033
8021.168,0.6038,0.8640106824
8231.9,0.6153,0.8676458865
8442.303,0.6118,0.8755460778
8652.695,0.6134,0.8831034758
8864.095,0.6075,0.8858856824
9074.488,0.6107,0.8886041135
9285.832,0.6044,0.8929488202
9496.337,0.6172,0.9008171237
9706.501,0.6186,0.9069236288
9916.957,0.6135,0.9068160077
10127.184,0.6139,0.9099609375
10337.979,0.6327,0.9133091518
10548.973,0.619,0.9159558355
10759.444,0.6102,0.922002551
10970.301,0.6225,0.9246651786
11180.811,0.62,0.9231863839
11391.39,0.6215,0.9293207908
11602.546,0.6322,0.9337531888
11813.368,0.6235,0.9365154656
12023.959,0.6261,0.9367944834
12235.498,0.6301,0.9383051658
12446.337,0.6342,0.942323023
12656.491,0.6318,0.9439134247
12866.905,0.6264,0.9449976084
13077.001,0.6352,0.9477120536
13288.242,0.6432,0.947791773
13499.143,0.6378,0.9530811543
13709.657,0.6275,0.9515864158
13919.955,0.641,0.9496213329
14131.247,0.637,0.9544722577
14342.999,0.6367,0.9563257334
14554.108,0.6424,0.9594706633
14764.699,0.6329,0.9586894133
14974.869,0.6283,0.959634088
15185.244,0.6428,0.959630102
15396.956,0.6377,0.9616828763
15607.47,0.6402,0.9622568559
15818.16,0.6399,0.962759088
16028.951,0.6476,0.9663663903
16239.913,0.6336,0.9679169324
16450.619,0.6488,0.9695990115
16662.516,0.6491,0.9680125957
16873.183,0.6466,0.9685467156
17083.726,0.6322,0.969666773
17294.182,0.6402,0.9715282207
17504.749,0.6453,0.9698541135
17716.175,0.6485,0.9698780293
17926.782,0.6398,0.9713608099
18137.231,0.6449,0.9732900191
18348.561,0.642,0.9732621173
18559.228,0.6477,0.9752909758
18770.17,0.6368,0.9723054847
18980.306,0.6465,0.9750279018
19190.752,0.6498,0.9751514668
19401.307,0.6473,0.9776825574
19611.598,0.6415,0.9761918048
19822.748,0.6434,0.9761160714
20034.876,0.6464,0.9767378827
20246.334,0.6514,0.9788026148
20457.133,0.6423,0.9777264031
20667.654,0.6458,0.9783123406
20878.078,0.651,0.9802654656
21088.314,0.6443,0.979815051
21298.433,0.6405,0.9797911352
21508.831,0.6489,0.979559949
21720.136,0.6465,0.9802734375
21930.927,0.6512,0.9820192921
22143.378,0.649,0.9810706314
22355.277,0.6496,0.9810068559
22565.97,0.6443,0.981509088
22776.678,0.6507,0.9831473214
22987.027,0.6484,0.9822584503
23196.699,0.6513,0.9824019452
23407.506,0.6505,0.9823062819
23617.564,0.6544,0.9836495536
23827.833,0.6542,0.9854671556
24038.159,0.6485,0.983848852
24249.139,0.6533,0.9830357143
24459.799,0.6518,0.9843909439
24669.821,0.6519,0.9846699617
24880.27,0.6456,0.9852359694
25090.124,0.6583,0.9844626913
25300.86,0.6569,0.9859733737
25511.619,0.6558,0.9847456952
25722.158,0.6529,0.9851442921
25933.014,0.6444,0.9846181441
26143.656,0.6529,0.9854551977
26354.545,0.6539,0.9863839286
26564.821,0.65,0.9856226084
26776.792,0.6462,0.9864038584
26989.151,0.6503,0.9870575574
27199.563,0.6536,0.9881616709
27412.333,0.6523,0.9872050383
27623.037,0.6588,0.9881616709
27833.975,0.6492,0.9883211097
28045.258,0.6558,0.9880141901
28255.771,0.6513,0.9860411352
28466.198,0.6479,0.9865154656
28677.08,0.651,0.9869140625
28887.542,0.6608,0.9869220344
29098.7,0.6576,0.9884566327
29309.719,0.6566,0.9895926339
29521.805,0.6575,0.9890943878
29732.531,0.6566,0.9911870217
29943.951,0.659,0.989708227
30155.464,0.6555,0.9884327168
30366.404,0.6517,0.9898557079
30576.519,0.6536,0.9875079719
30787.683,0.6572,0.9880779656
30998.397,0.6543,0.989194037
31209.932,0.651,0.9897759885
31420.405,0.6574,0.9892936862
31632.003,0.6551,0.9888791454
31843.68,0.6493,0.9889588648
32053.998,0.6566,0.9897879464
32264.472,0.656,0.9918407207
32475.283,0.6568,0.9916414222
32685.97,0.6566,0.9918247768
32898.195,0.659,0.9902662628
33110.056,0.659,0.9916015625
33321.071,0.6617,0.9912468112
33531.471,0.6578,0.9914261798
33742.827,0.6584,0.9916214923
33952.96,0.6561,0.9915457589
34164.924,0.6558,0.9903818559
34375.859,0.6562,0.9917251276
34586.577,0.6501,0.9915098852
34797.119,0.6548,0.9908402423
35008.836,0.6557,0.9915696747
35219.114,0.6599,0.9905532526
35429.686,0.6585,0.9909398916
35641.399,0.6551,0.9917251276
35854.228,0.6558,0.9928212691
36066.261,0.6653,0.9907924107
36276.894,0.6574,0.9927256059
36487.608,0.6601,0.9908123406
36698.912,0.6597,0.9911073023
36909.785,0.6629,0.9914261798
37120.99,0.6616,0.9913345026
37331.436,0.6607,0.9918566645
37542.925,0.6642,0.9918287628
37753.358,0.6618,0.9916454082
37963.877,0.6642,0.9922472895
38173.622,0.6598,0.992833227
38384.069,0.6615,0.9921396684
38594.835,0.6639,0.9923549107
38805.248,0.6663,0.9937380421
39016.404,0.6671,0.9929448342
39226.718,0.6657,0.9926578444
39438.082,0.6605,0.9926339286
39648.592,0.662,0.9930245536
39860.334,0.6664,0.9934630102
40072.192,0.6609,0.9932756696
40282.852,0.6626,0.9933753189
40493.4,0.664,0.9934550383
40703.4,0.6672,0.9940688776
40913.927,0.6672,0.9942323023
41125.017,0.6656,0.9944595026
41337.051,0.6641,0.9939333546
41547.261,0.6652,0.9935427296
41757.935,0.6614,0.9941565689
41968.959,0.6689,0.9946707589
42179.475,0.6678,0.9952726403
42389.171,0.659,0.9934191645
42599.076,0.6658,0.9923429528
42809.015,0.6636,0.9939732143
43019.137,0.666,0.9940170599
43229.46,0.662,0.9939014668
43439.98,0.6655,0.9927853954
43651.973,0.6647,0.9940808355
43863.529,0.6634,0.9930404974
44074.337,0.662,0.9938735651
44285.141,0.667,0.9937181122
44495.718,0.6601,0.993885523
44706.795,0.6599,0.9934032207
44917.49,0.6615,0.9933713329
45128.62,0.6636,0.9941007653
45341.219,0.6601,0.9944953763
45553.575,0.6608,0.9934789541
45767.526,0.6609,0.9938536352
45979.401,0.6636,0.9931361607
46191.145,0.6649,0.9938416773
46402.526,0.6648,0.994009088
46615.145,0.6655,0.9942004145
46826.845,0.6641,0.9937739158
47040.574,0.6566,0.9934829401
47254.687,0.6662,0.9944515306
47469.499,0.6655,0.9947704082
47683.818,0.6656,0.9952766263
47895.809,0.6626,0.9949099171
48109.272,0.6609,0.9952845982
48321.719,0.664,0.9939373406
55160.783,0.6796,0.9953523597
69942.357,0.6875,0.9967275191
87964.936,0.6905,0.9957509566
99088.047,0.6944,0.9944754464
118895.521,0.6981,0.9960459184
137020.957,0.7011,0.9948541135
161649.709,0.7018,0.995571588
183752.529,0.7059,0.9961495536
202561.841,0.7072,0.9952566964
228600.586,0.7073,0.9963647959
253287.175,0.7098,0.9957150829
268065.999,0.7084,0.9940688776
280395.52,0.7091,0.9932597258
304784.742,0.7086,0.9964923469
331016.295,0.7096,0.9962651467
348715.689,0.7094,0.9943598533
380498.337,0.7102,0.9962970344
411492.603,0.7097,0.9970663265
432895.193,0.7096,0.99453125
467797.01,0.7099,0.9952925702
512070.407,0.7096,0.996229273
553007.473,0.7099,0.9956114477
589479.968,0.7095,0.9947305485
635002.414,0.71502,0.996229273
118895.521,0.7151,0.996484375


==> images/experiments/V_25/V_25_vary_k_CIFAR_100/arc/training_k_10.csv <==
time/s,test acc,training acc 
25.533,0.1132,0.0929129464
50.459,0.1674,0.1778380102
75.397,0.2218,0.2514588648
100.416,0.2932,0.3146922832
125.556,0.3429,0.3679966518
150.494,0.3563,0.4124641263
175.385,0.4247,0.4495934311
200.685,0.4634,0.4813895089
226.109,0.4433,0.51171875
250.931,0.4755,0.5378268495
276.147,0.4391,0.5571189413
300.836,0.4938,0.5802375638
325.603,0.5194,0.5995137117
350.412,0.5122,0.6175263074
375.939,0.5171,0.6336854273
400.746,0.531,0.6516820791
425.714,0.5373,0.6658322704
450.498,0.5688,0.6828324298
475.144,0.5492,0.691270727
499.878,0.5821,0.70859375
524.906,0.5742,0.7221898916
549.938,0.5868,0.7322544643
574.742,0.5817,0.7473054847
599.557,0.57,0.7560626594
624.451,0.5775,0.7646085778
649.232,0.5819,0.7765226403
674.069,0.5942,0.7860132334
699.675,0.5858,0.7965361926
724.528,0.5903,0.8006776148
749.424,0.6023,0.8107142857
774.266,0.6032,0.8184351084
799.2,0.6006,0.8259486607
823.903,0.5956,0.8358856824
848.779,0.5804,0.839975287
873.893,0.6034,0.8501873406
898.932,0.6039,0.853121014
923.792,0.6009,0.8627192283
948.852,0.5978,0.8630939094
973.794,0.6168,0.8713209503
998.829,0.6016,0.8768933355
1023.571,0.5961,0.8801817602
1048.176,0.6129,0.8888831314
1072.993,0.6205,0.8925542092
1097.707,0.6111,0.8955636161
1122.67,0.615,0.8989277742
1147.462,0.6062,0.9008968431
1172.209,0.6134,0.9077646684
1197.278,0.6188,0.912635523
1222.084,0.626,0.9175542092
1247.192,0.6145,0.9165816327
1271.989,0.6262,0.9183912628
1297.223,0.6281,0.923832111
1322.573,0.6234,0.9267578125
1347.825,0.631,0.9281608737
1372.584,0.6216,0.9320990115
1397.385,0.6165,0.933848852
1422.626,0.6254,0.9382892219
1448.188,0.6285,0.938540338
1472.962,0.6203,0.941015625
1498.572,0.6221,0.9429049745
1523.368,0.6273,0.9471819196
1548.189,0.623,0.9485570791
1573.226,0.6244,0.9473254145
1598.78,0.618,0.9503706952
1623.517,0.6449,0.9517458546
1648.407,0.6387,0.952602838
1673.572,0.6399,0.9538903061
1698.421,0.6315,0.9569435587
1723.578,0.6242,0.9574736926
1748.556,0.6373,0.9580795599
1773.368,0.6286,0.9570392219
1798.243,0.6346,0.9624202806
1823.29,0.6402,0.9617386798
1848.158,0.6357,0.9628228635
1872.928,0.6358,0.9663384885
1897.456,0.6349,0.965880102
1922.198,0.6348,0.9679368622
1947.039,0.639,0.9670639349
1971.912,0.6422,0.9686742666
1996.725,0.641,0.9715401786
2021.682,0.6393,0.9687181122
2047.195,0.6406,0.966537787
2072.545,0.6418,0.9714126276
2097.297,0.6464,0.9732860332
2122.551,0.649,0.9721739477
2147.406,0.6433,0.9721938776
2172.57,0.6354,0.9736208546
2198.03,0.6426,0.9733179209
2223.67,0.6457,0.9744260204
2248.437,0.6464,0.9757055166
2273.307,0.647,0.9759964923
2298.513,0.6416,0.9739516901
2323.613,0.6446,0.9764548788
2348.967,0.6439,0.9775310906
2373.64,0.6484,0.9780333227
2398.686,0.6454,0.9750837054
2423.836,0.6471,0.9789221939
2448.993,0.6538,0.9802295918
2474.086,0.6415,0.9788265306
2499.431,0.6368,0.9795679209
2524.482,0.6438,0.9789421237
2549.397,0.6462,0.9801857462
2574.502,0.6506,0.9823899872
2599.348,0.6506,0.9810985332
2624.118,0.6498,0.9806202168
2649.018,0.6491,0.9822385204
2674.015,0.6501,0.9817083865
2698.919,0.6448,0.9824099171
2724.43,0.6568,0.9821348852
2749.235,0.6473,0.9841318559
2774.112,0.6566,0.9836854273
2799.231,0.6508,0.9848254145
2823.954,0.6496,0.9840481505
2848.901,0.6492,0.9833864796
2873.726,0.6553,0.9842075893
2899.263,0.6486,0.9846181441
2924.441,0.6474,0.9841358418
2949.532,0.6523,0.9855309311
2974.402,0.6508,0.9851801658
2999.317,0.6569,0.9878627232
3024.219,0.6545,0.9865074936
3049.078,0.6535,0.9863879145
3073.945,0.6531,0.9853914222
3099.154,0.652,0.9870296556
3124.012,0.6513,0.9853794643
3149.695,0.6537,0.9861367985
3174.532,0.6547,0.9857860332
3199.931,0.6541,0.9866509885
3224.975,0.6526,0.9895926339
3249.974,0.6563,0.9879703444
3274.875,0.6526,0.9877112564
3300.134,0.6541,0.9887755102
3325.605,0.6527,0.9883091518
3350.345,0.645,0.988277264
3375.256,0.6507,0.988536352
3400.556,0.6579,0.9880620217
3425.425,0.6543,0.9894132653
3451.037,0.6543,0.9889708227
3476.382,0.653,0.9874202806
3501.995,0.657,0.988536352
3526.802,0.6567,0.9891342474
3551.625,0.6564,0.9899952168
3576.342,0.647,0.987631537
3601.504,0.6568,0.9884725765
3626.55,0.6612,0.9896882972
3651.362,0.6565,0.9893375319
3676.103,0.6558,0.9899832589
3701.235,0.6569,0.9905691964
3726.645,0.6578,0.9894690689
3751.865,0.6531,0.9884765625
3776.661,0.6551,0.9886360013
3801.41,0.6592,0.9891143176
3826.417,0.6587,0.9911112883
3851.227,0.6626,0.9886599171
3876.063,0.6594,0.9893933355
3901.114,0.6535,0.9891701212
3926.336,0.6565,0.9896125638
3951.337,0.658,0.9910993304
3976.31,0.6563,0.9908083546
4001.402,0.6509,0.9909638074
4026.297,0.6584,0.991270727
4051.277,0.6595,0.9913663903
4076.132,0.6579,0.9920679209
4101.436,0.6589,0.9911232462
4126.433,0.6612,0.9911710778
4151.293,0.6591,0.9922871492
4175.972,0.6636,0.9929049745
4200.822,0.6599,0.9927814094
4225.685,0.6605,0.9909518495
4250.349,0.6601,0.9922273597
4275.322,0.6581,0.9910036671
4300.054,0.6607,0.9915497449
4324.758,0.6533,0.990888074
4349.549,0.6549,0.9919563138
4375.192,0.6601,0.9910634566
4400.408,0.6566,0.9907684949
4425.38,0.6606,0.9899633291
4450.962,0.6562,0.9922831633
4475.737,0.6594,0.992837213
4500.486,0.657,0.9925223214
4525.149,0.6605,0.9927016901
4550.272,0.6571,0.991661352
4575.225,0.6623,0.9932796556
4600.132,0.6613,0.9924186862
4624.821,0.6564,0.9926618304
4649.841,0.664,0.9934789541
4674.883,0.6579,0.9927256059
4699.704,0.66,0.9916254783
4724.612,0.6626,0.9925223214
4749.398,0.6603,0.9925382653
4774.457,0.6674,0.9937978316
4799.621,0.658,0.9926857462
4824.292,0.6635,0.9935985332
4848.98,0.6624,0.9929966518
4874.403,0.6593,0.9930564413
4899.213,0.6625,0.9930165816
4924.118,0.6624,0.9926977041
4948.964,0.6659,0.9929807079
4973.997,0.6624,0.9934829401
4999.271,0.6628,0.9937818878
5024.038,0.6584,0.9933035714
5048.748,0.6598,0.9930245536
5073.602,0.6608,0.9928691008
5098.5,0.6669,0.993223852
5123.453,0.6601,0.9930245536
5148.27,0.6616,0.9938217474
5173.421,0.6554,0.9938735651
5198.788,0.6648,0.9939134247
5223.657,0.6659,0.9944794324
5249.094,0.6654,0.9924226722
5274.152,0.6636,0.9932597258
5299.034,0.6619,0.9930365115
5323.834,0.6594,0.9941964286
5348.673,0.6623,0.9937739158
5373.473,0.6656,0.9938177615
5398.239,0.6671,0.9942402742
5423.011,0.6602,0.9946308992
5448.156,0.66,0.9943757972
5473.518,0.669,0.9945591518
5498.46,0.6646,0.9945192921
5523.592,0.6628,0.9948700574
5548.503,0.6613,0.994786352
5573.751,0.6587,0.9944953763
5598.437,0.6646,0.9954559949
5623.234,0.6629,0.9952527105
5648.049,0.6643,0.9957110969
5673.431,0.666,0.9948102679
5698.231,0.6653,0.9938974809
5724.048,0.6615,0.9952168367
5749.327,0.6664,0.994917889
5774.269,0.6535,0.9946508291
5799.34,0.6621,0.9938137755
5824.159,0.6574,0.9937779018
5849.193,0.6618,0.9936702806
5874.088,0.6629,0.9938576212
5899.516,0.6622,0.9940808355
5925.241,0.6639,0.9944714605
5950.014,0.6611,0.9949577487
5975.063,0.6578,0.9941206952
6000.245,0.6673,0.9941565689
6025.303,0.6602,0.9944953763
6050.244,0.6666,0.9956353635
6075.277,0.6579,0.9939174107
6100.246,0.6611,0.9940808355
6125.152,0.6643,0.9937779018
6150.203,0.6661,0.9940170599
6175.479,0.6664,0.995176977
6200.471,0.6644,0.9946707589
6225.419,0.6698,0.9953364158
6250.225,0.6652,0.9954759247
6275.085,0.6636,0.9956552934
6300.341,0.6634,0.9946388712
6325.29,0.668,0.9952965561
6350.015,0.6593,0.9943757972
6374.874,0.6646,0.9955556441
6399.571,0.6642,0.9955157844
6424.66,0.6643,0.9953125
6449.463,0.6579,0.9960259885
6474.186,0.6703,0.9959741709
6498.843,0.6638,0.9960339605
6523.767,0.668,0.99609375
6548.641,0.6638,0.9954958546
6573.392,0.6674,0.9957110969
6598.3,0.6636,0.9960499043
6623.02,0.6659,0.9964485013
6648.45,0.6664,0.9963926977
6673.852,0.6679,0.9956951531
6699.028,0.663,0.9960259885
6724.232,0.6645,0.9953922194
6749.049,0.6604,0.9949338329
6773.906,0.6655,0.9947305485
6798.641,0.6611,0.9949976084
6823.469,0.6655,0.9958745217
6848.461,0.6627,0.9957270408
6873.794,0.6578,0.9962492028
6898.626,0.6664,0.995571588
6923.58,0.6616,0.9956234056
6948.462,0.6738,0.9969108737
6973.783,0.668,0.9955357143
6999.439,0.6669,0.9968311543
7024.288,0.6666,0.9968470982
7049.811,0.6669,0.9968112245
7075.022,0.6673,0.9967713648
7099.926,0.6685,0.9959701849
7125.379,0.6673,0.9961136798
7150.178,0.6714,0.9961933992
7175.528,0.6719,0.9962053571
7200.444,0.6656,0.9954679528
7225.243,0.6692,0.9950294962
7249.953,0.6639,0.996089764
7275.513,0.6696,0.9964485013
7300.518,0.6665,0.9962492028
7325.448,0.6621,0.9972895408
7350.328,0.6646,0.996348852
7375.252,0.6709,0.9964644452
7400.597,0.6647,0.9961495536
7425.447,0.6675,0.9959741709
7451.05,0.6679,0.9962890625
7475.979,0.664,0.9962332589
7500.768,0.6711,0.9960419324
7528.87,0.6731,0.0956313776
7556.968,0.6714,0.178902264
7585.117,0.6736,0.2464923469
7613.339,0.6725,0.3011639031
7641.62,0.672,0.3451969069
7670.225,0.6732,0.3820790816
7699.137,0.6719,0.4161710778
7727.489,0.6741,0.4465800383
7756.675,0.6753,0.4770248724
7785.483,0.6761,0.501698023
7813.8,0.6765,0.5263632015
7842.053,0.6769,0.5481385523
7870.238,0.6798,0.566278699
7898.946,0.6775,0.584502551
7927.186,0.6781,0.6031648597
7955.343,0.6771,0.6187300702
7984.191,0.6798,0.6367307079
8012.579,0.678,0.650127551
8041.036,0.6789,0.6637077487
8069.315,0.679,0.6784598214
8097.491,0.6758,0.6915058992
8125.703,0.681,0.701694037
8154.126,0.6802,0.7161272321
8182.404,0.6821,0.7249162946
8210.635,0.6803,0.7369698661
8238.833,0.6809,0.748178412
8267.13,0.6834,0.7587093431
8295.333,0.6851,0.7680125957
8323.427,0.6857,0.7794204401
8351.387,0.6849,0.7874242666
8379.479,0.6832,0.7942522321
8408.757,0.6838,0.8022520727
8436.903,0.6832,0.8096580038
8464.904,0.6839,0.8149553571
8493.432,0.6844,0.8274035395
8522.582,0.6864,0.8342275191
8550.832,0.6814,0.8411750638
8579.478,0.6873,0.8470742985
8608.263,0.6822,0.8520727041
8636.334,0.6885,0.8564253827
8664.525,0.6849,0.8618263712
8692.797,0.6902,0.8696229273
8721.032,0.686,0.8707788584
8749.559,0.6872,0.8768016582
8777.83,0.6839,0.8847377232
8806.448,0.6887,0.890102838
8835.295,0.689,0.8915258291
8864.191,0.6897,0.8976921237
8892.521,0.6864,0.901036352
8920.712,0.6886,0.9086694834
8948.836,0.687,0.9079001913
8977.123,0.6908,0.9138193559
9005.595,0.6877,0.9158641582
9033.682,0.6889,0.9185387436
9062.301,0.6892,0.9206712372
9091.089,0.6888,0.9280094069
9120.096,0.6912,0.9294722577
9148.55,0.6941,0.9297632334
9176.864,0.6878,0.9325852997
9206.137,0.69,0.9346859056
9234.566,0.692,0.9346101722
9263.281,0.6924,0.9372329401
9291.589,0.6916,0.9408601722
9320.164,0.694,0.9421117666
9348.494,0.6906,0.9463010204
9376.74,0.689,0.9484295281
9405.164,0.6932,0.9468191964
9433.569,0.6889,0.9530412946
9462.139,0.6916,0.9512037628
9490.499,0.6927,0.9525908801
9519.615,0.6893,0.9540577168
9547.966,0.6911,0.9566485969
9576.34,0.6898,0.9565848214
9605.528,0.6932,0.9570511798
9633.986,0.6956,0.958852838
9662.385,0.6915,0.9578324298
9690.714,0.6924,0.9617426658
9719.009,0.6947,0.9627750319
9747.356,0.6946,0.9631656569
9775.49,0.6938,0.9637555804
9803.775,0.6924,0.9646324936
9832.25,0.6933,0.9639907526
9860.497,0.6943,0.9661152742
9888.887,0.6915,0.9671595982
9917.098,0.6971,0.9681281888
9946.217,0.6953,0.9691087372
9974.365,0.6954,0.968614477
10002.501,0.691,0.9704559949
10030.826,0.6939,0.9687938457
10059.015,0.696,0.9697305485
10087.622,0.6962,0.9704520089
10115.94,0.6908,0.973959662
10144.866,0.6932,0.9730588329
10173.119,0.6977,0.9742028061
10201.131,0.6971,0.9768534758
10229.294,0.6974,0.9775629783
10257.31,0.6957,0.9749481824
10285.816,0.6957,0.9779017857
10314.112,0.6923,0.978121014
10342.854,0.6944,0.9745575574
10371.339,0.6926,0.9763950893
10399.831,0.6945,0.9782206633
10427.683,0.6967,0.9769850128
10456.562,0.6963,0.9795958227
10484.862,0.6965,0.9810188138
10513.702,0.6971,0.9811025191
10541.926,0.6948,0.9786910077
10570.406,0.6937,0.9797393176
10598.625,0.6962,0.9804926658
10626.841,0.6953,0.9815927934
10655.002,0.6968,0.9812898597
10683.167,0.6957,0.9811543367
10711.833,0.6968,0.9821269133
10740.397,0.6955,0.9810786033
10768.66,0.6961,0.9804328763
10796.805,0.6942,0.9819355867
10825.692,0.6928,0.9830038265
10854.291,0.693,0.9823142538
10883.225,0.7004,0.9849609375
10911.553,0.6979,0.9840880102
10939.652,0.6923,0.9852000957
10967.809,0.6989,0.9856026786
10995.839,0.6936,0.9858498087
11024.718,0.6949,0.9844029018
11052.95,0.6971,0.9863201531
11081.35,0.6963,0.9848692602
11109.823,0.6981,0.9847456952
11138.19,0.6976,0.9861447704
11166.568,0.6973,0.9866749043
11195.427,0.6998,0.9865274235
11223.779,0.6975,0.9873365753
11252.6,0.6951,0.9859375
11280.916,0.6994,0.9859853316
11309.208,0.701,0.9881138393
11337.755,0.694,0.9861009247
11365.929,0.6985,0.9849210778
11394.194,0.6958,0.9866430166
11422.523,0.6964,0.9885881696
11450.762,0.6988,0.9869419643
11479.045,0.6989,0.9860371492
11507.37,0.6974,0.9856664541
11535.55,0.6963,0.9876713967
11563.747,0.6992,0.9870376276
11592.701,0.7003,0.9886200574
11621.048,0.6965,0.9892139668
11649.447,0.6987,0.9884885204
11678.401,0.6983,0.9886559311
11706.569,0.6999,0.9884725765
11734.851,0.6995,0.9896125638
11763.045,0.6968,0.9898238202
11791.735,0.6973,0.9892059949
11820.135,0.6956,0.9895169005
11849.334,0.6929,0.989847736
11877.63,0.6963,0.9882294324
11906.367,0.6986,0.9890146684
11934.6,0.6991,0.9910714286
11962.803,0.6983,0.9913703763
11990.902,0.6952,0.9902742347
12019.111,0.7001,0.9901905293
12047.441,0.6971,0.9900629783
12075.645,0.7007,0.9901506696
12104.157,0.7031,0.9913663903
12132.476,0.6978,0.9900271046
12160.724,0.6984,0.990888074
12189.282,0.6994,0.9910395408
12217.586,0.6976,0.9908322704
12246.087,0.6948,0.9906130421
12274.428,0.695,0.9904496173
12303.109,0.6994,0.9901626276
12331.596,0.6961,0.9910315689
12359.812,0.6966,0.9914221939
12388.037,0.6942,0.9909717793
12416.277,0.6972,0.9900629783
12444.669,0.6966,0.9910873724
12472.979,0.6943,0.9906010842
12501.136,0.6928,0.9916812819
12529.712,0.6979,0.9927774235
12558.558,0.6977,0.9922193878
12586.845,0.697,0.992442602
12615.272,0.6962,0.9913265306
12643.472,0.699,0.9904575893
12671.808,0.7003,0.9915138712
12699.894,0.6957,0.9899952168
12728.03,0.6967,0.9910235969
12756.404,0.699,0.9918765944
12784.756,0.6996,0.9928053253
12812.891,0.7003,0.9939811862
12842.09,0.6992,0.993363361
12870.335,0.6982,0.9915218431
12898.505,0.697,0.99140625
12927.124,0.6995,0.9921237245
12955.307,0.699,0.9919682717
12984.049,0.6958,0.9927654656
13012.239,0.6993,0.9928212691
13041.253,0.6987,0.9927853954
13069.276,0.6988,0.9914461097
13098.202,0.701,0.9930404974
13126.791,0.7022,0.9921635842
13154.953,0.699,0.9935706314
13183.227,0.6993,0.9918566645
13211.532,0.7015,0.9927455357
13239.671,0.7009,0.9928810587
13268.252,0.6995,0.9916852679
13296.605,0.7004,0.9929009885
13324.886,0.696,0.9931640625
13353.249,0.6962,0.993096301
13381.774,0.6951,0.9933832908
13409.828,0.6979,0.9935188138
13438.858,0.6979,0.9919363839
13467.896,0.6967,0.9938735651
13496.143,0.6998,0.9933274872
13525.029,0.6965,0.9936304209
13553.157,0.698,0.9936981824
13581.285,0.7023,0.9929567921
13609.464,0.6974,0.9934390944
13637.661,0.6994,0.9933195153
13666.514,0.7021,0.9938376913
13694.678,0.7025,0.9921436543
13723.258,0.7006,0.9930604273
13751.482,0.6989,0.9941964286
13779.775,0.7016,0.993231824
13808.503,0.699,0.9942283163
13836.941,0.6956,0.9937260842
13865.248,0.6998,0.9939014668
13893.985,0.7024,0.995176977
13922.239,0.6999,0.995176977
13950.645,0.7018,0.9948381696
13979.17,0.7007,0.9932597258
14007.451,0.7008,0.9935586735
14035.68,0.699,0.9935985332
14063.825,0.6995,0.9933992347
14092.014,0.7008,0.9948501276
14120.114,0.7016,0.9949577487
14148.307,0.6986,0.9946986607
14176.581,0.7015,0.995176977
14204.907,0.6996,0.9950334821
14233.174,0.7008,0.9952487245
14261.607,0.7013,0.9946906888
14289.853,0.7012,0.9948262117
14318.345,0.6994,0.9947106186
14346.752,0.699,0.9949099171
14375.409,0.7019,0.994535236
14403.545,0.7003,0.9942920918
14431.613,0.702,0.9944913903
14459.702,0.7006,0.9948939732
14487.607,0.7005,0.994535236
14515.846,0.7003,0.9942044005
14544.08,0.6987,0.9949776786
14572.414,0.7036,0.9941127232
14600.722,0.7025,0.9938974809
14629.002,0.7016,0.9940927934
14657.26,0.7024,0.9931680485
14685.648,0.6993,0.9953364158
14713.901,0.6997,0.9943598533
14742.449,0.7008,0.9941525829
14770.707,0.703,0.9954161352
14799.294,0.7012,0.9941844707
14827.406,0.703,0.9946946747
14856.026,0.7031,0.9949577487
14884.269,0.7054,0.9954320791
14912.499,0.7,0.9950135523
14940.948,0.7024,0.9959542411
14969.165,0.698,0.9954679528
14997.355,0.7029,0.9945750957
15025.528,0.7024,0.9949697066
15054.33,0.7009,0.9946707589
15082.57,0.7001,0.9955357143
15110.876,0.7029,0.9945153061
15139.322,0.7016,0.9946508291
15167.337,0.701,0.994917889
15195.481,0.6984,0.996089764
15223.68,0.7042,0.995571588
15252.503,0.7007,0.9958107462
15280.725,0.6999,0.9964923469
15309.309,0.7051,0.9963727679
15337.722,0.7015,0.9953284439
15366.103,0.7029,0.9962930485
15395.13,0.7026,0.9960299745
15423.739,0.7002,0.9956353635
15451.902,0.6977,0.9952168367
15480.018,0.6985,0.9954759247
15508.339,0.7008,0.9955117985
15536.592,0.6982,0.9958545918
15564.996,0.7027,0.995049426
15593.343,0.7024,0.9960538903
15621.967,0.7027,0.9952088648
15650.415,0.7024,0.9958944515
15678.679,0.7016,0.9955955038
15707.402,0.701,0.9968510842
15735.999,0.6993,0.9952726403
15764.876,0.7024,0.9958147321
15793.498,0.6987,0.9955955038
15822.347,0.7007,0.9958904656
15851.363,0.7018,0.9957429847
15880.091,0.7014,0.9962173151
15908.352,0.7001,0.9954679528
15937.034,0.7003,0.9944316008
15965.153,0.704,0.995571588
15993.217,0.7016,0.9958107462
16021.583,0.6995,0.9958545918
16048.299,0.6965,0.0936862245
16074.811,0.6974,0.1727000957
16101.279,0.6972,0.2423309949
16128.628,0.6986,0.306246014
16155.34,0.6976,0.3597496811
16181.98,0.6984,0.407684949
16209.126,0.696,0.4474609375
16236.202,0.6989,0.4846699617
16262.702,0.698,0.517191486
16290.271,0.6978,0.5433872768
16316.622,0.6983,0.5668606505
16343.838,0.6976,0.591147162
16370.383,0.6964,0.6091477997
16397.131,0.6996,0.6289261798
16423.757,0.6974,0.6451570472
16450.526,0.6982,0.6611049107
16477.49,0.6982,0.676434949
16503.928,0.6975,0.6920838648
16530.565,0.7001,0.7102439413
16556.865,0.6979,0.7210379464
16584.342,0.6989,0.7349968112
16611.028,0.7009,0.7471978635
16637.783,0.6999,0.7563895089
16664.462,0.7034,0.7696787309
16690.924,0.7048,0.779292889
16718.308,0.7043,0.786328125
16745.241,0.704,0.8010841837
16771.994,0.7022,0.8069475446
16798.681,0.707,0.8168367347
16825.305,0.7035,0.8260044643
16851.994,0.7039,0.8313496492
16878.561,0.7061,0.8413384885
16905.501,0.7019,0.8495934311
16932.07,0.7066,0.850135523
16958.785,0.7071,0.8607820472
16985.45,0.707,0.8664580676
17012.168,0.708,0.8728754783
17038.817,0.7087,0.8769052934
17065.638,0.7097,0.8844228316
17092.209,0.7052,0.8866430166
17118.84,0.7063,0.8949776786
17146.297,0.7046,0.8955117985
17173.781,0.7048,0.9029177296
17200.332,0.7093,0.9024633291
17227.228,0.7104,0.9107780612
17253.921,0.7103,0.9133928571
17280.454,0.71,0.9181999362
17306.928,0.7079,0.9222576531
17333.708,0.7076,0.925526148
17360.314,0.7104,0.9257254464
17387.291,0.7102,0.9312978316
17413.988,0.709,0.9310865753
17440.662,0.7104,0.9367466518
17467.514,0.7127,0.9373086735
17494.566,0.7089,0.9396245217
17521.618,0.7094,0.9451650191
17549.197,0.7082,0.940497449
17576.462,0.7113,0.9437300702
17603.156,0.7086,0.9465640944
17629.878,0.7116,0.9493183992
17656.52,0.7113,0.9518136161
17683.424,0.7074,0.9530771684
17710.122,0.7085,0.9545918367
17736.775,0.7088,0.9554807079
17763.386,0.71,0.9556839923
17790.869,0.7138,0.9595583546
17817.713,0.7094,0.9609614158
17844.477,0.7081,0.9614716199
17871.229,0.7066,0.9618662309
17897.453,0.7113,0.9629504145
17924.347,0.7104,0.9638711735
17950.995,0.7115,0.9622688138
17977.903,0.7073,0.963540338
18005.025,0.7088,0.969013074
18032.195,0.7115,0.967837213
18058.854,0.7101,0.9696747449
18085.994,0.7149,0.9693718112
18113.277,0.7126,0.9704280931
18139.983,0.7081,0.971348852
18167.081,0.7131,0.973301977
18193.621,0.709,0.9727000957
18220.265,0.7107,0.9726841518
18246.664,0.7151,0.9739915497
18273.51,0.7091,0.9733498087
18300.35,0.7099,0.9734215561
18327.352,0.713,0.9748963648
18353.796,0.7108,0.9741230867
18380.879,0.7121,0.9749402105
18407.584,0.7107,0.9753427934
18434.632,0.7124,0.9760084503
18461.522,0.7106,0.9785315689
18488.141,0.7087,0.9784398916
18514.671,0.7147,0.9785355548
18541.524,0.7138,0.9792769452
18568.832,0.7114,0.9819595026
18595.455,0.7133,0.9810786033
18622.271,0.7146,0.9820750957
18649.069,0.7135,0.9806401467
18675.443,0.7176,0.9806202168
18701.984,0.7107,0.9820790816
18728.628,0.7174,0.9840481505
18755.895,0.715,0.9839405293
18782.646,0.716,0.9807437819
18809.793,0.7138,0.9806839923
18836.68,0.7105,0.9810267857
18863.683,0.7116,0.9817841199
18890.588,0.7126,0.983462213
18917.436,0.7128,0.9839644452
18944.458,0.7117,0.9841079401
18970.994,0.7101,0.9855867347
18997.802,0.7124,0.9862085459
19024.302,0.7138,0.9864756059
19051.552,0.7158,0.9850605867
19078.329,0.7138,0.9841438138
19105.301,0.7173,0.9846819196
19132.365,0.7153,0.9868821747
19159.489,0.7143,0.9868024554
19186.013,0.7136,0.9848573023
19213.371,0.7142,0.9865274235
19240.138,0.7138,0.9857501594
19266.77,0.7142,0.9861686862
19293.783,0.7125,0.986459662
19320.947,0.7129,0.9877311862
19347.531,0.7143,0.9874362245
19374.207,0.7176,0.986973852
19401.147,0.7167,0.9882732781
19427.766,0.7168,0.9881776148
19455.051,0.7173,0.9891661352
19481.732,0.7141,0.9880620217
19508.127,0.7159,0.9881138393
19534.818,0.7171,0.9884765625
19562.03,0.7156,0.9896324936
19589.575,0.7168,0.9895408163
19616.309,0.7129,0.9890385842
19642.858,0.7171,0.9887515944
19669.722,0.7139,0.989588648
19696.539,0.7159,0.9883888712
19723.248,0.717,0.9887555804
19750.014,0.7165,0.989325574
19777.186,0.7164,0.9881576849
19803.884,0.7113,0.9893136161
19830.57,0.7159,0.9891860651
19857.331,0.718,0.9905931122
19883.997,0.7167,0.9895487883
19910.591,0.7188,0.9896285077
19937.238,0.7189,0.9911750638
19963.939,0.7153,0.9914500957
19990.728,0.7129,0.9912228954
20018.044,0.7154,0.9898278061
20044.67,0.7164,0.9914381378
20072.063,0.7186,0.9916055485
20098.712,0.7175,0.9903738839
20125.69,0.7143,0.9900868941
20153.496,0.7155,0.9907445791
20180.863,0.7126,0.9901466837
20207.668,0.7177,0.9910475128
20234.512,0.7162,0.9920440051
20261.189,0.7125,0.9910634566
20288.411,0.7162,0.9915098852
20315.258,0.7147,0.9915457589
20342.608,0.7157,0.9899075255
20369.743,0.7179,0.9896643814
20396.215,0.7144,0.9913504464
20423.017,0.7156,0.9918805804
20450.165,0.7159,0.9929049745
20477.667,0.7131,0.9936623087
20504.53,0.716,0.9931361607
20531.408,0.7167,0.9925462372
20557.957,0.715,0.9923270089
20585.351,0.7175,0.9929846939
20612.052,0.7182,0.9917689732
20638.886,0.7163,0.9926259566
20666.178,0.7166,0.9917610013
20693.025,0.7167,0.9925023916
20719.714,0.7196,0.9927853954
20746.981,0.7152,0.9929209184
20773.759,0.7173,0.9919642857
20800.165,0.7154,0.9929767219
20827.171,0.717,0.9934191645
20854.834,0.7163,0.9932836416
20881.623,0.7179,0.9941565689
20909.164,0.7186,0.9948102679
20936.145,0.7165,0.9946548151
20963.04,0.717,0.9940330038
20990.435,0.7186,0.9948381696
21017.565,0.7158,0.993100287
21044.325,0.7172,0.9943797832
21070.935,0.7183,0.9935188138
21097.679,0.7135,0.9937141263
21125.233,0.7201,0.9938217474
21152.051,0.7178,0.9936583227
21179.221,0.718,0.9943558673
21205.938,0.7196,0.9931122449
21232.63,0.7189,0.993096301
21259.378,0.7181,0.9929807079
21285.771,0.7209,0.9939054528
21312.437,0.718,0.9939174107
21339.082,0.7179,0.9937619579
21365.814,0.7207,0.992442602
21392.669,0.7186,0.9932118941
21419.436,0.716,0.9936543367
21446.204,0.7172,0.9936423788
21473.633,0.7164,0.9934510523
21500.23,0.7209,0.9948381696
21527.004,0.7194,0.9951331314
21553.624,0.7199,0.9946388712
21580.278,0.7205,0.9940409758
21606.872,0.7177,0.9945790816
21633.549,0.7196,0.994399713
21660.338,0.7187,0.994658801
21686.866,0.7175,0.9945153061
21713.743,0.7167,0.9945750957
21740.512,0.7183,0.9940609056
21767.441,0.7213,0.9940768495
21794.35,0.7228,0.9944754464
21821.13,0.7225,0.9944555166
21847.745,0.7166,0.9941924426
21874.538,0.7186,0.9947305485
21901.819,0.722,0.9951171875
21928.483,0.7183,0.9944714605
21955.436,0.7204,0.9952287946
21982.753,0.7162,0.9955955038
22009.635,0.721,0.9950972577
22036.862,0.7187,0.9938616071
22063.681,0.7215,0.9948381696
22091.239,0.7194,0.9948780293
22118.193,0.7195,0.9938177615
22145.172,0.7177,0.9946069834
22172.614,0.7136,0.9939931441
22199.461,0.7221,0.9949577487
22226.346,0.7185,0.9956313776
22253.419,0.7214,0.9954161352
22280.206,0.7148,0.9957708865
22307.101,0.7182,0.995057398
22333.825,0.7197,0.9949338329
22360.444,0.7179,0.9951291454
22387.568,0.7165,0.9946747449
22414.06,0.716,0.9947783801
22440.597,0.7178,0.9952088648
22467.524,0.7211,0.9944555166
22494.148,0.7214,0.9950892857
22521.709,0.7177,0.9954759247
22549.273,0.7176,0.9956154337
22575.895,0.7177,0.9952566964
22602.676,0.7211,0.9955955038
22629.186,0.7198,0.995703125
22656.313,0.7173,0.9954878827
22683.061,0.7208,0.9956911671
22709.915,0.7219,0.9957549426
22736.652,0.7206,0.9948301977
22763.194,0.7216,0.9954360651
22790.44,0.7211,0.9952367666
22817.681,0.7192,0.9956273916
22844.762,0.7201,0.9953324298
22872.023,0.722,0.9952327806
22899.37,0.7218,0.9958545918
22925.907,0.719,0.9967514349
22952.443,0.7174,0.9957629145
22979.162,0.7207,0.9958824936
23006.391,0.7199,0.9960339605
23033.45,0.7198,0.9959343112
23060.454,0.72,0.996089764
23087.783,0.7205,0.9971101722
23115.455,0.7201,0.995838648
23142.766,0.7212,0.9967115753
23169.733,0.7225,0.9967315051
23196.626,0.7204,0.9961694834
23223.283,0.7196,0.9968869579
23251.016,0.7205,0.9966318559
23277.702,0.7185,0.9959303253
23304.451,0.7222,0.996229273
23331.666,0.7199,0.9952088648
23358.324,0.7198,0.9966916454
23385.059,0.7218,0.9960459184
23412.247,0.7177,0.9953922194
23439.286,0.7204,0.9955915179
23466.117,0.7203,0.9960339605
23492.689,0.7217,0.9964126276
23519.401,0.7219,0.9971500319
23546.71,0.7193,0.9969108737
23573.272,0.7206,0.9963209503
23600.174,0.7221,0.9967275191
23626.681,0.7202,0.9969905931
23653.608,0.719,0.9967713648
23680.523,0.7223,0.9956712372
23707.215,0.7175,0.9960140306
23733.87,0.7196,0.9963289222
23760.481,0.7158,0.9966477997
23787.159,0.7167,0.9965521365
23813.919,0.7188,0.9962850765
23840.567,0.7173,0.9964126276
23867.774,0.7172,0.9973254145
23894.408,0.7211,0.9968510842
23921.45,0.7186,0.997010523
23948.631,0.7212,0.9960299745
23975.265,0.7191,0.9964126276
24001.913,0.7176,0.9965680804
24029.011,0.7188,0.9965322066
24056.094,0.7209,0.9966318559
24082.645,0.7207,0.9967514349
24112.578,0.7182,0.0949139031
24142.932,0.7196,0.1809470663
24173.856,0.7184,0.2519092793
24204.454,0.7181,0.311846301
24234.449,0.7173,0.3603874362
24264.287,0.7173,0.405213648
24294.307,0.7184,0.4432637117
24324.35,0.7204,0.4770368304
24354.403,0.7178,0.5105110013
24384.519,0.7196,0.5360929528
24414.582,0.7172,0.5590441645
24444.566,0.7188,0.5847098214
24474.669,0.7198,0.6006855867
24504.569,0.7196,0.6185825893
24535.224,0.7212,0.6378069196
24565.239,0.7198,0.6576371173
24595.223,0.7181,0.6702965561
24625.257,0.7163,0.687759088
24655.455,0.7202,0.6990593112
24685.87,0.7191,0.7138990753
24715.874,0.7222,0.7271723533
24745.907,0.7219,0.7430644133
24776.296,0.7198,0.7530970982
24806.762,0.7209,0.763930963
24836.859,0.7202,0.7735331633
24866.791,0.7216,0.7826052296
24897.398,0.7232,0.7958745217
24927.4,0.7202,0.8060387436
24957.663,0.7192,0.8144969707
24987.703,0.7229,0.8208705357
25017.78,0.7209,0.8301498724
25048.051,0.7215,0.8383490115
25078.192,0.7232,0.8464524872
25108.424,0.7238,0.8525430485
25138.488,0.7242,0.8587452168
25168.444,0.7187,0.8641621492
25198.461,0.7227,0.8695511798
25228.522,0.724,0.8762914541
25258.615,0.7235,0.8816326531
25288.526,0.7222,0.8887874681
25318.504,0.7212,0.8898517219
25348.725,0.726,0.8978475765
25378.591,0.7224,0.9021125638
25408.3,0.724,0.9051777742
25438.228,0.7226,0.9105189732
25468.26,0.7255,0.9126953125
25498.704,0.7226,0.9167689732
25528.509,0.7236,0.9175462372
25558.556,0.7251,0.920962213
25588.434,0.7248,0.9271882972
25618.502,0.7259,0.9305205676
25649.147,0.7247,0.9309231505
25679.281,0.7222,0.9347417092
25709.332,0.7259,0.9379982462
25739.872,0.7228,0.9389748087
25769.976,0.7208,0.9412149235
25800.006,0.7234,0.9448740434
25830.037,0.7218,0.9489158163
25860.465,0.7227,0.9507055166
25890.512,0.7243,0.949613361
25920.728,0.7258,0.9477798151
25950.716,0.7215,0.9538903061
25981.342,0.7246,0.9565848214
26011.401,0.7272,0.9546197385
26041.305,0.7248,0.9544722577
26071.31,0.7248,0.9588289222
26101.592,0.7233,0.9601642219
26131.489,0.725,0.9601482781
26161.212,0.7257,0.9627232143
26191.17,0.7264,0.9607382015
26220.939,0.7258,0.9650271046
26251.065,0.7241,0.9646404656
26280.971,0.7253,0.9678172832
26310.963,0.7244,0.9670200893
26341.182,0.723,0.9667171556
26371.22,0.725,0.9702407526
26401.111,0.7245,0.971739477
26431.054,0.7247,0.9717155612
26460.91,0.7256,0.9708705357
26491.533,0.7244,0.9734534439
26521.782,0.7259,0.9729512117
26551.749,0.7238,0.9745894452
26581.654,0.7242,0.9724290497
26612.181,0.7231,0.9742107781
26642.147,0.7252,0.9759486607
26672.287,0.7252,0.9745655293
26702.703,0.7262,0.9755699936
26732.958,0.7256,0.9782366071
26762.891,0.7254,0.9777941645
26792.655,0.723,0.9783203125
26822.624,0.7229,0.977734375
26852.573,0.7251,0.9764508929
26882.503,0.723,0.9804807079
26912.467,0.7254,0.9806082589
26942.747,0.7258,0.979683514
26972.761,0.7261,0.9798309949
27002.874,0.725,0.9815609056
27032.89,0.7216,0.9814293686
27062.891,0.7235,0.9834422832
27092.737,0.7252,0.9806760204
27122.536,0.7232,0.9834941008
27152.327,0.7253,0.9829559949
27182.378,0.7248,0.9830117985
27212.367,0.7233,0.9815569196
27242.341,0.7251,0.9840680804
27272.287,0.7263,0.9830875319
27302.409,0.7252,0.9829759247
27333.205,0.7242,0.9832469707
27363.217,0.7242,0.9849728954
27393.111,0.7245,0.9831632653
27423.387,0.7248,0.9835220026
27454.354,0.7273,0.9856265944
27484.269,0.7253,0.985160236
27514.018,0.7228,0.9844666773
27544.389,0.7263,0.9879344707
27574.666,0.7232,0.9870097258
27605.327,0.7256,0.9862603635
27635.942,0.7247,0.9865393814
27665.858,0.7235,0.9864437181
27696.079,0.7241,0.9871213329
27726.581,0.7234,0.9883370536
27757.037,0.7243,0.9885323661
27787.232,0.7244,0.9877391582
27818.099,0.7218,0.9870017538
27848.064,0.7254,0.9874282526
27877.735,0.727,0.9865632972
27907.56,0.7255,0.987890625
27937.389,0.7238,0.9885084503
27967.561,0.7267,0.9894690689
27997.835,0.7233,0.9898557079
28028.053,0.726,0.9882453763
28058.036,0.7253,0.9880420918
28087.936,0.7264,0.9890226403
28117.841,0.7281,0.9891063457
28147.865,0.7278,0.9886997768
28177.917,0.7269,0.9908641582
28207.967,0.7242,0.9898836097
28238.378,0.7225,0.9892817283
28268.291,0.7262,0.98984375
28298.593,0.7252,0.9900669643
28328.741,0.7251,0.9893494898
28358.961,0.7277,0.9902423469
28390.102,0.7271,0.9910873724
28420.285,0.7272,0.9913305166
28450.214,0.7244,0.9918407207
28480.368,0.726,0.9911312181
28510.93,0.7253,0.9901147959
28540.889,0.7246,0.9899075255
28571.02,0.7242,0.9904615753
28600.988,0.7252,0.9915298151
28630.927,0.7265,0.9911910077
28661.03,0.7281,0.9913225446
28691.287,0.7231,0.9924027423
28721.273,0.7249,0.9929408482
28751.48,0.7263,0.9918048469
28782.31,0.7246,0.9916055485
28812.915,0.7233,0.9926020408
28842.851,0.7257,0.9921157526
28872.94,0.7278,0.9903738839
28902.93,0.7246,0.9926419005
28933.425,0.7266,0.9910794005
28963.398,0.7269,0.9925422513
28993.179,0.7237,0.9926299426
29023.134,0.7245,0.9927614796
29053.106,0.7271,0.9919204401
29082.957,0.7259,0.9919882015
29112.838,0.7237,0.9920838648
29142.871,0.7264,0.9920878508
29173.463,0.7251,0.9917849171
29203.354,0.7263,0.9934311224
29233.612,0.7241,0.9927016901
29263.594,0.7251,0.9924744898
29293.526,0.7233,0.9921476403
29323.872,0.7236,0.9923668686
29353.939,0.7249,0.9923867985
29383.923,0.7253,0.9934390944
29414.502,0.7252,0.9937619579
29444.521,0.7261,0.9944953763
29474.569,0.7246,0.9930006378
29504.899,0.724,0.9939612564
29534.86,0.7253,0.9941924426
29565.094,0.7265,0.9934430804
29594.982,0.7248,0.9938376913
29625.308,0.7256,0.9932796556
29655.334,0.7263,0.9939572704
29685.585,0.7245,0.9936543367
29715.63,0.7261,0.9948182398
29746.121,0.7244,0.994013074
29776.172,0.724,0.9930444834
29806.978,0.7269,0.9941964286
29836.957,0.7245,0.9936543367
29866.988,0.726,0.9924784758
29897.006,0.7265,0.9931361607
29926.753,0.7262,0.9939333546
29957.185,0.7264,0.9944395727
29987.771,0.7257,0.995176977
30017.623,0.7303,0.9944953763
30047.579,0.7282,0.9937978316
30078.101,0.7229,0.9936981824
30108.683,0.7274,0.9942203444
30139.129,0.7246,0.9935586735
30169.128,0.7259,0.9934032207
30199.914,0.7252,0.9937101403
30230.242,0.7259,0.9945990115
30260.202,0.7264,0.9943160077
30290.137,0.7269,0.9944316008
30320.025,0.727,0.9948341837
30350.381,0.7262,0.9954320791
30380.887,0.7268,0.9948062819
30411.489,0.7284,0.9947544643
30441.947,0.7275,0.9950175383
30471.995,0.7272,0.9951211735
30502.06,0.7265,0.9957868304
30532.085,0.7262,0.9948421556
30562.136,0.7269,0.9947544643
30593.098,0.728,0.9951371173
30623.205,0.7262,0.996089764
30653.152,0.7271,0.99609375
30683.292,0.7271,0.9953364158
30713.303,0.7255,0.9951530612
30744.171,0.726,0.9954958546
30773.982,0.7259,0.9949976084
30804.097,0.724,0.9951530612
30834.144,0.7252,0.9961734694
30864.106,0.7261,0.9954520089
30894.949,0.7256,0.9967075893
30925.031,0.7253,0.9957150829
30955.112,0.7263,0.9964126276
30984.889,0.7268,0.9949537628
31014.904,0.7294,0.9959343112
31044.806,0.7286,0.9958466199
31074.885,0.7265,0.9958107462
31105.234,0.7279,0.9942522321
31135.314,0.7306,0.995571588
31165.404,0.728,0.9954520089
31195.457,0.7263,0.9953922194
31225.527,0.7255,0.9945790816
31255.663,0.727,0.9945750957
31286.203,0.7278,0.9948541135
31316.246,0.7281,0.9939572704
31346.186,0.7242,0.9949896365
31376.843,0.7258,0.9946229273
31407.308,0.727,0.9951171875
31437.219,0.7275,0.9954759247
31467.057,0.7248,0.9955516582
31497.966,0.7286,0.9956154337
31527.957,0.7284,0.9954759247
31558.285,0.7265,0.9955915179
31589.14,0.7284,0.99609375
31619.667,0.726,0.996611926
31649.745,0.7263,0.9957469707
31680.611,0.7279,0.9957150829
31710.707,0.7283,0.99609375
31740.954,0.7267,0.9960698342
31770.947,0.7285,0.9959741709
31800.938,0.7271,0.9968112245
31831.434,0.7262,0.9964285714
31862.102,0.7278,0.9956473214
31892.247,0.7267,0.9963289222
31922.377,0.7285,0.9964485013
31952.613,0.7245,0.9955955038
31982.57,0.7269,0.9948700574
32012.686,0.7254,0.9958745217
32042.881,0.7272,0.9957110969
32073.36,0.7254,0.9965800383
32103.47,0.7276,0.9964923469
32133.568,0.7276,0.9963687819
32163.466,0.7273,0.9962492028
32193.395,0.7277,0.9952407526
32223.421,0.7276,0.9952566964
32253.528,0.7291,0.9956672513
32283.613,0.727,0.9951570472
32313.652,0.725,0.9962133291
32343.689,0.7284,0.9962890625
32373.88,0.7274,0.9962890625
32404.226,0.7271,0.9963926977
32434.83,0.7263,0.996352838
32464.813,0.7287,0.9965322066
32495.211,0.7283,0.9959941008
32525.228,0.7276,0.9969905931
32555.281,0.7283,0.9965680804
32585.523,0.7277,0.9971619898
32615.895,0.7261,0.997006537
32646.509,0.7257,0.9967514349
32676.826,0.7259,0.997010523
32707.165,0.7266,0.9974808673
32737.562,0.7267,0.9965122768
32767.835,0.7256,0.9972855548
32797.89,0.7249,0.9966677296
32827.908,0.7287,0.9964485013
32858.694,0.7264,0.9963368941
32888.622,0.7262,0.9966717156
32919.029,0.7248,0.9967873087
32949.148,0.7257,0.996225287
32979.529,0.7286,0.9969068878
33009.578,0.7269,0.9965322066
33039.832,0.7268,0.9965441645
33070.071,0.7249,0.9969866071
33100.149,0.7261,0.9965601084
33130.238,0.7257,0.9968510842
33158.843,0.7245,0.0933394452
33187.923,0.7247,0.1639987245
33216.726,0.7238,0.2307397959
33245.784,0.7249,0.2904775191
33274.457,0.7247,0.3482222577
33303.514,0.7242,0.3939532844
33332.597,0.7248,0.4343989158
33361.279,0.7249,0.4724649235
33390.515,0.7247,0.5029097577
33419.304,0.7248,0.5305285395
33449.075,0.7254,0.5590202487
33477.656,0.7244,0.5829081633
33506.364,0.7249,0.6080955038
33535.068,0.7254,0.6297951212
33563.917,0.7246,0.6494379783
33592.988,0.7241,0.6680245536
33621.894,0.7247,0.6872847577
33650.859,0.7251,0.7038066008
33679.532,0.7255,0.7185307717
33708.304,0.7252,0.7358617666
33737.535,0.7248,0.7493223852
33766.442,0.7254,0.7661391901
33795.084,0.7256,0.7796396684
33823.724,0.7254,0.7919802296
33852.476,0.7262,0.7994977679
33881.373,0.7263,0.8131855867
33910.855,0.7267,0.8249282526
33939.572,0.7257,0.8339445153
33968.465,0.7266,0.843490912
33997.712,0.7275,0.8526506696
34026.814,0.7259,0.8611088967
34055.515,0.7248,0.8700972577
34084.366,0.7264,0.878511639
34113.383,0.7279,0.8807995855
34142.089,0.7266,0.8866230867
34170.863,0.725,0.8949418048
34199.614,0.7254,0.9015625
34229.276,0.7257,0.9021006059
34258.626,0.7255,0.9124720982
34287.721,0.7263,0.9141222895
34316.654,0.7254,0.9193877551
34345.899,0.7243,0.9214445153
34374.773,0.7242,0.9272321429
34403.868,0.7246,0.9336096939
34432.848,0.724,0.9344866071
34461.961,0.7242,0.936463648
34491.629,0.7254,0.9393973214
34520.572,0.7254,0.9409757653
34549.463,0.7257,0.9432358099
34578.181,0.7252,0.9473054847
34607.529,0.7263,0.949609375
34636.836,0.7257,0.9516581633
34665.755,0.7254,0.9559311224
34694.476,0.7255,0.9582908163
34723.27,0.727,0.956644611
34751.94,0.7273,0.9611088967
34780.76,0.7258,0.959893176
34809.72,0.7262,0.9621372768
34838.547,0.7267,0.9634287309
34867.24,0.7265,0.9625956633
34896.254,0.725,0.9665058992
34924.796,0.7253,0.965230389
34953.754,0.7252,0.9648995536
34982.952,0.7257,0.9680285395
35012.049,0.7308,0.971878986
35040.927,0.7268,0.9691964286
35070.324,0.7287,0.9736407844
35099.551,0.7267,0.9720742985
35128.291,0.7283,0.973305963
35157.101,0.7277,0.9771922832
35186.147,0.7279,0.9764867666
35215.247,0.7277,0.9755062181
35244.758,0.7246,0.9767299107
35274.227,0.7257,0.9765266263
35303.721,0.7286,0.9742107781
35332.256,0.7304,0.9785714286
35360.971,0.7299,0.9808793048
35389.729,0.729,0.9790617028
35418.522,0.7288,0.9808673469
35447.418,0.7265,0.981509088
35475.949,0.7282,0.9825773278
35504.732,0.7313,0.9832708865
35533.335,0.7311,0.9821229273
35562.351,0.7314,0.9838926977
35590.983,0.7328,0.9791733099
35620.276,0.7262,0.9805046237
35648.947,0.7297,0.9816804847
35677.639,0.7306,0.9842115753
35706.786,0.732,0.984111926
35735.346,0.7277,0.9864078444
35764.404,0.7313,0.9851961097
35793.526,0.7302,0.9842514349
35822.335,0.7308,0.9854910714
35850.887,0.7273,0.9858697385
35879.453,0.7335,0.9859255421
35908.024,0.7344,0.9870974171
35937.047,0.7291,0.9877830038
35966.061,0.7328,0.9868781888
35994.67,0.7338,0.9861088967
36023.383,0.7303,0.9867267219
36052.496,0.7328,0.9863639987
36081.274,0.7334,0.9882971939
36110.113,0.7298,0.9862484056
36138.892,0.7282,0.9871173469
36168.079,0.7334,0.9876395089
36196.728,0.7321,0.9892338967
36225.8,0.7315,0.9876554528
36254.45,0.7289,0.9879344707
36283.118,0.7319,0.9878467793
36312.554,0.7332,0.9885164222
36341.353,0.7334,0.9884725765
36370.509,0.7327,0.9880381059
36399.312,0.7328,0.9890385842
36427.987,0.7319,0.9892936862
36456.655,0.7362,0.9896843112
36485.424,0.7323,0.9915258291
36514.365,0.7323,0.9907246492
36543.156,0.7282,0.9905054209
36572.139,0.7335,0.9888911033
36601.43,0.7322,0.9908083546
36630.543,0.7302,0.9906449298
36659.138,0.7332,0.9913504464
36688.691,0.7364,0.9920280612
36718.215,0.7329,0.991270727
36746.801,0.732,0.9920440051
36775.859,0.7357,0.992705676
36804.454,0.7336,0.9925542092
36833.185,0.7356,0.9916254783
36862.216,0.734,0.9913424745
36891.45,0.7336,0.9917849171
36920.261,0.7339,0.9921795281
36949.37,0.7343,0.9921037946
36978.471,0.736,0.9920081314
37007.679,0.7302,0.9929089605
37036.455,0.7301,0.9914421237
37065.014,0.734,0.9905652105
37093.806,0.7338,0.9911710778
37122.891,0.7327,0.9909638074
37151.684,0.7366,0.9927574936
37180.434,0.7323,0.9916733099
37209.175,0.7325,0.9911631059
37238.308,0.7298,0.9924027423
37267.511,0.7346,0.9936383929
37296.278,0.7313,0.9929049745
37324.901,0.7338,0.9930444834
37354.09,0.7321,0.9929567921
37382.842,0.7332,0.9918885523
37411.6,0.7316,0.9939293686
37440.941,0.7361,0.9926060268
37469.715,0.7359,0.9935786033
37498.482,0.7363,0.9937181122
37527.194,0.7352,0.9940489477
37555.864,0.7349,0.9941326531
37585.547,0.7332,0.994136639
37614.114,0.7382,0.9946109694
37642.861,0.7335,0.9941007653
37671.855,0.7351,0.9932995855
37700.46,0.7307,0.9930365115
37729.218,0.7306,0.9942323023
37758.209,0.7344,0.9929926658
37787.564,0.7322,0.994005102
37816.271,0.7376,0.9927734375
37845.014,0.7316,0.9928571429
37874.431,0.7314,0.993881537
37903.201,0.7339,0.9939732143
37931.984,0.7349,0.9935188138
37960.857,0.7311,0.9941764987
37990.157,0.7305,0.9928531569
38018.69,0.7285,0.9941206952
38048.205,0.7353,0.994658801
38076.969,0.7323,0.9955556441
38105.69,0.7359,0.9949936224
38134.322,0.7359,0.9948580995
38163.359,0.7348,0.9940728635
38192.385,0.7371,0.9944913903
38221.338,0.7324,0.995308514
38250.632,0.7323,0.9952566964
38279.389,0.7307,0.9950294962
38308.614,0.7367,0.9949577487
38337.772,0.731,0.9940409758
38366.42,0.7353,0.9935945472
38395.44,0.7303,0.9954161352
38424.286,0.7361,0.9948501276
38453.158,0.7289,0.9958625638
38482.188,0.7357,0.9959143814
38511.121,0.7318,0.9949497768
38540.572,0.7291,0.9960339605
38569.545,0.7334,0.9951929209
38598.071,0.7332,0.9952726403
38627.447,0.7337,0.9958705357
38656.879,0.7375,0.9961136798
38685.835,0.7343,0.9964086416
38714.644,0.7344,0.9961495536
38743.837,0.7347,0.9957150829
38772.574,0.7333,0.9953483737
38801.393,0.7309,0.9961933992
38830.143,0.7323,0.9954759247
38858.859,0.7336,0.9959103954
38887.584,0.7359,0.9959861288
38916.081,0.7357,0.9957948023
38945.169,0.7361,0.99453125
38973.844,0.7339,0.9954958546
39002.612,0.7392,0.9957310268
39031.357,0.7366,0.9957150829
39060.378,0.7378,0.9964325574
39089.283,0.7367,0.99609375
39118.924,0.7359,0.9958506059
39147.705,0.7308,0.9964126276
39176.513,0.7357,0.9961734694
39205.453,0.7358,0.9953523597
39234.828,0.7344,0.9953364158
39263.434,0.7356,0.9954360651
39292.24,0.7356,0.994921875
39321.048,0.7346,0.9962930485
39349.96,0.7341,0.996348852
39379.181,0.7353,0.9954360651
39408.47,0.7349,0.9955915179
39437.755,0.7335,0.9963249362
39466.849,0.7356,0.9958864796
39495.509,0.7361,0.9951052296
39524.228,0.7352,0.9952925702
39552.804,0.7361,0.9960140306
39582.043,0.7354,0.9968112245
39610.802,0.7388,0.9956712372
39639.705,0.7362,0.9962890625
39668.46,0.7368,0.99453125
39697.779,0.735,0.9960738202
39726.598,0.7336,0.9971022003
39755.167,0.7384,0.9958506059
39783.818,0.7333,0.9961694834
39812.603,0.7343,0.9966477997
39842.148,0.7351,0.9963329082
39871.332,0.736,0.9967713648
39900.106,0.7371,0.996488361
39929.3,0.7368,0.9966278699
39958.053,0.7352,0.9963089923
39986.889,0.7358,0.9968670281
40015.894,0.7359,0.9969308036
40044.596,0.7353,0.9963089923
40073.549,0.7343,0.9975884885
40102.866,0.7374,0.9970902423
40132.361,0.7402,0.996352838
40161.72,0.7368,0.9967912946
40190.347,0.7371,0.9966517857
40218.883,0.7359,0.9959343112
40247.455,0.7351,0.9963329082
40276.248,0.734,0.9962332589
40305.191,0.7374,0.9969507334
40334.242,0.7369,0.996871014
40363.103,0.7331,0.9972098214
40391.864,0.7374,0.997006537
40420.835,0.7353,0.9969308036
40449.584,0.7379,0.9970782844
40478.309,0.738,0.9967673788
40507.028,0.741,0.9975685587
40535.772,0.7346,0.9969507334
40564.661,0.7358,0.9970663265
40594.242,0.7342,0.9971221301
40623.525,0.7358,0.9971779337
40652.249,0.7378,0.996739477
40681.012,0.7356,0.9976482781
40709.777,0.7394,0.9970264668
40738.459,0.7348,0.9968470982
40767.997,0.7382,0.9974649235
40797.194,0.7357,0.9974449936
40826.785,0.7352,0.997010523
40855.578,0.7371,0.9965601084
40884.966,0.736,0.9971779337
40913.969,0.7337,0.997010523
40943.332,0.7365,0.9961096939
40972.088,0.7364,0.9967075893
41000.681,0.74,0.9973054847
41029.282,0.738,0.9973294005
41058.747,0.7386,0.9970623406
41087.519,0.7382,0.9969666773
41116.171,0.7379,0.9970384247
41144.724,0.742,0.9969068878
41174.025,0.7385,0.9977479273
41202.596,0.7386,0.9977080676
41231.859,0.7382,0.9976044324
41261.04,0.7386,0.9976881378
41290.042,0.7386,0.9978834503
41318.836,0.741,0.9974449936
41348.147,0.7344,0.9978276467
41376.903,0.7357,0.9968470982
41405.846,0.7337,0.9975087691
41434.984,0.737,0.997261639
41463.671,0.7378,0.9976642219
41492.813,0.7401,0.9982461735
41521.577,0.7398,0.9976881378
41550.929,0.7371,0.9979073661
41579.757,0.7376,0.9976044324
41608.551,0.738,0.9974489796
41637.244,0.7355,0.9978037309
41665.776,0.7367,0.9982063138
41695.289,0.7383,0.997269611
41724.424,0.7351,0.9977279974
41753.188,0.7398,0.9976243622
41781.906,0.7392,0.9977678571
41810.74,0.7399,0.9975884885
41848.453,0.7365,0.0758490115
41886.495,0.7362,0.1515505421
41924.401,0.7356,0.2229870855
41963.088,0.7365,0.2905891263
42001.151,0.7346,0.3478077168
42039.165,0.7356,0.3964245855
42077.188,0.7358,0.4395368304
42115.228,0.7348,0.4747927296
42153.276,0.7359,0.5068837691
42191.463,0.7355,0.5339644452
42229.519,0.7353,0.5595543686
42267.927,0.7353,0.5802295918
42305.993,0.736,0.6051100128
42344.151,0.736,0.6221261161
42383.016,0.7357,0.6417889031
42421.087,0.7369,0.6641382334
42459.017,0.7382,0.683462213
42497.481,0.7369,0.696484375
42535.719,0.7393,0.7130978954
42574.14,0.736,0.726953125
42612.261,0.7366,0.7419363839
42650.221,0.736,0.7556600765
42688.285,0.7362,0.7684390944
42726.384,0.7369,0.7844547194
42764.444,0.7359,0.7928571429
42802.529,0.7348,0.8040098852
42841.333,0.7379,0.8135961416
42879.478,0.7366,0.8192203444
42917.719,0.7353,0.8331712372
42956.29,0.7361,0.8410514987
42994.344,0.7362,0.849214764
43032.112,0.7363,0.8523955676
43070.149,0.7344,0.8633370536
43108.23,0.7375,0.8728874362
43147.019,0.7393,0.8753427934
43184.979,0.7375,0.8835299745
43223.107,0.737,0.8910435268
43261.833,0.7388,0.8942123724
43300.538,0.7358,0.8993702168
43338.831,0.7365,0.9023317921
43377.025,0.7371,0.9083426339
43415.35,0.7388,0.9155213648
43453.446,0.7353,0.9186304209
43492.388,0.7356,0.9240712691
43531.01,0.7367,0.9260044643
43569.453,0.7382,0.9247329401
43608.321,0.7405,0.9322425064
43646.301,0.7385,0.9401945153
43684.617,0.7374,0.9382374043
43722.394,0.74,0.9398557079
43760.57,0.7338,0.9465401786
43798.847,0.7367,0.9461336097
43837.101,0.7364,0.9485012755
43875.056,0.7366,0.9496731505
43913.278,0.7377,0.9536551339
43951.652,0.7376,0.9553252551
43990.738,0.7377,0.9575932717
44028.744,0.7384,0.9558155293
44067.047,0.7372,0.9568000638
44105.202,0.738,0.9607302296
44143.37,0.7378,0.9625
44181.504,0.7363,0.9630899235
44219.333,0.7375,0.964198023
44257.823,0.738,0.9661989796
44295.986,0.7388,0.9638871173
44334.055,0.7383,0.9638392857
44371.886,0.737,0.9680205676
44410.215,0.7393,0.9724410077
44448.163,0.7369,0.970830676
44486.877,0.7377,0.9720145089
44524.986,0.7375,0.9704759247
44562.992,0.7387,0.9707549426
44600.88,0.7405,0.9731186224
44639.133,0.7387,0.9757334184
44677.588,0.7396,0.9760283801
44715.946,0.737,0.9782645089
44753.893,0.7377,0.9770607462
44792.643,0.7395,0.9765704719
44831.156,0.7401,0.9779735332
44870.012,0.7373,0.976825574
44908.423,0.7382,0.9793646365
44946.352,0.7376,0.9786710778
44984.24,0.7386,0.9795798788
45022.927,0.7369,0.9800621811
45061.152,0.7373,0.980723852
45099.392,0.7365,0.9810945472
45137.489,0.7381,0.9824697066
45175.26,0.739,0.9823182398
45213.852,0.739,0.9842873087
45251.96,0.7393,0.9812938457
45290.081,0.7403,0.9835459184
45328.16,0.7387,0.9819714605
45366.266,0.737,0.9845424107
45404.612,0.7389,0.983330676
45442.363,0.7394,0.9842155612
45480.565,0.7409,0.9856305804
45518.624,0.7397,0.9849689094
45557.119,0.7404,0.9852439413
45595.257,0.7396,0.9861766582
45633.043,0.7399,0.9831433355
45671.33,0.7368,0.985542889
45709.453,0.7373,0.9860291773
45747.48,0.7387,0.9864795918
45785.215,0.7375,0.9853834503
45823.934,0.7386,0.9846101722
45861.92,0.7396,0.9887834821
45899.956,0.7384,0.9879264987
45938.469,0.74,0.9887874681
45976.662,0.7376,0.9905891263
46014.612,0.7386,0.9880660077
46053.257,0.74,0.9899912309
46091.306,0.7391,0.9888552296
46129.405,0.7407,0.9889110332
46167.273,0.74,0.9866470026
46205.324,0.7416,0.9883011798
46243.794,0.7399,0.9889708227
46281.882,0.7397,0.9885801977
46319.578,0.7391,0.9883490115
46357.974,0.7407,0.9885084503
46395.958,0.7387,0.9896643814
46433.828,0.7403,0.9905094069
46471.889,0.7372,0.9902582908
46510.599,0.7372,0.9907844388
46548.447,0.7386,0.9925940689
46586.413,0.7396,0.9910993304
46624.514,0.7377,0.9928810587
46663.123,0.7392,0.9909677934
46701.219,0.7385,0.992582111
46739.057,0.7391,0.9906529018
46777.079,0.7384,0.9904336735
46815.545,0.7369,0.9920081314
46853.773,0.7382,0.9911352041
46892.125,0.7401,0.9895567602
46930.033,0.7402,0.9916095344
46968.092,0.7392,0.9913663903
47006.488,0.7402,0.9911870217
47045.196,0.7412,0.9920041454
47083.016,0.7394,0.9922831633
47121.154,0.7396,0.9931242028
47159.897,0.739,0.9914660395
47197.916,0.741,0.9911949936
47235.856,0.7395,0.9915696747
47273.896,0.741,0.9919044962
47312.261,0.7407,0.9919921875
47350.345,0.7404,0.9926658163
47388.681,0.7405,0.9934271365
47426.864,0.739,0.9931162309
47464.99,0.7384,0.9921157526
47503.573,0.7402,0.9939931441
47541.75,0.7403,0.9925621811
47579.768,0.7395,0.9931401467
47617.892,0.7406,0.9932198661
47655.902,0.7401,0.992582111
47694.123,0.7407,0.9924864477
47732.166,0.7406,0.9931162309
47770.673,0.7399,0.9932597258
47808.598,0.7419,0.9923588967
47846.441,0.7399,0.9932597258
47884.903,0.7398,0.9941485969
47923.219,0.7389,0.9922393176
47961.248,0.7406,0.994395727
47999.838,0.7407,0.9933434311
48038.522,0.7387,0.9929169324
48076.529,0.74,0.9940688776
48114.466,0.7416,0.9943718112
48152.375,0.7392,0.9948700574
48191.142,0.7389,0.9947704082
48229.823,0.7397,0.9956353635
48267.877,0.7378,0.9947544643
48306.136,0.7422,0.9945990115
48344.284,0.7401,0.993618463
48382.381,0.7409,0.9940330038
48420.454,0.7413,0.9935945472
48459.037,0.7394,0.9939612564
48497.032,0.7401,0.9947185906
48535.376,0.7391,0.9929129464
48573.181,0.7395,0.9938137755
48611.519,0.7403,0.9955157844
48649.673,0.7413,0.9942323023
48688.314,0.7399,0.9943279656
48726.357,0.7396,0.9951171875
48764.305,0.7402,0.9952168367
48803.146,0.7397,0.9960100446
48841.047,0.7404,0.9952965561
48879.04,0.7411,0.9939971301
48917.17,0.7384,0.9938217474
48955.338,0.7402,0.9946149554
48993.953,0.7398,0.9948102679
49031.935,0.7398,0.9953882334
49070.068,0.74,0.996611926
49108.228,0.7413,0.9957150829
49146.094,0.7399,0.9940569196
49184.17,0.7383,0.9949936224
49222.655,0.7393,0.9954320791
49260.542,0.7388,0.9950175383
49298.519,0.7395,0.9953762755
49336.381,0.7394,0.9955317283
49374.211,0.7375,0.9954918686
49412.331,0.7375,0.9959103954
49450.439,0.741,0.9943160077
49489.226,0.7388,0.9946946747
49527.314,0.7388,0.995057398
49565.215,0.7409,0.9960060587
49603.273,0.7425,0.9956353635
49641.447,0.7409,0.9960538903
49679.838,0.7431,0.9957708865
49717.963,0.7408,0.9965720663
49756.003,0.7405,0.9961535395
49794.063,0.7411,0.9969308036
49831.842,0.7406,0.9970264668
49870.074,0.7402,0.9960738202
49908.266,0.7403,0.9954161352
49946.393,0.7392,0.9954121492
49984.242,0.7386,0.9952367666
50022.158,0.7395,0.9952168367
50060.945,0.7412,0.9959343112
50098.978,0.7402,0.9959542411
50137.584,0.7401,0.99609375
50175.668,0.7419,0.9963129783
50214.261,0.7411,0.9954719388
50252.312,0.7399,0.9961694834
50290.27,0.7404,0.9959343112
50328.226,0.74,0.9957469707
50366.678,0.7404,0.9955277423
50404.526,0.7403,0.9965521365
50442.562,0.7399,0.9962810906
50480.678,0.7403,0.9962930485
50518.858,0.7409,0.9972895408
50557.201,0.7403,0.995707111
50595.645,0.738,0.9965521365
50633.752,0.7393,0.9962133291
50671.823,0.7412,0.9965481505
50710.295,0.7396,0.9962053571
50748.418,0.7389,0.9952845982
50786.483,0.7413,0.9959064094
50824.525,0.7416,0.9957868304
50862.993,0.7386,0.9959143814
50900.918,0.7391,0.9956513074
50938.888,0.7408,0.995575574
50977.412,0.7398,0.9956871811
51015.141,0.7408,0.9960658482
51053.278,0.74,0.996348852
51091.449,0.7397,0.9969507334
51129.702,0.7394,0.9965282207
51167.799,0.7403,0.9957828444
51205.891,0.7392,0.9973852041
51243.816,0.7387,0.9967713648
51281.873,0.74,0.9966079401
51319.88,0.7394,0.9969706633
51357.997,0.7401,0.9963647959
51409.361,0.7374,0.0900271046
51460.65,0.7387,0.1636041135
51512.808,0.7374,0.2213926977
51563.627,0.736,0.2798828125
51615.028,0.7364,0.3241988202
51665.932,0.7389,0.3726682079
51717.03,0.7381,0.4125677615
51768.737,0.7376,0.4491948342
51819.89,0.7363,0.4808274872
51871.011,0.737,0.5132892219
51921.998,0.7378,0.5368263712
51973.773,0.7385,0.5619419643
52025.766,0.7375,0.5878706952
52076.773,0.7376,0.6087890625
52127.776,0.7382,0.631899713
52178.767,0.7363,0.6469308036
52229.689,0.7376,0.6666892538
52280.955,0.7387,0.6843271684
52332.011,0.7372,0.6988719707
52382.969,0.7388,0.7168486926
52434.508,0.7409,0.7323660714
52485.514,0.7376,0.7482382015
52537.245,0.7384,0.7616629464
52588.747,0.7427,0.7735331633
52640.792,0.7369,0.7843550702
52693.595,0.7379,0.7998166454
52746.598,0.7396,0.8089445153
52798.404,0.7396,0.8200414541
52850.82,0.7397,0.8274115115
52904.933,0.7403,0.8339325574
52958.019,0.7426,0.8481505102
53012.179,0.7392,0.8539939413
53066.845,0.7418,0.8620974171
53121.917,0.736,0.8695392219
53175.016,0.738,0.8730229592
53228.257,0.7393,0.8838209503
53282.045,0.74,0.8890625
53336.582,0.7431,0.8956592793
53390.543,0.7403,0.8970344388
53444.151,0.7395,0.9042649872
53497.5,0.7425,0.909761639
53551.172,0.7416,0.914708227
53604.508,0.7394,0.9162906569
53656.88,0.7407,0.9205955038
53710.666,0.7411,0.9269850128
53763.715,0.7412,0.9310148278
53818.332,0.7427,0.9328443878
53872.981,0.7391,0.9338727679
53926.733,0.7424,0.9385084503
53980.621,0.7427,0.9439811862
54033.868,0.7414,0.9416573661
54087.344,0.743,0.9457948023
54139.924,0.7436,0.9469826212
54192.245,0.7434,0.9528579401
54245.98,0.7431,0.9524513712
54299.124,0.7409,0.9520089286
54352.595,0.7397,0.956114477
54405.89,0.7401,0.9571827168
54458.972,0.7408,0.9580237564
54513.018,0.7413,0.9567243304
54566.478,0.7405,0.9630460778
54619.627,0.7393,0.9646922832
54672.276,0.7421,0.9626514668
54725.706,0.742,0.9627790179
54778.859,0.7415,0.9660036671
54833.468,0.7417,0.9676937181
54887.275,0.7402,0.9708864796
54941.114,0.741,0.9688496492
54995.689,0.7448,0.9697345344
55049.544,0.7386,0.9726442921
55103.303,0.741,0.9729591837
55158.131,0.7401,0.9726363202
55212.691,0.743,0.9747528699
55267.48,0.7403,0.9743742028
55320.883,0.7414,0.9768893495
55374.661,0.7428,0.9778101084
55428.85,0.7413,0.9758330676
55482.007,0.7409,0.9745934311
55535.555,0.7418,0.9775271046
55589.344,0.7435,0.98203125
55642.614,0.7415,0.9793845663
55696.255,0.7433,0.9777104592
55749.259,0.7415,0.9796277105
55802.284,0.7421,0.9806999362
55856.326,0.7427,0.9809311224
55910.065,0.7438,0.9810227997
55961.37,0.7423,0.9825892857
56013.178,0.7425,0.9817841199
56066.116,0.7438,0.9825294962
56120.139,0.7449,0.982290338
56174.447,0.7424,0.9829201212
56228.836,0.7433,0.9839724171
56282.462,0.7424,0.9821787309
56334.651,0.7422,0.9840441645
56387.183,0.7421,0.9837691327
56441.058,0.744,0.9857182717
56494.306,0.7447,0.9854990434
56546.871,0.7429,0.9852319834
56600.79,0.7432,0.9818120217
56654.03,0.7434,0.9857461735
56705.9,0.7446,0.9862683355
56759.046,0.7445,0.9866230867
56813.557,0.7447,0.9874202806
56867.708,0.7443,0.9871890944
56920.646,0.7446,0.9868941327
56973.653,0.7471,0.9880141901
57027.255,0.7434,0.9871572066
57080.343,0.7452,0.9857581314
57132.251,0.7448,0.9870416135
57184.397,0.7415,0.9883769133
57235.369,0.7422,0.9875398597
57286.709,0.7461,0.9868742028
57337.65,0.7428,0.989194037
57388.401,0.7422,0.9894371811
57439.207,0.7412,0.9890943878
57490.557,0.7457,0.9892099809
57542.201,0.7417,0.989584662
57593.649,0.7428,0.9892498406
57644.403,0.7434,0.9903260523
57695.532,0.7423,0.9886798469
57746.675,0.745,0.9878228635
57798.132,0.7467,0.9894371811
57850.794,0.7439,0.9902662628
57904.52,0.7435,0.990365912
57957.566,0.7427,0.9895727041
58010.367,0.745,0.9901666135
58063.968,0.7437,0.9909717793
58117.724,0.7437,0.9910076531
58170.23,0.7432,0.9908721301
58223.623,0.7458,0.9910315689
58276.676,0.745,0.9920998087
58329.767,0.7449,0.9919682717
58383.483,0.7426,0.9923070791
58437.184,0.745,0.9911591199
58489.61,0.7428,0.9907884247
58542.846,0.7429,0.9921875
58595.21,0.7441,0.9926618304
58648.31,0.7441,0.9927335778
58701.955,0.7447,0.9916852679
58754.647,0.7478,0.9927973533
58808.034,0.7467,0.9928571429
58861.032,0.7453,0.9913624043
58914.403,0.7475,0.9923828125
58968.188,0.7456,0.9924665179
59021.428,0.7467,0.9927415497
59075.132,0.7445,0.9905452806
59128.133,0.7435,0.9924027423
59180.059,0.7451,0.9924824617
59232.916,0.7472,0.9930843431
59286.094,0.7421,0.9925223214
59340.105,0.7434,0.9920041454
59394.004,0.7453,0.9920998087
59447.139,0.7437,0.9934829401
59501.158,0.7435,0.993494898
59555.957,0.7456,0.9927853954
59610.019,0.7434,0.9948341837
59664.986,0.7431,0.9935945472
59718.421,0.7458,0.9928451849
59771.457,0.7437,0.9930165816
59825.49,0.7468,0.9935227997
59879.855,0.7462,0.9939174107
59933.984,0.745,0.9933952487
59988.543,0.7425,0.9938974809
60042.901,0.7481,0.9933793048
60097.355,0.7437,0.9931560906
60151.527,0.7447,0.9936623087
60205.388,0.744,0.9943638393
60258.845,0.7452,0.9940808355
60313.204,0.7443,0.9946109694
60367.675,0.7463,0.9941007653
60420.935,0.7438,0.9939732143
60474.221,0.7443,0.9936981824
60527.389,0.7422,0.9941127232
60580.614,0.7446,0.9946388712
60634.383,0.7439,0.9952925702
60688.513,0.7454,0.9944595026
60742.411,0.7427,0.9941884566
60796.657,0.7465,0.9944515306
60850.051,0.7458,0.994794324
60903.66,0.7455,0.9946986607
60957.466,0.7448,0.9951570472
61012.251,0.7441,0.994535236
61064.973,0.7465,0.9949577487
61118.731,0.7476,0.9952726403
61172.215,0.7458,0.995834662
61225.078,0.7477,0.9956712372
61278.617,0.7465,0.9952925702
61332.523,0.7443,0.9945750957
61386.645,0.7458,0.9950334821
61439.829,0.7444,0.9941007653
61491.81,0.7446,0.9954759247
61544.709,0.7433,0.9938974809
61597.488,0.7462,0.9948381696
61649.05,0.7453,0.9955556441
61700.199,0.7463,0.9961933992
61752.118,0.7458,0.9951132015
61804.882,0.7471,0.9955556441
61857.622,0.7476,0.9955317283
61910.397,0.7469,0.9950135523
61964.594,0.7464,0.995830676
62018.204,0.7448,0.995575574
62072.034,0.7472,0.9967115753
62125.554,0.7443,0.9966318559
62178.19,0.7443,0.9961336097
62230.679,0.7446,0.9966238839
62283.17,0.7466,0.9951411033
62336.016,0.7463,0.9958545918
62389.153,0.7444,0.9954838967
62441.919,0.742,0.9962731186
62494.57,0.7428,0.9958705357
62548.425,0.7421,0.9956313776
62601.81,0.7447,0.9952766263
62655.986,0.7474,0.9957110969
62709.396,0.7466,0.9950932717
62763.242,0.7454,0.9945591518
62816.106,0.7476,0.995316486
62868.843,0.7455,0.9961535395
62921.389,0.7463,0.9958067602
62974.286,0.7444,0.9960499043
63027.966,0.7439,0.9964325574
63080.759,0.7447,0.9950773278
63132.792,0.7446,0.9951969069
63185.061,0.743,0.9956154337
63239.091,0.7445,0.9961375957
63292.949,0.7451,0.9955556441
63346.277,0.7436,0.9969866071
63398.78,0.7436,0.9964126276
63451.678,0.7442,0.9964485013
63504.569,0.7453,0.9956712372
63557.537,0.7459,0.9954799107
63610.931,0.7444,0.9955317283
63663.796,0.7448,0.9962890625
63716.769,0.7442,0.9956712372
63769.315,0.7468,0.9958506059
63822.862,0.747,0.9960339605
63877.35,0.7438,0.9968112245
63930.213,0.7448,0.9967833227
63983.322,0.7452,0.9963329082
64035.34,0.7451,0.9962651467
64087.958,0.7437,0.9970264668
64140.905,0.7465,0.9971061862
64192.732,0.748,0.9963209503
64244.533,0.7436,0.996225287
64296.576,0.7471,0.9967673788
64348.404,0.7458,0.997010523
64401.233,0.7472,0.9972895408
64454.606,0.7489,0.995834662
64507.194,0.7461,0.9964285714
64559.819,0.7474,0.9963847258
64612.033,0.7446,0.996743463
64663.919,0.7434,0.9966358418
64716.762,0.7435,0.9972855548
64769.883,0.7448,0.9970902423
64823.602,0.7461,0.997010523
64876.766,0.745,0.9960140306
64929.458,0.7445,0.9962372449
64982.846,0.7421,0.9957549426
65036.531,0.7454,0.9964325574
65090.218,0.7424,0.9966477997
65143.871,0.7444,0.9965322066
65197.358,0.7442,0.9960140306
65250.659,0.7428,0.9963289222
65303.328,0.7427,0.9960060587
65355.784,0.746,0.9966517857
65408.994,0.7418,0.9961136798
65462.168,0.745,0.9965880102
65514.624,0.7424,0.9979631696
65567.399,0.7459,0.9963687819
65621.085,0.7445,0.9963647959
65673.689,0.7441,0.9968510842
65726.252,0.7466,0.9969507334
65779.56,0.7435,0.9971859056
65832.934,0.7432,0.9968470982
65886.721,0.7444,0.9961535395
65939.787,0.7452,0.9968470982
65991.911,0.7455,0.9961933992
66043.941,0.7433,0.9966916454
66096.281,0.7455,0.9969866071
66149.561,0.7462,0.9974689094
66203.022,0.7453,0.9969507334
66256.615,0.7458,0.9969706633
66308.466,0.7446,0.9970862564
66360.027,0.7474,0.9971500319
66412.214,0.7457,0.9975486288
66465.671,0.7454,0.9968470982
66518.717,0.7447,0.9973692602
66571.039,0.7456,0.9972217793
66623.92,0.745,0.9969626913
66676.876,0.746,0.997528699
66730.4,0.7456,0.9974888393
66783.405,0.7468,0.9978675064
66836.676,0.7467,0.9973294005
66889.424,0.7484,0.9972895408
66942.529,0.7463,0.9972257653
66995.799,0.7439,0.9971261161
67048.649,0.7472,0.9973493304
67101.439,0.747,0.9978993941
67154.067,0.7475,0.9980070153
67206.966,0.7443,0.9978236607
67259.797,0.7461,0.9975845026
67311.546,0.7442,0.0909638074
67363.958,0.7434,0.1637555804
67416.283,0.7435,0.2297712054
67468.72,0.7423,0.2834343112
67520.604,0.7429,0.3334143814
67572.418,0.743,0.3717155612
67624.425,0.7429,0.4048588967
67677.167,0.7435,0.4395727041
67730.125,0.7429,0.4712970344
67782.045,0.7423,0.5000837054
67833.721,0.7428,0.5288942921
67885.412,0.7432,0.5547273597
67937.243,0.7443,0.5752351722
67989.971,0.7432,0.5999123087
68041.762,0.7438,0.6200693559
68093.443,0.7423,0.6406887755
68144.917,0.7442,0.6620137117
68196.429,0.7428,0.6751594388
68248.334,0.7434,0.696484375
68300.471,0.7442,0.7135164222
68352.022,0.7447,0.7250478316
68403.84,0.7427,0.7430723852
68456.191,0.7445,0.7573341837
68509.124,0.7442,0.7716876594
68561.268,0.7441,0.7823780293
68613.797,0.7433,0.7926419005
68665.562,0.745,0.8066804847
68718.249,0.7452,0.8175342793
68770.635,0.7465,0.8260562819
68822.354,0.7441,0.8331074617
68874.814,0.7449,0.8477319834
68926.553,0.7442,0.8526347258
68978.066,0.7429,0.8597018495
69030.287,0.7449,0.8706951531
69082.074,0.7433,0.8772560587
69133.98,0.7458,0.8826450893
69185.895,0.7445,0.8920639349
69237.702,0.745,0.894005102
69289.522,0.7449,0.8990712691
69341.81,0.7445,0.9036949936
69393.746,0.7463,0.9130580357
69445.701,0.7485,0.9165816327
69497.662,0.7446,0.9186264349
69549.403,0.7449,0.9219108737
69601.142,0.7455,0.9223612883
69653.041,0.745,0.9301379145
69704.777,0.7456,0.9313456633
69757.102,0.7442,0.9334064094
69809.003,0.7457,0.9374043367
69860.372,0.746,0.9421396684
69912.341,0.7451,0.9422472895
69964.353,0.7475,0.9477957589
70016.246,0.7463,0.950386639
70068.403,0.7453,0.9534438776
70120.147,0.7444,0.9531329719
70172.509,0.7446,0.9537029656
70225.445,0.7449,0.9588169643
70277.475,0.7466,0.9598094707
70329.073,0.7459,0.9568877551
70381.052,0.7463,0.9627471301
70432.724,0.7464,0.9625956633
70484.65,0.7473,0.9613998724
70536.206,0.7457,0.9646285077
70588.453,0.7436,0.9661551339
70640.324,0.7447,0.9686981824
70692.261,0.7447,0.9681481186
70744.489,0.7476,0.9702845982
70796.275,0.7463,0.9697385204
70848.147,0.7464,0.9695392219
70900.055,0.7474,0.9709941008
70952.214,0.7453,0.9719148597
71004.289,0.7475,0.9732780612
71056.075,0.7465,0.9745336416
71108.044,0.7474,0.9752830038
71160.147,0.7453,0.9765306122
71211.866,0.7459,0.9751953125
71264.657,0.7457,0.9767179528
71316.409,0.7454,0.9777742347
71367.934,0.7481,0.9780373087
71419.805,0.7486,0.9784757653
71471.892,0.7468,0.9795998087
71523.727,0.747,0.9797672194
71576.184,0.7466,0.9779217156
71627.692,0.7463,0.9796755421
71680.156,0.7462,0.9821308992
71732.343,0.7464,0.980213648
71784.233,0.747,0.9815011161
71836.021,0.7443,0.9807118941
71887.951,0.7465,0.9841477997
71939.771,0.7449,0.985024713
71991.472,0.7454,0.9827168367
72043.406,0.747,0.9828962054
72096.144,0.7455,0.9853037309
72147.98,0.7466,0.9849489796
72199.869,0.7453,0.9843191964
72251.858,0.747,0.983458227
72303.915,0.746,0.9862962372
72355.812,0.7472,0.9853993941
72407.676,0.747,0.9858338648
72459.204,0.7467,0.9865433673
72511.162,0.7463,0.9862563776
72562.933,0.7471,0.986977838
72614.67,0.7484,0.9853993941
72666.545,0.747,0.9858458227
72718.513,0.7479,0.9866868622
72770.473,0.7473,0.9879663584
72822.424,0.747,0.9876514668
72874.209,0.7457,0.9864795918
72925.876,0.7473,0.9872050383
72978.566,0.7468,0.9874242666
73030.38,0.7474,0.9869499362
73082.187,0.7443,0.9881178253
73133.765,0.7435,0.9881736288
73185.333,0.7461,0.9905532526
73237.244,0.7455,0.9885124362
73289.042,0.745,0.9888711735
73341.531,0.7471,0.9882294324
73393.706,0.7456,0.9892578125
73445.313,0.7472,0.9907405931
73497.081,0.7463,0.9903499681
73549.099,0.7461,0.9902901786
73600.736,0.747,0.988145727
73652.685,0.746,0.9882971939
73704.472,0.745,0.9903499681
73756.42,0.7454,0.9899115115
73808.18,0.7461,0.9920240753
73860,0.7456,0.9903539541
73911.644,0.7465,0.9905851403
73963.255,0.7461,0.9919882015
74014.976,0.747,0.9912906569
74067.003,0.747,0.9908482143
74118.47,0.747,0.9923469388
74170.26,0.7453,0.9909677934
74222.176,0.7467,0.9911073023
74273.858,0.7465,0.9911192602
74325.696,0.7467,0.9910634566
74377.329,0.7465,0.9924944196
74429.329,0.7483,0.9924186862
74481.273,0.7463,0.9931082589
74533.483,0.7467,0.9930843431
74585.176,0.7485,0.9932198661
74637.061,0.7475,0.9926020408
74689.154,0.7468,0.9920001594
74740.65,0.748,0.9924067283
74792.544,0.7461,0.9915298151
74844.086,0.7485,0.9924585459
74896.061,0.7485,0.9928053253
74947.552,0.747,0.9925382653
74999.346,0.7478,0.9920798788
75051.373,0.7472,0.9930604273
75102.982,0.7489,0.9938018176
75154.844,0.7451,0.9939373406
75206.69,0.7484,0.992442602
75258.478,0.7479,0.9923628827
75310.175,0.7479,0.9930165816
75361.684,0.7478,0.9943757972
75413.458,0.7463,0.9947146046
75465.121,0.7476,0.9946548151
75517.059,0.7486,0.9943199936
75569.119,0.7474,0.9952686543
75620.981,0.7476,0.9938018176
75672.793,0.7475,0.9946787309
75724.479,0.7484,0.9945591518
75776.475,0.7474,0.9922233737
75828.447,0.7484,0.9928212691
75880.297,0.7491,0.9938616071
75932.225,0.7484,0.994136639
75983.871,0.7466,0.994013074
76035.619,0.7467,0.994276148
76088.16,0.749,0.9948301977
76140.375,0.7471,0.9951570472
76192.219,0.7479,0.9950892857
76244.041,0.747,0.9947584503
76295.93,0.7471,0.9943757972
76347.553,0.7491,0.9942960778
76399.296,0.7467,0.994136639
76451.85,0.7477,0.9939174107
76503.788,0.7476,0.9943199936
76556.458,0.7468,0.994925861
76608.027,0.7481,0.9948780293
76659.778,0.7458,0.9947983099
76711.632,0.7479,0.9947265625
76763.329,0.7478,0.9940409758
76815.134,0.7477,0.9946787309
76866.85,0.7482,0.9950135523
76918.472,0.7474,0.9967514349
76970.284,0.7467,0.995834662
77022.889,0.7467,0.9956353635
77074.657,0.7467,0.9952965561
77126.532,0.7469,0.9952566964
77178.172,0.7479,0.9951969069
77229.951,0.7483,0.9962053571
77282.584,0.747,0.9957669005
77334.641,0.7475,0.9944515306
77386.536,0.7476,0.9948381696
77438.485,0.7476,0.994395727
77490.392,0.7473,0.9955875319
77542.198,0.7472,0.9955915179
77593.992,0.7478,0.9962930485
77645.555,0.748,0.9955835459
77697.272,0.7483,0.9962930485
77750.09,0.7481,0.9968112245
77801.919,0.7477,0.9961495536
77853.602,0.7473,0.9964205995
77905.624,0.7491,0.996352838
77957.446,0.7487,0.9968112245
78009.084,0.7478,0.9959223533
78061.356,0.7483,0.9952885842
78113.114,0.748,0.9954759247
78166.028,0.7479,0.9955955038
78218.101,0.7478,0.9952566964
78269.846,0.7479,0.9946069834
78321.654,0.7488,0.9950693559
78373.427,0.7487,0.9949976084
78425.638,0.7487,0.9953683036
78477.47,0.7487,0.9956752232
78529.107,0.7469,0.9952367666
78580.68,0.7486,0.9963887117
78633.21,0.7479,0.9961296237
78685.03,0.7488,0.9957748724
78736.604,0.7493,0.9966039541
78788.304,0.7488,0.9965282207
78840.13,0.7488,0.9953125
78891.677,0.7479,0.9959343112
78943.331,0.7476,0.9957110969
78994.985,0.7477,0.9964126276
79046.581,0.7483,0.996348852
79098.119,0.7477,0.9959901148
79149.808,0.7486,0.9964245855
79201.595,0.7493,0.9964126276
79253.451,0.7488,0.995707111
79305.276,0.748,0.995830676
79356.997,0.7473,0.9962133291
79409.628,0.7471,0.9958864796
79461.288,0.7467,0.9963647959
79513.898,0.7474,0.996611926
79565.798,0.7473,0.9972456952
79617.578,0.7496,0.9959064094
79669.225,0.7495,0.9957948023
79721.172,0.7472,0.996229273
79773.623,0.7475,0.9961136798
79825.445,0.7474,0.9965919962
79876.87,0.7466,0.9969228316
79928.598,0.7477,0.996871014
79980.508,0.7477,0.9970703125
80032.352,0.7471,0.9967315051
80084.908,0.7469,0.996089764
80137.915,0.7476,0.995966199
80189.777,0.7486,0.9953563457
80241.661,0.7478,0.9962492028
80293.363,0.7486,0.9965043048
80345.185,0.7458,0.9960538903
80397.151,0.7476,0.9968032526
80448.997,0.7461,0.9968112245
80500.852,0.7478,0.996611926
80552.632,0.7486,0.9967833227
80605.703,0.7484,0.9966677296
80657.64,0.7482,0.9962332589
80709.394,0.7472,0.9962332589
80761.453,0.7482,0.9969308036
80813.311,0.7483,0.9966238839
80865.179,0.7462,0.9968271684
80917.251,0.7476,0.9972496811
80969.106,0.7488,0.9970224809
81020.827,0.7488,0.9970503827
81073.172,0.7475,0.9971061862
81124.745,0.7471,0.9975406569
81176.62,0.7476,0.9979233099
81228.275,0.7455,0.9974250638
81280.058,0.7453,0.9966916454
81331.692,0.7463,0.9968510842
81383.77,0.7473,0.9974649235
81435.642,0.7481,0.9969905931
81487.247,0.7477,0.9970503827
81539.17,0.7477,0.9977638712
81591.073,0.7459,0.9975685587
81642.676,0.7456,0.9980269452
81694.559,0.7467,0.9973891901
81747.227,0.7457,0.9966079401
81798.941,0.7458,0.9971101722
81850.834,0.7478,0.9965082908
81902.655,0.748,0.9967633929
81954.995,0.7472,0.9974689094
82006.81,0.7478,0.9976004464
82058.641,0.7489,0.997130102
82110.519,0.747,0.9969467474
82162.421,0.7484,0.9967115753
82214.12,0.7476,0.9964923469
82265.871,0.7478,0.9973094707
82317.596,0.7474,0.9969706633
82369.519,0.7475,0.9970463967
82421.45,0.747,0.9972257653
82474.21,0.7467,0.99765625
82526.26,0.7474,0.9966318559
82578.061,0.7478,0.9972895408
82629.903,0.7475,0.9974290497
82682.666,0.7457,0.9969985651
82734.465,0.7468,0.9971819196
82786.338,0.7455,0.997269611
82838.184,0.7465,0.9976881378
82911.982,0.7449,0.0736367985
82987.905,0.7447,0.1444794324
83062.616,0.7446,0.2132692921
83137.933,0.7441,0.2795440051
83212.691,0.746,0.3361208546
83288.635,0.744,0.3791095344
83364.341,0.7456,0.4204081633
83439.212,0.7461,0.4557756696
83514.087,0.7446,0.4822425064
83588.958,0.745,0.5107900191
83665.213,0.7459,0.5362802934
83740.369,0.7473,0.5596460459
83815.757,0.746,0.5823620855
83891.001,0.7451,0.6019013074
83966.799,0.7441,0.6211814413
84042.353,0.7458,0.6443638393
84118.867,0.7455,0.6603156888
84194.486,0.7463,0.6779257015
84270.242,0.7477,0.6902822066
84346.036,0.7467,0.7095184949
84421.534,0.7467,0.7240951849
84498.289,0.746,0.7393096301
84573.936,0.746,0.7492944834
84649.222,0.7459,0.7626235651
84725.383,0.7456,0.7782724809
84800.861,0.7458,0.7881098533
84876.5,0.7466,0.7955317283
84951.871,0.7479,0.8069953763
85027.875,0.7457,0.8126474809
85104.9,0.7462,0.829428412
85180.707,0.7461,0.8335220026
85257.421,0.7465,0.8442602041
85333.765,0.7462,0.8499521684
85409.838,0.7468,0.8570432079
85486.066,0.7483,0.865098852
85561.43,0.7456,0.8737882653
85636.794,0.7488,0.8783242985
85712.585,0.7475,0.8835060587
85787.198,0.7468,0.8892378827
85861.867,0.7475,0.8954121492
85937.61,0.7472,0.8985570791
86013.336,0.7479,0.9040178571
86087.598,0.7473,0.9087890625
86162.638,0.7457,0.9158362564
86238.282,0.747,0.9189931441
86313.623,0.747,0.9223692602
86389.484,0.7497,0.9259566327
86465.205,0.7488,0.9275111607
86540.707,0.7482,0.9285594707
86616.198,0.7483,0.9351243622
86693.049,0.7485,0.9353156888
86768.783,0.7493,0.9405811543
86843.987,0.7494,0.9409279337
86919.378,0.7497,0.9425263074
86995.521,0.7464,0.9474768814
87071.757,0.7489,0.9472895408
87148.331,0.7482,0.9501514668
87224.071,0.7478,0.9518654337
87300.771,0.7466,0.9539979273
87377.656,0.749,0.9549665179
87453.184,0.745,0.957158801
87528.525,0.7512,0.9574019452
87603.532,0.7476,0.9585499043
87678.987,0.7482,0.9596221301
87754.642,0.7509,0.9619459503
87830.1,0.7493,0.9646564094
87904.885,0.7474,0.9632971939
87981.523,0.7498,0.9678730867
88057.516,0.7483,0.9664461097
88133.404,0.7491,0.9703204719
88208.893,0.7503,0.9682477679
88283.751,0.7476,0.9702646684
88358.974,0.748,0.9694794324
88434.101,0.747,0.9724170918
88508.687,0.75,0.9732182717
88584.257,0.7472,0.972524713
88659.607,0.7489,0.9724210778
88735.3,0.7496,0.9743303571
88811.403,0.7459,0.9747010523
88887.663,0.7481,0.9739756059
88963.157,0.7485,0.9748405612
89038.4,0.7469,0.9742586097
89114.276,0.7512,0.9754264987
89190.13,0.7474,0.977475287
89266.652,0.7493,0.9796316964
89341.323,0.747,0.979292889
89416.965,0.7489,0.9810227997
89492.334,0.7497,0.9812340561
89568.124,0.749,0.9808793048
89644.233,0.7506,0.9809590242
89719.785,0.7493,0.9808952487
89794.499,0.7502,0.9848014987
89869.228,0.7486,0.9828922194
89944.665,0.7492,0.9829201212
90020.788,0.7491,0.9816964286
90096.389,0.7495,0.9819993622
90172.036,0.7476,0.9811543367
90248.248,0.7502,0.9831712372
90323.17,0.7495,0.9848692602
90399.349,0.7511,0.9824617347
90476.339,0.7526,0.9823501276
90552.352,0.7503,0.9860411352
90627.591,0.7491,0.9840282207
90702.452,0.7499,0.984502551
90778.223,0.749,0.9845703125
90853.611,0.7494,0.9847058355
90929.396,0.7498,0.9857063138
91004.028,0.7484,0.9859654018
91080.281,0.7509,0.9854990434
91155.26,0.748,0.9870216837
91230.136,0.7487,0.988807398
91305.389,0.7505,0.988930963
91380.811,0.7495,0.9875597895
91456.344,0.7492,0.9868662309
91532.588,0.7494,0.9865632972
91606.624,0.748,0.9888113839
91680.964,0.7478,0.9893534758
91757.15,0.748,0.9887755102
91833.45,0.7501,0.986714764
91908.287,0.7491,0.9892259247
91984.546,0.7491,0.9883490115
92060.705,0.7503,0.9885323661
92135.602,0.7511,0.9881377551
92211.116,0.7485,0.9884885204
92285.669,0.749,0.9894013074
92360.614,0.7467,0.9896564094
92435.413,0.7485,0.9905412946
92511.032,0.7476,0.9901108099
92585.75,0.7507,0.9906409439
92660.306,0.7485,0.9901865434
92735.931,0.7496,0.9898915816
92810.979,0.7493,0.9905094069
92885.495,0.7493,0.9892139668
92960.699,0.7474,0.9887356505
93036.487,0.7491,0.9897241709
93112.816,0.7513,0.9898118622
93188.911,0.7489,0.9902941645
93263.424,0.7504,0.9912149235
93337.594,0.7518,0.9922991071
93411.767,0.7494,0.9927654656
93487.161,0.7506,0.9919204401
93561.903,0.7512,0.9912308673
93637.563,0.7506,0.9929448342
93712.961,0.7505,0.9919204401
93788.394,0.7525,0.9918247768
93863.68,0.7513,0.991270727
93940.129,0.7502,0.9915298151
94015.871,0.751,0.9912906569
94091.906,0.7511,0.992841199
94168.526,0.7498,0.9933832908
94243.604,0.7508,0.9928013393
94318.633,0.7506,0.9927415497
94392.511,0.7523,0.9923828125
94467.972,0.7498,0.9915856186
94543.136,0.7499,0.9919044962
94619.062,0.751,0.9933195153
94694.015,0.7487,0.9926419005
94768.314,0.7498,0.9929368622
94844.168,0.7509,0.9906688457
94918.553,0.7526,0.9921436543
94993.202,0.7521,0.9916892538
95069.732,0.7487,0.9926817602
95145.582,0.7517,0.9934829401
95220.915,0.751,0.9931401467
95295.483,0.7504,0.9928810587
95370.92,0.7508,0.9925063776
95444.992,0.7522,0.9936025191
95519.347,0.7534,0.9931560906
95594.782,0.7522,0.9935825893
95670.203,0.7501,0.9938137755
95745.487,0.7529,0.9943399235
95819.685,0.7505,0.994527264
95894.451,0.7541,0.9940011161
95968.624,0.7536,0.993618463
96042.487,0.7524,0.9940569196
96116.546,0.7524,0.9930444834
96191.022,0.754,0.993096301
96265.909,0.7511,0.9936782526
96341.174,0.7529,0.9937181122
96416.375,0.7521,0.994140625
96491.876,0.752,0.9942163584
96567.213,0.7513,0.9941685268
96642.519,0.7507,0.9943558673
96716.353,0.7488,0.994666773
96791.278,0.7485,0.9942004145
96865.792,0.7483,0.9937938457
96939.658,0.7483,0.993100287
97013.537,0.7501,0.9939931441
97087.265,0.7509,0.9938416773
97161.716,0.7521,0.9944913903
97236.241,0.7507,0.9947983099
97311.017,0.7502,0.995184949
97386.477,0.7526,0.9951490753
97461.297,0.7534,0.9951969069
97535.973,0.7508,0.9941884566
97610.631,0.7509,0.9953523597
97685.974,0.7512,0.9944196429
97761.051,0.7533,0.9945990115
97836.198,0.7523,0.994399713
97910.686,0.7509,0.9945790816
97986.144,0.7519,0.994140625
98060.955,0.7521,0.9944316008
98135.677,0.7502,0.9947544643
98210.083,0.751,0.9949736926
98285.786,0.7528,0.9960738202
98360.913,0.7521,0.9953483737
98436.511,0.751,0.9940927934
98511.697,0.7521,0.9947305485
98586.011,0.752,0.9956552934
98660.016,0.7527,0.9958067602
98734.649,0.7534,0.9962890625
98809.489,0.7543,0.9959701849
98883.895,0.7535,0.9962332589
98958.444,0.7517,0.9962452168
99032.555,0.7516,0.9967115753
99107.815,0.7528,0.9957310268
99182.941,0.7508,0.9964086416
99257.344,0.752,0.9956552934
99331.945,0.753,0.9958506059
99407.585,0.7534,0.9948142538
99482.122,0.7506,0.9944395727
99556.37,0.7517,0.9949139031
99631.027,0.7497,0.9947146046
99705.694,0.7506,0.9957868304
99780.325,0.7499,0.9949577487
99854.837,0.7511,0.9959701849
99929.717,0.7509,0.995575574
100003.957,0.7492,0.9958266901
100078.924,0.7506,0.9956831952
100153.719,0.7482,0.9958705357
100228.49,0.7503,0.9964285714
100303.655,0.7512,0.9964923469
100378.095,0.7483,0.9966318559
100453.314,0.7498,0.9962731186
100526.835,0.75,0.9968271684
100600.944,0.7517,0.9969308036
100675.844,0.7529,0.9968510842
100750.982,0.7501,0.996743463
100825.593,0.7501,0.9965122768
100900.965,0.7483,0.9958506059
100976.289,0.7504,0.9959741709
101052.19,0.7499,0.9966916454
101127.453,0.7518,0.9962651467
101202.336,0.7492,0.9964285714
101276.765,0.7518,0.9961654974
101351.495,0.7509,0.9962332589
101426.814,0.7487,0.9961654974
101501.165,0.7488,0.9959741709
101574.725,0.7493,0.9968909439
101648.522,0.7529,0.9968431122
101723.766,0.7518,0.9966876594
101799.288,0.7504,0.9966876594
101875.455,0.7495,0.9967912946
101949.672,0.7509,0.9966717156
102025.896,0.7501,0.9965880102
102100.298,0.7524,0.9964724171
102174.534,0.7484,0.9965122768
102248.59,0.7522,0.9963050064
102323.909,0.7511,0.9959861288
102398.588,0.7521,0.9959901148
102473.407,0.7484,0.9954280931
102548.58,0.7514,0.9969308036
102623.365,0.7516,0.9968271684
102697.614,0.7507,0.9968670281
102772.134,0.753,0.9962492028
102846.684,0.7505,0.9970503827
102921.313,0.7504,0.9965521365
102995.362,0.7504,0.9970304528
103070.324,0.7542,0.9968670281
103145.639,0.7511,0.9968311543
103220.076,0.7505,0.9965242347
103295.371,0.7498,0.9965122768
103373.575,0.7495,0.0744977679
103451.874,0.7495,0.1463448661
103530.781,0.7497,0.2039700255
103609.366,0.7494,0.2676937181
103687.983,0.7493,0.3229631696
103766.284,0.7499,0.3632613202
103844.809,0.7488,0.3989516901
103923.354,0.7497,0.4349689094
104001.53,0.7499,0.4657684949
104080.783,0.7488,0.4943917411
104159.257,0.7493,0.5222058355
104237.487,0.7488,0.5417689732
104315.914,0.7502,0.5668566645
104394.3,0.7494,0.5917251276
104472.786,0.7488,0.6134247449
104552.137,0.7496,0.6305524554
104630.754,0.7493,0.6536830357
104709.352,0.7474,0.6658402423
104788.175,0.7494,0.6888871173
104867.046,0.7506,0.7062659439
104945.843,0.7497,0.7180365115
105024.653,0.7489,0.7375597895
105103.319,0.7498,0.7492028061
105181.93,0.7494,0.7618423151
105260.74,0.7495,0.7753427934
105340.298,0.75,0.7889229911
105419.149,0.7496,0.8003069196
105499.289,0.7497,0.8077407526
105578.295,0.749,0.8244698661
105657.308,0.7501,0.8333585778
105736.389,0.7497,0.8401745855
105816.631,0.7502,0.848174426
105895.641,0.7497,0.8547712054
105974.639,0.7512,0.8685507015
106053.332,0.7513,0.8716796875
106133.132,0.7487,0.8769451531
106212.004,0.7504,0.8831433355
106291.698,0.7502,0.8907206633
106370.526,0.7515,0.8975685587
106449.167,0.7523,0.9021843112
106528.047,0.7494,0.9096141582
106607.069,0.7493,0.9124641263
106686.028,0.7532,0.9203962054
106764.615,0.751,0.9195950255
106843.801,0.7516,0.9235969388
106922.803,0.7519,0.9309032207
107001.648,0.7527,0.9343829719
107080.477,0.7502,0.9323142538
107159.256,0.7516,0.9387236926
107238.527,0.7516,0.9407924107
107317.528,0.7514,0.9442083865
107396.537,0.7511,0.9469626913
107475.347,0.7508,0.951303412
107554.222,0.7514,0.9505899235
107633.126,0.7522,0.951426977
107712.139,0.7523,0.9545758929
107791.133,0.75,0.958071588
107870.133,0.751,0.9581353635
107949.072,0.7524,0.9583904656
108028.298,0.7516,0.9615194515
108107.324,0.7527,0.9634925064
108186.266,0.7507,0.9629464286
108265.101,0.7501,0.9642338967
108343.865,0.7533,0.9652702487
108422.633,0.7526,0.9674625319
108501.466,0.7518,0.9679767219
108580.747,0.7507,0.9707469707
108659.678,0.7506,0.9700255102
108739.299,0.7523,0.9707389987
108818.103,0.7516,0.9730787628
108896.672,0.7512,0.9716318559
108975.488,0.7507,0.9728196747
109054.318,0.751,0.9743662309
109133.092,0.7531,0.9749880421
109211.814,0.7516,0.9763711735
109290.515,0.7528,0.9761639031
109369.35,0.7521,0.9762675383
109448.191,0.7517,0.9779017857
109527.499,0.7524,0.9772560587
109606.26,0.7509,0.9782764668
109685.782,0.752,0.9795838648
109764.595,0.7522,0.9802893814
109843.393,0.7527,0.9809590242
109922.189,0.7522,0.9814931441
110001.216,0.7524,0.981246014
110080.008,0.7519,0.9816924426
110158.856,0.751,0.9829081633
110237.677,0.7525,0.983071588
110316.44,0.7536,0.9852200255
110395.175,0.7531,0.9821348852
110474.228,0.7531,0.9828284439
110552.851,0.7537,0.9812699298
110632.807,0.7521,0.9835738202
110711.983,0.7533,0.983597736
110790.982,0.7521,0.984510523
110869.814,0.7539,0.9855986926
110948.605,0.7504,0.986977838
111027.35,0.7508,0.9869021046
111106.019,0.7526,0.9848453444
111184.878,0.7518,0.9864198023
111263.697,0.7529,0.9859175702
111342.53,0.7524,0.9865433673
111421.16,0.7538,0.9879464286
111499.794,0.751,0.9883529974
111578.158,0.753,0.9870575574
111656.575,0.7512,0.9865074936
111734.981,0.7535,0.9868622449
111813.86,0.752,0.9872608418
111892.762,0.7529,0.9896484375
111971.21,0.7515,0.9879982462
112050.152,0.7506,0.9892737564
112128.997,0.7534,0.9897759885
112208.295,0.7522,0.9892578125
112287.089,0.7524,0.9897560587
112366.068,0.7545,0.9900510204
112445.166,0.7539,0.9886320153
112524.062,0.7533,0.9910235969
112603.259,0.7531,0.990489477
112682.21,0.7525,0.990628986
112761.097,0.7509,0.9906887755
112839.634,0.753,0.9900470344
112918.825,0.7523,0.9886639031
112997.871,0.7525,0.9903260523
113076.952,0.7519,0.9903738839
113155.838,0.7523,0.9916095344
113234.991,0.7517,0.9898955676
113313.908,0.7531,0.9922991071
113392.897,0.7521,0.9906648597
113471.923,0.7516,0.9921476403
113550.624,0.7522,0.9904536033
113629.842,0.753,0.9918247768
113710.221,0.7539,0.9918885523
113790.375,0.7544,0.9922154018
113869.227,0.7533,0.9921237245
113948.17,0.7547,0.9923588967
114027.002,0.7542,0.9922632334
114105.82,0.7539,0.9922233737
114184.573,0.7523,0.9922672194
114263.421,0.7533,0.9926458865
114342.808,0.752,0.9929488202
114421.537,0.7533,0.9925581952
114500.153,0.7542,0.9930723852
114578.746,0.7543,0.9929249043
114657.364,0.7544,0.9928451849
114736.014,0.7542,0.9927614796
114814.387,0.756,0.9938217474
114892.432,0.7539,0.993494898
114970.529,0.7545,0.9938735651
115048.916,0.7537,0.9937978316
115127.381,0.7544,0.9939413265
115205.528,0.7541,0.9935148278
115283.958,0.7533,0.9930644133
115362.116,0.7536,0.9938416773
115440.615,0.7517,0.9938416773
115519.184,0.7535,0.9932637117
115597.643,0.7529,0.9934590242
115676.476,0.7548,0.9931401467
115754.884,0.755,0.9924625319
115833.223,0.7542,0.9927973533
115911.536,0.7531,0.9929089605
115989.98,0.754,0.993355389
116068.436,0.7532,0.9934749681
116146.338,0.7545,0.9955955038
116225.288,0.7539,0.9949856505
116303.417,0.7544,0.9935746173
116381.84,0.7539,0.9939014668
116460.246,0.7538,0.9947185906
116538.548,0.7539,0.9941206952
116617.471,0.7531,0.9952566964
116695.953,0.7511,0.9953324298
116774.668,0.7521,0.9957549426
116852.971,0.7545,0.9965082908
116931.133,0.7544,0.9957868304
117009.691,0.7525,0.9945511798
117087.966,0.7533,0.9952088648
117166.419,0.7538,0.9944993622
117244.794,0.7521,0.9944953763
117323.349,0.7538,0.9950733418
117402.463,0.7535,0.9947305485
117480.692,0.7514,0.9953483737
117558.801,0.7524,0.9957948023
117637.162,0.7514,0.9954759247
117715.735,0.7526,0.9956911671
117794.125,0.7517,0.9962133291
117872.553,0.7529,0.9966717156
117950.937,0.7529,0.9953324298
118029.021,0.7528,0.9949976084
118107.239,0.7529,0.9951132015
118185.477,0.7522,0.9950773278
118263.96,0.7522,0.9951929209
118343.462,0.7513,0.9959741709
118421.774,0.7516,0.9956154337
118500.278,0.7518,0.9960738202
118578.475,0.7526,0.9960698342
118656.717,0.7527,0.9955476722
118735.168,0.7507,0.9951929209
118813.527,0.7526,0.9957948023
118892.021,0.752,0.9958107462
118970.378,0.7531,0.9954001913
119048.809,0.7535,0.9952367666
119126.709,0.7504,0.994925861
119204.8,0.7533,0.9965322066
119283.177,0.7525,0.9965919962
119361.001,0.7533,0.9968510842
119439.289,0.7522,0.9961136798
119517.647,0.7525,0.9966477997
119596.424,0.7542,0.9957150829
119675.9,0.7519,0.9956871811
119754.383,0.7511,0.9959303253
119832.531,0.7534,0.9956353635
119911.077,0.7539,0.9962133291
119989.268,0.7524,0.9963926977
120067.736,0.7535,0.9971500319
120146.583,0.7531,0.9966637436
120225.054,0.7526,0.9961136798
120302.976,0.7525,0.9963329082
120381.521,0.7532,0.9961734694
120459.873,0.7523,0.9966278699
120538.236,0.7527,0.9962452168
120616.485,0.7535,0.9971101722
120694.855,0.7526,0.996747449
120772.556,0.7527,0.9970463967
120851.361,0.753,0.9966677296
120930.823,0.7528,0.9968670281
121009.255,0.7521,0.9962611607
121088.316,0.7507,0.9955157844
121167.012,0.7514,0.9958147321
121245.376,0.7513,0.9962691327
121323.79,0.7519,0.9958107462
121403.175,0.7528,0.9961296237
121481.421,0.7542,0.995316486
121559.796,0.7541,0.9957469707
121638,0.7529,0.9965521365
121716.196,0.7517,0.9963926977
121794.62,0.7528,0.9969905931
121872.597,0.7522,0.9964325574
121950.982,0.752,0.9965720663
122029.349,0.7512,0.9964285714
122107.561,0.751,0.996348852
122185.88,0.7534,0.9966517857
122264.374,0.752,0.9967315051
122343.262,0.7524,0.9971619898
122421.497,0.754,0.9971699617
122499.412,0.7526,0.9965919962
122577.783,0.7524,0.9965720663
122656.227,0.7529,0.997010523
122734.49,0.7533,0.996619898
122812.802,0.7531,0.9966438138
122891.274,0.7518,0.9978077168
122970.039,0.7542,0.9969866071
123048.318,0.7527,0.9971500319
123127.573,0.753,0.9971500319
123205.668,0.7535,0.9969308036
123283.982,0.7532,0.997261639
123362.29,0.7531,0.9969706633
123440.73,0.7507,0.997524713
123520.414,0.7525,0.9968630421
123598.818,0.7526,0.9969108737
123677.334,0.7524,0.9976442921
123755.456,0.754,0.9976084184
123834.624,0.7517,0.9973453444
123912.828,0.7528,0.9972058355
123991.099,0.7523,0.9962332589
124069.655,0.7531,0.9970822704
124147.783,0.7521,0.9972297513
124226.323,0.7535,0.9968112245
124305.838,0.7542,0.9965481505
124384.371,0.7527,0.9972496811
124462.486,0.753,0.9969626913
124540.891,0.752,0.9971898916
124619.347,0.7537,0.9970503827
124698.595,0.7534,0.9963089923
124776.982,0.7513,0.9960459184
124855.447,0.7533,0.9969706633
124933.636,0.7527,0.9974290497
125011.92,0.7535,0.9972895408
125090.321,0.7538,0.9967075893
125168.891,0.7543,0.9980070153
125247.117,0.7534,0.9975087691
125325.485,0.7528,0.9965720663
125404.185,0.7516,0.9969507334
125483.831,0.7526,0.9974888393
125562.398,0.7537,0.9968869579
125640.901,0.7527,0.9970902423
125719.335,0.7521,0.9968112245
125797.7,0.753,0.9966916454
125876.761,0.7533,0.9967275191
125955.449,0.754,0.9971659758
126033.875,0.753,0.9976642219
126112.152,0.7524,0.9976203763
126190.602,0.7535,0.9976283482
126268.508,0.7544,0.9977997449
126346.767,0.7535,0.9977080676
126425.365,0.7544,0.9975446429
126503.689,0.7538,0.9979033801
126582.173,0.753,0.9975685587
126661.393,0.7536,0.9973692602
126739.363,0.7527,0.9973612883
126817.617,0.7526,0.9976283482
126895.973,0.7524,0.9975087691
129369.196,0.7531,0.9974051339
131207.15,0.7518,0.9970463967
133824.351,0.7505,0.9970503827
136688.43,0.7534,0.9971061862
140125.477,0.7536,0.9971898916
141884.997,0.7544,0.9966318559
144839.613,0.7529,0.9982581314
147521.257,0.7525,0.997787787
150567.663,0.7537,0.9972815689
155301.237,0.7531,0.9972058355
158182.066,0.755,0.9980827487
161072.435,0.7563,0.9976881378
164429.46,0.7553,0.9980867347
168319.488,0.7572,0.9973294005
172515.941,0.7571,0.9974888393
175991.739,0.7589,0.9969866071
179287.322,0.7587,0.9975446429
184700.82,0.7568,0.998178412
188692.632,0.7574,0.9976084184
194813.228,0.7577,0.9989835778
202153.319,0.7584,0.9964126276
209864.316,0.7577,0.997002551
217508.964,0.7577,0.996611926
224093.527,0.7581,0.9985251913
230703.009,0.7591,0.9973254145


==> images/experiments/V_25/V_25_vary_k_CIFAR_100/arc/training_k_2.csv <==
time/s,test acc,training acc 
25.533,0.1132,0.0929129464
50.459,0.1674,0.1778380102
75.397,0.2218,0.2514588648
100.416,0.2932,0.3146922832
125.556,0.3429,0.3679966518
150.494,0.3563,0.4124641263
175.385,0.4247,0.4495934311
200.685,0.4634,0.4813895089
226.109,0.4433,0.51171875
250.931,0.4755,0.5378268495
276.147,0.4391,0.5571189413
300.836,0.4938,0.5802375638
325.603,0.5194,0.5995137117
350.412,0.5122,0.6175263074
375.939,0.5171,0.6336854273
400.746,0.531,0.6516820791
425.714,0.5373,0.6658322704
450.498,0.5688,0.6828324298
475.144,0.5492,0.691270727
499.878,0.5821,0.70859375
524.906,0.5742,0.7221898916
549.938,0.5868,0.7322544643
574.742,0.5817,0.7473054847
599.557,0.57,0.7560626594
624.451,0.5775,0.7646085778
649.232,0.5819,0.7765226403
674.069,0.5942,0.7860132334
699.675,0.5858,0.7965361926
724.528,0.5903,0.8006776148
749.424,0.6023,0.8107142857
774.266,0.6032,0.8184351084
799.2,0.6006,0.8259486607
823.903,0.5956,0.8358856824
848.779,0.5804,0.839975287
873.893,0.6034,0.8501873406
898.932,0.6039,0.853121014
923.792,0.6009,0.8627192283
948.852,0.5978,0.8630939094
973.794,0.6168,0.8713209503
998.829,0.6016,0.8768933355
1023.571,0.5961,0.8801817602
1048.176,0.6129,0.8888831314
1072.993,0.6205,0.8925542092
1097.707,0.6111,0.8955636161
1122.67,0.615,0.8989277742
1147.462,0.6062,0.9008968431
1172.209,0.6134,0.9077646684
1197.278,0.6188,0.912635523
1222.084,0.626,0.9175542092
1247.192,0.6145,0.9165816327
1271.989,0.6262,0.9183912628
1297.223,0.6281,0.923832111
1322.573,0.6234,0.9267578125
1347.825,0.631,0.9281608737
1372.584,0.6216,0.9320990115
1397.385,0.6165,0.933848852
1422.626,0.6254,0.9382892219
1448.188,0.6285,0.938540338
1472.962,0.6203,0.941015625
1498.572,0.6221,0.9429049745
1523.368,0.6273,0.9471819196
1548.189,0.623,0.9485570791
1573.226,0.6244,0.9473254145
1598.78,0.618,0.9503706952
1623.517,0.6449,0.9517458546
1648.407,0.6387,0.952602838
1673.572,0.6399,0.9538903061
1698.421,0.6315,0.9569435587
1723.578,0.6242,0.9574736926
1748.556,0.6373,0.9580795599
1773.368,0.6286,0.9570392219
1798.243,0.6346,0.9624202806
1823.29,0.6402,0.9617386798
1848.158,0.6357,0.9628228635
1872.928,0.6358,0.9663384885
1897.456,0.6349,0.965880102
1922.198,0.6348,0.9679368622
1947.039,0.639,0.9670639349
1971.912,0.6422,0.9686742666
1996.725,0.641,0.9715401786
2021.682,0.6393,0.9687181122
2047.195,0.6406,0.966537787
2072.545,0.6418,0.9714126276
2097.297,0.6464,0.9732860332
2122.551,0.649,0.9721739477
2147.406,0.6433,0.9721938776
2172.57,0.6354,0.9736208546
2198.03,0.6426,0.9733179209
2223.67,0.6457,0.9744260204
2248.437,0.6464,0.9757055166
2273.307,0.647,0.9759964923
2298.513,0.6416,0.9739516901
2323.613,0.6446,0.9764548788
2348.967,0.6439,0.9775310906
2373.64,0.6484,0.9780333227
2398.686,0.6454,0.9750837054
2423.836,0.6471,0.9789221939
2448.993,0.6538,0.9802295918
2474.086,0.6415,0.9788265306
2499.431,0.6368,0.9795679209
2524.482,0.6438,0.9789421237
2549.397,0.6462,0.9801857462
2574.502,0.6506,0.9823899872
2599.348,0.6506,0.9810985332
2624.118,0.6498,0.9806202168
2649.018,0.6491,0.9822385204
2674.015,0.6501,0.9817083865
2698.919,0.6448,0.9824099171
2724.43,0.6568,0.9821348852
2749.235,0.6473,0.9841318559
2774.112,0.6566,0.9836854273
2799.231,0.6508,0.9848254145
2823.954,0.6496,0.9840481505
2848.901,0.6492,0.9833864796
2873.726,0.6553,0.9842075893
2899.263,0.6486,0.9846181441
2924.441,0.6474,0.9841358418
2949.532,0.6523,0.9855309311
2974.402,0.6508,0.9851801658
2999.317,0.6569,0.9878627232
3024.219,0.6545,0.9865074936
3049.078,0.6535,0.9863879145
3073.945,0.6531,0.9853914222
3099.154,0.652,0.9870296556
3124.012,0.6513,0.9853794643
3149.695,0.6537,0.9861367985
3174.532,0.6547,0.9857860332
3199.931,0.6541,0.9866509885
3224.975,0.6526,0.9895926339
3249.974,0.6563,0.9879703444
3274.875,0.6526,0.9877112564
3300.134,0.6541,0.9887755102
3325.605,0.6527,0.9883091518
3350.345,0.645,0.988277264
3375.256,0.6507,0.988536352
3400.556,0.6579,0.9880620217
3425.425,0.6543,0.9894132653
3451.037,0.6543,0.9889708227
3476.382,0.653,0.9874202806
3501.995,0.657,0.988536352
3526.802,0.6567,0.9891342474
3551.625,0.6564,0.9899952168
3576.342,0.647,0.987631537
3601.504,0.6568,0.9884725765
3626.55,0.6612,0.9896882972
3651.362,0.6565,0.9893375319
3676.103,0.6558,0.9899832589
3701.235,0.6569,0.9905691964
3726.645,0.6578,0.9894690689
3751.865,0.6531,0.9884765625
3776.661,0.6551,0.9886360013
3801.41,0.6592,0.9891143176
3826.417,0.6587,0.9911112883
3851.227,0.6626,0.9886599171
3876.063,0.6594,0.9893933355
3901.114,0.6535,0.9891701212
3926.336,0.6565,0.9896125638
3951.337,0.658,0.9910993304
3976.31,0.6563,0.9908083546
4001.402,0.6509,0.9909638074
4026.297,0.6584,0.991270727
4051.277,0.6595,0.9913663903
4076.132,0.6579,0.9920679209
4101.436,0.6589,0.9911232462
4126.433,0.6612,0.9911710778
4151.293,0.6591,0.9922871492
4175.972,0.6636,0.9929049745
4200.822,0.6599,0.9927814094
4225.685,0.6605,0.9909518495
4250.349,0.6601,0.9922273597
4275.322,0.6581,0.9910036671
4300.054,0.6607,0.9915497449
4324.758,0.6533,0.990888074
4349.549,0.6549,0.9919563138
4375.192,0.6601,0.9910634566
4400.408,0.6566,0.9907684949
4425.38,0.6606,0.9899633291
4450.962,0.6562,0.9922831633
4475.737,0.6594,0.992837213
4500.486,0.657,0.9925223214
4525.149,0.6605,0.9927016901
4550.272,0.6571,0.991661352
4575.225,0.6623,0.9932796556
4600.132,0.6613,0.9924186862
4624.821,0.6564,0.9926618304
4649.841,0.664,0.9934789541
4674.883,0.6579,0.9927256059
4699.704,0.66,0.9916254783
4724.612,0.6626,0.9925223214
4749.398,0.6603,0.9925382653
4774.457,0.6674,0.9937978316
4799.621,0.658,0.9926857462
4824.292,0.6635,0.9935985332
4848.98,0.6624,0.9929966518
4874.403,0.6593,0.9930564413
4899.213,0.6625,0.9930165816
4924.118,0.6624,0.9926977041
4948.964,0.6659,0.9929807079
4973.997,0.6624,0.9934829401
4999.271,0.6628,0.9937818878
5024.038,0.6584,0.9933035714
5048.748,0.6598,0.9930245536
5073.602,0.6608,0.9928691008
5098.5,0.6669,0.993223852
5123.453,0.6601,0.9930245536
5148.27,0.6616,0.9938217474
5173.421,0.6554,0.9938735651
5198.788,0.6648,0.9939134247
5223.657,0.6659,0.9944794324
5249.094,0.6654,0.9924226722
5274.152,0.6636,0.9932597258
5299.034,0.6619,0.9930365115
5323.834,0.6594,0.9941964286
5348.673,0.6623,0.9937739158
5373.473,0.6656,0.9938177615
5398.239,0.6671,0.9942402742
5423.011,0.6602,0.9946308992
5448.156,0.66,0.9943757972
5473.518,0.669,0.9945591518
5498.46,0.6646,0.9945192921
5523.592,0.6628,0.9948700574
5548.503,0.6613,0.994786352
5573.751,0.6587,0.9944953763
5598.437,0.6646,0.9954559949
5623.234,0.6629,0.9952527105
5648.049,0.6643,0.9957110969
5673.431,0.666,0.9948102679
5698.231,0.6653,0.9938974809
5724.048,0.6615,0.9952168367
5749.327,0.6664,0.994917889
5774.269,0.6535,0.9946508291
5799.34,0.6621,0.9938137755
5824.159,0.6574,0.9937779018
5849.193,0.6618,0.9936702806
5874.088,0.6629,0.9938576212
5899.516,0.6622,0.9940808355
5925.241,0.6639,0.9944714605
5950.014,0.6611,0.9949577487
5975.063,0.6578,0.9941206952
6000.245,0.6673,0.9941565689
6025.303,0.6602,0.9944953763
6050.244,0.6666,0.9956353635
6075.277,0.6579,0.9939174107
6100.246,0.6611,0.9940808355
6125.152,0.6643,0.9937779018
6150.203,0.6661,0.9940170599
6175.479,0.6664,0.995176977
6200.471,0.6644,0.9946707589
6225.419,0.6698,0.9953364158
6250.225,0.6652,0.9954759247
6275.085,0.6636,0.9956552934
6300.341,0.6634,0.9946388712
6325.29,0.668,0.9952965561
6350.015,0.6593,0.9943757972
6374.874,0.6646,0.9955556441
6399.571,0.6642,0.9955157844
6424.66,0.6643,0.9953125
6449.463,0.6579,0.9960259885
6474.186,0.6703,0.9959741709
6498.843,0.6638,0.9960339605
6523.767,0.668,0.99609375
6548.641,0.6638,0.9954958546
6573.392,0.6674,0.9957110969
6598.3,0.6636,0.9960499043
6623.02,0.6659,0.9964485013
6648.45,0.6664,0.9963926977
6673.852,0.6679,0.9956951531
6699.028,0.663,0.9960259885
6724.232,0.6645,0.9953922194
6749.049,0.6604,0.9949338329
6773.906,0.6655,0.9947305485
6798.641,0.6611,0.9949976084
6823.469,0.6655,0.9958745217
6848.461,0.6627,0.9957270408
6873.794,0.6578,0.9962492028
6898.626,0.6664,0.995571588
6923.58,0.6616,0.9956234056
6948.462,0.6738,0.9969108737
6973.783,0.668,0.9955357143
6999.439,0.6669,0.9968311543
7024.288,0.6666,0.9968470982
7049.811,0.6669,0.9968112245
7075.022,0.6673,0.9967713648
7099.926,0.6685,0.9959701849
7125.379,0.6673,0.9961136798
7150.178,0.6714,0.9961933992
7175.528,0.6719,0.9962053571
7200.444,0.6656,0.9954679528
7225.243,0.6692,0.9950294962
7249.953,0.6639,0.996089764
7275.513,0.6696,0.9964485013
7300.518,0.6665,0.9962492028
7325.448,0.6621,0.9972895408
7350.328,0.6646,0.996348852
7375.252,0.6709,0.9964644452
7400.597,0.6647,0.9961495536
7425.447,0.6675,0.9959741709
7451.05,0.6679,0.9962890625
7475.979,0.664,0.9962332589
7500.768,0.6711,0.9960419324
7529.373,0.6738,0.0933394452
7558.453,0.673,0.1639987245
7587.256,0.6741,0.2307397959
7616.314,0.6741,0.2904775191
7644.987,0.674,0.3482222577
7674.044,0.6735,0.3939532844
7703.127,0.6741,0.4343989158
7731.809,0.6732,0.4724649235
7761.045,0.675,0.5029097577
7789.834,0.6741,0.5305285395
7819.605,0.6757,0.5590202487
7848.186,0.6797,0.5829081633
7876.894,0.6762,0.6080955038
7905.598,0.6797,0.6297951212
7934.447,0.6789,0.6494379783
7963.518,0.6824,0.6680245536
7992.424,0.682,0.6872847577
8021.389,0.6844,0.7038066008
8050.062,0.6828,0.7185307717
8078.834,0.6825,0.7358617666
8108.065,0.6851,0.7493223852
8136.972,0.6847,0.7661391901
8165.614,0.6839,0.7796396684
8194.254,0.6847,0.7919802296
8223.006,0.6865,0.7994977679
8251.903,0.6866,0.8131855867
8281.385,0.687,0.8249282526
8310.102,0.686,0.8339445153
8338.995,0.6869,0.843490912
8368.242,0.6878,0.8526506696
8397.344,0.6862,0.8611088967
8426.045,0.6921,0.8700972577
8454.896,0.6897,0.878511639
8483.913,0.6892,0.8807995855
8512.619,0.6869,0.8866230867
8541.393,0.6913,0.8949418048
8570.144,0.6917,0.9015625
8599.806,0.691,0.9021006059
8629.156,0.6898,0.9124720982
8658.251,0.6886,0.9141222895
8687.184,0.6937,0.9193877551
8716.429,0.6896,0.9214445153
8745.303,0.6915,0.9272321429
8774.398,0.6939,0.9336096939
8803.378,0.6903,0.9344866071
8832.491,0.6925,0.936463648
8862.159,0.6897,0.9393973214
8891.102,0.6917,0.9409757653
8919.993,0.693,0.9432358099
8948.711,0.6925,0.9473054847
8978.059,0.6966,0.949609375
9007.366,0.693,0.9516581633
9036.285,0.6943,0.9559311224
9065.006,0.6948,0.9582908163
9093.8,0.6973,0.956644611
9122.47,0.6976,0.9611088967
9151.29,0.6961,0.959893176
9180.25,0.6965,0.9621372768
9209.077,0.697,0.9634287309
9237.77,0.6968,0.9625956633
9266.784,0.6953,0.9665058992
9295.326,0.6956,0.965230389
9324.284,0.6925,0.9648995536
9353.482,0.696,0.9680285395
9382.579,0.7011,0.971878986
9411.457,0.6971,0.9691964286
9440.854,0.699,0.9736407844
9470.081,0.697,0.9720742985
9498.821,0.6986,0.973305963
9527.631,0.698,0.9771922832
9556.677,0.6982,0.9764867666
9585.777,0.698,0.9755062181
9615.288,0.6949,0.9767299107
9644.757,0.696,0.9765266263
9674.251,0.6989,0.9742107781
9702.786,0.7007,0.9785714286
9731.501,0.7002,0.9808793048
9760.259,0.6993,0.9790617028
9789.052,0.6991,0.9808673469
9817.948,0.6968,0.981509088
9846.479,0.6985,0.9825773278
9875.262,0.7016,0.9832708865
9903.865,0.7014,0.9821229273
9932.881,0.7017,0.9838926977
9961.513,0.7031,0.9791733099
9990.806,0.6965,0.9805046237
10019.477,0.7,0.9816804847
10048.169,0.7009,0.9842115753
10077.316,0.7023,0.984111926
10105.876,0.698,0.9864078444
10134.934,0.7016,0.9851961097
10164.056,0.7005,0.9842514349
10192.865,0.7011,0.9854910714
10221.417,0.6976,0.9858697385
10249.983,0.7038,0.9859255421
10278.554,0.7047,0.9870974171
10307.577,0.6994,0.9877830038
10336.591,0.7031,0.9868781888
10365.2,0.7041,0.9861088967
10393.913,0.7006,0.9867267219
10423.026,0.7031,0.9863639987
10451.804,0.7037,0.9882971939
10480.643,0.7001,0.9862484056
10509.422,0.6985,0.9871173469
10538.609,0.7037,0.9876395089
10567.258,0.7024,0.9892338967
10596.33,0.7018,0.9876554528
10624.98,0.6992,0.9879344707
10653.648,0.7022,0.9878467793
10683.084,0.7035,0.9885164222
10711.883,0.7037,0.9884725765
10741.039,0.703,0.9880381059
10769.842,0.7031,0.9890385842
10798.517,0.7022,0.9892936862
10827.185,0.7065,0.9896843112
10855.954,0.7026,0.9915258291
10884.895,0.7026,0.9907246492
10913.686,0.6985,0.9905054209
10942.669,0.7038,0.9888911033
10971.96,0.7025,0.9908083546
11001.073,0.7005,0.9906449298
11029.668,0.7035,0.9913504464
11059.221,0.7067,0.9920280612
11088.745,0.7032,0.991270727
11117.331,0.7023,0.9920440051
11146.389,0.706,0.992705676
11174.984,0.7039,0.9925542092
11203.715,0.7059,0.9916254783
11232.746,0.7043,0.9913424745
11261.98,0.7039,0.9917849171
11290.791,0.7042,0.9921795281
11319.9,0.7046,0.9921037946
11349.001,0.7063,0.9920081314
11378.209,0.7005,0.9929089605
11406.985,0.7004,0.9914421237
11435.544,0.7043,0.9905652105
11464.336,0.7041,0.9911710778
11493.421,0.703,0.9909638074
11522.214,0.7069,0.9927574936
11550.964,0.7026,0.9916733099
11579.705,0.7028,0.9911631059
11608.838,0.7001,0.9924027423
11638.041,0.7049,0.9936383929
11666.808,0.7016,0.9929049745
11695.431,0.7041,0.9930444834
11724.62,0.7024,0.9929567921
11753.372,0.7035,0.9918885523
11782.13,0.7019,0.9939293686
11811.471,0.7064,0.9926060268
11840.245,0.7062,0.9935786033
11869.012,0.7066,0.9937181122
11897.724,0.7055,0.9940489477
11926.394,0.7052,0.9941326531
11956.077,0.7035,0.994136639
11984.644,0.7085,0.9946109694
12013.391,0.7038,0.9941007653
12042.385,0.7054,0.9932995855
12070.99,0.701,0.9930365115
12099.748,0.7009,0.9942323023
12128.739,0.7047,0.9929926658
12158.094,0.7025,0.994005102
12186.801,0.7079,0.9927734375
12215.544,0.7019,0.9928571429
12244.961,0.7017,0.993881537
12273.731,0.7042,0.9939732143
12302.514,0.7052,0.9935188138
12331.387,0.7014,0.9941764987
12360.687,0.7008,0.9928531569
12389.22,0.6988,0.9941206952
12418.735,0.7056,0.994658801
12447.499,0.7026,0.9955556441
12476.22,0.7062,0.9949936224
12504.852,0.7062,0.9948580995
12533.889,0.7051,0.9940728635
12562.915,0.7074,0.9944913903
12591.868,0.7027,0.995308514
12621.162,0.7026,0.9952566964
12649.919,0.701,0.9950294962
12679.144,0.707,0.9949577487
12708.302,0.7013,0.9940409758
12736.95,0.7056,0.9935945472
12765.97,0.7006,0.9954161352
12794.816,0.7064,0.9948501276
12823.688,0.6992,0.9958625638
12852.718,0.706,0.9959143814
12881.651,0.7021,0.9949497768
12911.102,0.6994,0.9960339605
12940.075,0.7037,0.9951929209
12968.601,0.7035,0.9952726403
12997.977,0.704,0.9958705357
13027.409,0.7078,0.9961136798
13056.365,0.7046,0.9964086416
13085.174,0.7047,0.9961495536
13114.367,0.705,0.9957150829
13143.104,0.7036,0.9953483737
13171.923,0.7012,0.9961933992
13200.673,0.7026,0.9954759247
13229.389,0.7039,0.9959103954
13258.114,0.7062,0.9959861288
13286.611,0.706,0.9957948023
13315.699,0.7064,0.99453125
13344.374,0.7042,0.9954958546
13373.142,0.7095,0.9957310268
13401.887,0.7069,0.9957150829
13430.908,0.7081,0.9964325574
13459.813,0.707,0.99609375
13489.454,0.7062,0.9958506059
13518.235,0.7011,0.9964126276
13547.043,0.706,0.9961734694
13575.983,0.7061,0.9953523597
13605.358,0.7047,0.9953364158
13633.964,0.7059,0.9954360651
13662.77,0.7059,0.994921875
13691.578,0.7049,0.9962930485
13720.49,0.7044,0.996348852
13749.711,0.7056,0.9954360651
13779,0.7052,0.9955915179
13808.285,0.7038,0.9963249362
13837.379,0.7059,0.9958864796
13866.039,0.7064,0.9951052296
13894.758,0.7055,0.9952925702
13923.334,0.7064,0.9960140306
13952.573,0.7057,0.9968112245
13981.332,0.7091,0.9956712372
14010.235,0.7065,0.9962890625
14038.99,0.7071,0.99453125
14068.309,0.7053,0.9960738202
14097.128,0.7039,0.9971022003
14125.697,0.7087,0.9958506059
14154.348,0.7036,0.9961694834
14183.133,0.7046,0.9966477997
14212.678,0.7054,0.9963329082
14241.862,0.7063,0.9967713648
14270.636,0.7074,0.996488361
14299.83,0.7071,0.9966278699
14328.583,0.7055,0.9963089923
14357.419,0.7061,0.9968670281
14386.424,0.7062,0.9969308036
14415.126,0.7056,0.9963089923
14444.079,0.7046,0.9975884885
14473.396,0.7077,0.9970902423
14502.891,0.7105,0.996352838
14532.25,0.7071,0.9967912946
14560.877,0.7074,0.9966517857
14589.413,0.7062,0.9959343112
14617.985,0.7054,0.9963329082
14646.778,0.7043,0.9962332589
14675.721,0.7077,0.9969507334
14704.772,0.7072,0.996871014
14733.633,0.7034,0.9972098214
14762.394,0.7077,0.997006537
14791.365,0.7056,0.9969308036
14820.114,0.7082,0.9970782844
14848.839,0.7083,0.9967673788
14877.558,0.7113,0.9975685587
14906.302,0.7049,0.9969507334
14935.191,0.7061,0.9970663265
14964.772,0.7045,0.9971221301
14994.055,0.7061,0.9971779337
15022.779,0.7081,0.996739477
15051.542,0.7059,0.9976482781
15080.307,0.7097,0.9970264668
15108.989,0.7051,0.9968470982
15138.527,0.7085,0.9974649235
15167.724,0.706,0.9974449936
15197.315,0.7055,0.997010523
15226.108,0.7074,0.9965601084
15255.496,0.7063,0.9971779337
15284.499,0.704,0.997010523
15313.862,0.7068,0.9961096939
15342.618,0.7067,0.9967075893
15371.211,0.7103,0.9973054847
15399.812,0.7083,0.9973294005
15429.277,0.7089,0.9970623406
15458.049,0.7085,0.9969666773
15486.701,0.7082,0.9970384247
15515.254,0.7123,0.9969068878
15544.555,0.7088,0.9977479273
15573.126,0.7089,0.9977080676
15602.389,0.7085,0.9976044324
15631.57,0.7089,0.9976881378
15660.572,0.7089,0.9978834503
15689.366,0.7113,0.9974449936
15718.677,0.7047,0.9978276467
15747.433,0.706,0.9968470982
15776.376,0.704,0.9975087691
15805.514,0.7073,0.997261639
15834.201,0.7081,0.9976642219
15863.343,0.7104,0.9982461735
15892.107,0.7101,0.9976881378
15921.459,0.7074,0.9979073661
15950.287,0.7079,0.9976044324
15979.081,0.7083,0.9974489796
16007.774,0.7058,0.9978037309
16036.306,0.707,0.9982063138
16065.819,0.7086,0.997269611
16094.954,0.7054,0.9977279974
16123.718,0.7101,0.9976243622
16152.436,0.7095,0.9977678571
16181.27,0.7102,0.9975884885
17712.98,0.6982,0.9965521365
20465.566,0.7046,0.9972895408
23126.889,0.7041,0.9972297513
26033.03,0.707,0.9966238839
29513.415,0.7073,0.9970902423
32210.05,0.7078,0.997269611
34867.104,0.707,0.9970304528
37576.615,0.7094,0.9953962054
40663.019,0.7083,0.9969427615
45071.851,0.7077,0.9962731186
48007.503,0.7125,0.997787787
50937.978,0.7191,0.9975884885
54436.05,0.7224,0.9981465242
58376.575,0.7253,0.9981186224
62645.638,0.7287,0.9982661033
67808.931,0.7307,0.998565051
73266.582,0.7322,0.9981664541
78760.532,0.7329,0.998305963
84080.464,0.7331,0.9975486288
90287.055,0.7342,0.9983657526
97692.931,0.7366,0.9985251913
105477.582,0.7369,0.9980070153
113183.574,0.7361,0.997265625
121149.737,0.7353,0.9981863839
129148.715,0.7355,0.9984454719


==> images/experiments/V_25/V_25_vary_k_CIFAR_100/arc/training_k_25.csv <==
time/s,test acc,training acc 
25.533,0.1132,0.0929129464
50.459,0.1674,0.1778380102
75.397,0.2218,0.2514588648
100.416,0.2932,0.3146922832
125.556,0.3429,0.3679966518
150.494,0.3563,0.4124641263
175.385,0.4247,0.4495934311
200.685,0.4634,0.4813895089
226.109,0.4433,0.51171875
250.931,0.4755,0.5378268495
276.147,0.4391,0.5571189413
300.836,0.4938,0.5802375638
325.603,0.5194,0.5995137117
350.412,0.5122,0.6175263074
375.939,0.5171,0.6336854273
400.746,0.531,0.6516820791
425.714,0.5373,0.6658322704
450.498,0.5688,0.6828324298
475.144,0.5492,0.691270727
499.878,0.5821,0.70859375
524.906,0.5742,0.7221898916
549.938,0.5868,0.7322544643
574.742,0.5817,0.7473054847
599.557,0.57,0.7560626594
624.451,0.5775,0.7646085778
649.232,0.5819,0.7765226403
674.069,0.5942,0.7860132334
699.675,0.5858,0.7965361926
724.528,0.5903,0.8006776148
749.424,0.6023,0.8107142857
774.266,0.6032,0.8184351084
799.2,0.6006,0.8259486607
823.903,0.5956,0.8358856824
848.779,0.5804,0.839975287
873.893,0.6034,0.8501873406
898.932,0.6039,0.853121014
923.792,0.6009,0.8627192283
948.852,0.5978,0.8630939094
973.794,0.6168,0.8713209503
998.829,0.6016,0.8768933355
1023.571,0.5961,0.8801817602
1048.176,0.6129,0.8888831314
1072.993,0.6205,0.8925542092
1097.707,0.6111,0.8955636161
1122.67,0.615,0.8989277742
1147.462,0.6062,0.9008968431
1172.209,0.6134,0.9077646684
1197.278,0.6188,0.912635523
1222.084,0.626,0.9175542092
1247.192,0.6145,0.9165816327
1271.989,0.6262,0.9183912628
1297.223,0.6281,0.923832111
1322.573,0.6234,0.9267578125
1347.825,0.631,0.9281608737
1372.584,0.6216,0.9320990115
1397.385,0.6165,0.933848852
1422.626,0.6254,0.9382892219
1448.188,0.6285,0.938540338
1472.962,0.6203,0.941015625
1498.572,0.6221,0.9429049745
1523.368,0.6273,0.9471819196
1548.189,0.623,0.9485570791
1573.226,0.6244,0.9473254145
1598.78,0.618,0.9503706952
1623.517,0.6449,0.9517458546
1648.407,0.6387,0.952602838
1673.572,0.6399,0.9538903061
1698.421,0.6315,0.9569435587
1723.578,0.6242,0.9574736926
1748.556,0.6373,0.9580795599
1773.368,0.6286,0.9570392219
1798.243,0.6346,0.9624202806
1823.29,0.6402,0.9617386798
1848.158,0.6357,0.9628228635
1872.928,0.6358,0.9663384885
1897.456,0.6349,0.965880102
1922.198,0.6348,0.9679368622
1947.039,0.639,0.9670639349
1971.912,0.6422,0.9686742666
1996.725,0.641,0.9715401786
2021.682,0.6393,0.9687181122
2047.195,0.6406,0.966537787
2072.545,0.6418,0.9714126276
2097.297,0.6464,0.9732860332
2122.551,0.649,0.9721739477
2147.406,0.6433,0.9721938776
2172.57,0.6354,0.9736208546
2198.03,0.6426,0.9733179209
2223.67,0.6457,0.9744260204
2248.437,0.6464,0.9757055166
2273.307,0.647,0.9759964923
2298.513,0.6416,0.9739516901
2323.613,0.6446,0.9764548788
2348.967,0.6439,0.9775310906
2373.64,0.6484,0.9780333227
2398.686,0.6454,0.9750837054
2423.836,0.6471,0.9789221939
2448.993,0.6538,0.9802295918
2474.086,0.6415,0.9788265306
2499.431,0.6368,0.9795679209
2524.482,0.6438,0.9789421237
2549.397,0.6462,0.9801857462
2574.502,0.6506,0.9823899872
2599.348,0.6506,0.9810985332
2624.118,0.6498,0.9806202168
2649.018,0.6491,0.9822385204
2674.015,0.6501,0.9817083865
2698.919,0.6448,0.9824099171
2724.43,0.6568,0.9821348852
2749.235,0.6473,0.9841318559
2774.112,0.6566,0.9836854273
2799.231,0.6508,0.9848254145
2823.954,0.6496,0.9840481505
2848.901,0.6492,0.9833864796
2873.726,0.6553,0.9842075893
2899.263,0.6486,0.9846181441
2924.441,0.6474,0.9841358418
2949.532,0.6523,0.9855309311
2974.402,0.6508,0.9851801658
2999.317,0.6569,0.9878627232
3024.219,0.6545,0.9865074936
3049.078,0.6535,0.9863879145
3073.945,0.6531,0.9853914222
3099.154,0.652,0.9870296556
3124.012,0.6513,0.9853794643
3149.695,0.6537,0.9861367985
3174.532,0.6547,0.9857860332
3199.931,0.6541,0.9866509885
3224.975,0.6526,0.9895926339
3249.974,0.6563,0.9879703444
3274.875,0.6526,0.9877112564
3300.134,0.6541,0.9887755102
3325.605,0.6527,0.9883091518
3350.345,0.645,0.988277264
3375.256,0.6507,0.988536352
3400.556,0.6579,0.9880620217
3425.425,0.6543,0.9894132653
3451.037,0.6543,0.9889708227
3476.382,0.653,0.9874202806
3501.995,0.657,0.988536352
3526.802,0.6567,0.9891342474
3551.625,0.6564,0.9899952168
3576.342,0.647,0.987631537
3601.504,0.6568,0.9884725765
3626.55,0.6612,0.9896882972
3651.362,0.6565,0.9893375319
3676.103,0.6558,0.9899832589
3701.235,0.6569,0.9905691964
3726.645,0.6578,0.9894690689
3751.865,0.6531,0.9884765625
3776.661,0.6551,0.9886360013
3801.41,0.6592,0.9891143176
3826.417,0.6587,0.9911112883
3851.227,0.6626,0.9886599171
3876.063,0.6594,0.9893933355
3901.114,0.6535,0.9891701212
3926.336,0.6565,0.9896125638
3951.337,0.658,0.9910993304
3976.31,0.6563,0.9908083546
4001.402,0.6509,0.9909638074
4026.297,0.6584,0.991270727
4051.277,0.6595,0.9913663903
4076.132,0.6579,0.9920679209
4101.436,0.6589,0.9911232462
4126.433,0.6612,0.9911710778
4151.293,0.6591,0.9922871492
4175.972,0.6636,0.9929049745
4200.822,0.6599,0.9927814094
4225.685,0.6605,0.9909518495
4250.349,0.6601,0.9922273597
4275.322,0.6581,0.9910036671
4300.054,0.6607,0.9915497449
4324.758,0.6533,0.990888074
4349.549,0.6549,0.9919563138
4375.192,0.6601,0.9910634566
4400.408,0.6566,0.9907684949
4425.38,0.6606,0.9899633291
4450.962,0.6562,0.9922831633
4475.737,0.6594,0.992837213
4500.486,0.657,0.9925223214
4525.149,0.6605,0.9927016901
4550.272,0.6571,0.991661352
4575.225,0.6623,0.9932796556
4600.132,0.6613,0.9924186862
4624.821,0.6564,0.9926618304
4649.841,0.664,0.9934789541
4674.883,0.6579,0.9927256059
4699.704,0.66,0.9916254783
4724.612,0.6626,0.9925223214
4749.398,0.6603,0.9925382653
4774.457,0.6674,0.9937978316
4799.621,0.658,0.9926857462
4824.292,0.6635,0.9935985332
4848.98,0.6624,0.9929966518
4874.403,0.6593,0.9930564413
4899.213,0.6625,0.9930165816
4924.118,0.6624,0.9926977041
4948.964,0.6659,0.9929807079
4973.997,0.6624,0.9934829401
4999.271,0.6628,0.9937818878
5024.038,0.6584,0.9933035714
5048.748,0.6598,0.9930245536
5073.602,0.6608,0.9928691008
5098.5,0.6669,0.993223852
5123.453,0.6601,0.9930245536
5148.27,0.6616,0.9938217474
5173.421,0.6554,0.9938735651
5198.788,0.6648,0.9939134247
5223.657,0.6659,0.9944794324
5249.094,0.6654,0.9924226722
5274.152,0.6636,0.9932597258
5299.034,0.6619,0.9930365115
5323.834,0.6594,0.9941964286
5348.673,0.6623,0.9937739158
5373.473,0.6656,0.9938177615
5398.239,0.6671,0.9942402742
5423.011,0.6602,0.9946308992
5448.156,0.66,0.9943757972
5473.518,0.669,0.9945591518
5498.46,0.6646,0.9945192921
5523.592,0.6628,0.9948700574
5548.503,0.6613,0.994786352
5573.751,0.6587,0.9944953763
5598.437,0.6646,0.9954559949
5623.234,0.6629,0.9952527105
5648.049,0.6643,0.9957110969
5673.431,0.666,0.9948102679
5698.231,0.6653,0.9938974809
5724.048,0.6615,0.9952168367
5749.327,0.6664,0.994917889
5774.269,0.6535,0.9946508291
5799.34,0.6621,0.9938137755
5824.159,0.6574,0.9937779018
5849.193,0.6618,0.9936702806
5874.088,0.6629,0.9938576212
5899.516,0.6622,0.9940808355
5925.241,0.6639,0.9944714605
5950.014,0.6611,0.9949577487
5975.063,0.6578,0.9941206952
6000.245,0.6673,0.9941565689
6025.303,0.6602,0.9944953763
6050.244,0.6666,0.9956353635
6075.277,0.6579,0.9939174107
6100.246,0.6611,0.9940808355
6125.152,0.6643,0.9937779018
6150.203,0.6661,0.9940170599
6175.479,0.6664,0.995176977
6200.471,0.6644,0.9946707589
6225.419,0.6698,0.9953364158
6250.225,0.6652,0.9954759247
6275.085,0.6636,0.9956552934
6300.341,0.6634,0.9946388712
6325.29,0.668,0.9952965561
6350.015,0.6593,0.9943757972
6374.874,0.6646,0.9955556441
6399.571,0.6642,0.9955157844
6424.66,0.6643,0.9953125
6449.463,0.6579,0.9960259885
6474.186,0.6703,0.9959741709
6498.843,0.6638,0.9960339605
6523.767,0.668,0.99609375
6548.641,0.6638,0.9954958546
6573.392,0.6674,0.9957110969
6598.3,0.6636,0.9960499043
6623.02,0.6659,0.9964485013
6648.45,0.6664,0.9963926977
6673.852,0.6679,0.9956951531
6699.028,0.663,0.9960259885
6724.232,0.6645,0.9953922194
6749.049,0.6604,0.9949338329
6773.906,0.6655,0.9947305485
6798.641,0.6611,0.9949976084
6823.469,0.6655,0.9958745217
6848.461,0.6627,0.9957270408
6873.794,0.6578,0.9962492028
6898.626,0.6664,0.995571588
6923.58,0.6616,0.9956234056
6948.462,0.6738,0.9969108737
6973.783,0.668,0.9955357143
6999.439,0.6669,0.9968311543
7024.288,0.6666,0.9968470982
7049.811,0.6669,0.9968112245
7075.022,0.6673,0.9967713648
7099.926,0.6685,0.9959701849
7125.379,0.6673,0.9961136798
7150.178,0.6714,0.9961933992
7175.528,0.6719,0.9962053571
7200.444,0.6656,0.9954679528
7225.243,0.6692,0.9950294962
7249.953,0.6639,0.996089764
7275.513,0.6696,0.9964485013
7300.518,0.6665,0.9962492028
7325.448,0.6621,0.9972895408
7350.328,0.6646,0.996348852
7375.252,0.6709,0.9964644452
7400.597,0.6647,0.9961495536
7425.447,0.6675,0.9959741709
7451.05,0.6679,0.9962890625
7475.979,0.664,0.9962332589
7500.768,0.6711,0.9960419324
7527.299,0.6742,0.093096301
7554.176,0.6734,0.170958227
7580.715,0.675,0.2437898597
7607.479,0.6756,0.3103794643
7634.02,0.6744,0.3649832589
7660.63,0.6752,0.4066286671
7687.121,0.675,0.4428770727
7713.61,0.6764,0.4754862883
7739.933,0.6762,0.5091438138
7766.226,0.6774,0.5345942283
7792.68,0.6791,0.5570790816
7819.05,0.6788,0.5837013712
7846.082,0.6789,0.600785236
7872.897,0.6789,0.6220543686
7899.93,0.6766,0.6416454082
7926.507,0.6821,0.6573182398
7952.966,0.6824,0.6741749043
7980.172,0.6822,0.6900111607
8006.661,0.6836,0.7040935906
8033.043,0.6802,0.716410236
8059.406,0.6834,0.7274553571
8086.056,0.6822,0.7423947704
8112.749,0.6823,0.7499641263
8139.194,0.6855,0.7634566327
8166.093,0.6851,0.7742466518
8192.548,0.6876,0.7839684311
8218.841,0.684,0.7952606824
8245.22,0.6873,0.8021324936
8271.524,0.6879,0.8056800064
8297.767,0.6881,0.8182995855
8324.74,0.6885,0.8254743304
8351.649,0.6866,0.8351482781
8378.362,0.6887,0.8406808036
8405.127,0.6883,0.8481146365
8431.754,0.6867,0.8557437819
8458.271,0.6867,0.8612882653
8484.724,0.6841,0.8690489477
8511.165,0.689,0.8729472258
8537.864,0.6886,0.8738081952
8565.132,0.6889,0.8830277423
8591.577,0.6901,0.888277264
8617.956,0.6871,0.890234375
8644.459,0.6896,0.898441486
8671.412,0.6905,0.9007613202
8698.468,0.6886,0.9057676977
8724.724,0.6886,0.9073820153
8751.171,0.6876,0.9113480548
8777.849,0.6911,0.9149593431
8804.258,0.6914,0.9170838648
8831.345,0.6894,0.9233258929
8858.348,0.6929,0.9256257972
8884.741,0.6938,0.9270647321
8911.83,0.6905,0.9339126276
8938.452,0.6886,0.936722736
8965.956,0.6917,0.9344666773
8992.399,0.6902,0.9396723533
9019.05,0.6903,0.9413942921
9045.659,0.691,0.9408043686
9072.074,0.6952,0.9441964286
9099.021,0.6924,0.9472935268
9125.752,0.6941,0.9458266901
9152.074,0.6922,0.9491749043
9178.667,0.693,0.9523038903
9205.718,0.6949,0.9539540816
9232.2,0.6919,0.9555923151
9258.519,0.6965,0.9552375638
9284.993,0.691,0.9576690051
9311.766,0.6946,0.9596022003
9338.915,0.6957,0.9606544962
9365.3,0.6927,0.9612842793
9391.968,0.6936,0.9595942283
9418.293,0.6918,0.9621930804
9444.592,0.6965,0.9642737564
9471.056,0.6964,0.9671316964
9498.43,0.6912,0.9659518495
9525.002,0.6966,0.9657246492
9551.475,0.6969,0.9681839923
9577.915,0.6963,0.9692203444
9604.587,0.6958,0.9698102679
9631.279,0.6944,0.9704001913
9657.865,0.6931,0.9702208227
9684.254,0.6978,0.9720902423
9711.034,0.697,0.9741589605
9738.431,0.6973,0.9724569515
9765.819,0.6957,0.9728316327
9792.683,0.6963,0.9721819196
9819.248,0.6996,0.9749481824
9845.874,0.6971,0.9745974171
9872.579,0.6967,0.9762117347
9899.068,0.6999,0.9767139668
9926.451,0.6982,0.9787348533
9953.006,0.6979,0.9769730548
9979.572,0.7029,0.9785873724
10006.061,0.7,0.9791852679
10032.45,0.6988,0.9792410714
10059.279,0.6956,0.9763791454
10086.624,0.6983,0.9790258291
10113.127,0.7003,0.981114477
10139.554,0.6952,0.9807876276
10166.642,0.6999,0.9792889031
10193.145,0.6978,0.9798509247
10219.78,0.699,0.9798030931
10246.222,0.6996,0.9798429528
10273.304,0.698,0.9808992347
10299.769,0.6983,0.9818319515
10327.017,0.6977,0.9818000638
10353.485,0.6961,0.9826969069
10379.901,0.6946,0.981772162
10406.411,0.6974,0.9819634885
10433.083,0.6993,0.9823780293
10459.657,0.6941,0.9829559949
10485.794,0.7032,0.9829041773
10512.358,0.7031,0.9847775829
10538.766,0.6999,0.9842315051
10565.327,0.6973,0.986069037
10592.692,0.6985,0.9866191008
10619.185,0.6983,0.9865393814
10646.544,0.6988,0.9860371492
10673.033,0.6977,0.9868064413
10699.539,0.6994,0.9869419643
10726.163,0.6989,0.9853595344
10752.817,0.7016,0.9857302296
10779.836,0.7016,0.9863201531
10806.313,0.6987,0.987105389
10833.697,0.7012,0.9874003508
10860.109,0.6988,0.9882533482
10887.27,0.6972,0.986463648
10914.423,0.6959,0.9866868622
10940.972,0.6946,0.986073023
10967.779,0.6962,0.9877192283
10994.306,0.699,0.9869180485
11020.914,0.6988,0.9875956633
11047.234,0.6985,0.988544324
11073.47,0.6982,0.988277264
11099.92,0.7007,0.9889947385
11127.029,0.6978,0.9879982462
11153.517,0.6999,0.9884327168
11180.233,0.7013,0.9887954401
11206.714,0.7025,0.9876833546
11233.108,0.7034,0.9892737564
11259.894,0.7017,0.9900111607
11286.419,0.7006,0.9887794962
11313.256,0.7009,0.9891342474
11339.987,0.6995,0.9901108099
11366.536,0.7051,0.9911391901
11392.956,0.7047,0.9925581952
11419.543,0.7004,0.9906529018
11446.139,0.7009,0.9903061224
11472.698,0.7005,0.990369898
11499.156,0.6994,0.9894889987
11525.861,0.7015,0.9906489158
11552.455,0.6981,0.9898756378
11579.145,0.7017,0.9889987245
11605.704,0.6986,0.9922233737
11632.279,0.7016,0.9919044962
11658.815,0.7015,0.9912149235
11685.536,0.6993,0.9899314413
11712.845,0.6999,0.991143176
11739.389,0.7033,0.9900948661
11765.917,0.6995,0.9913265306
11792.232,0.7006,0.9926817602
11819.546,0.6974,0.9921436543
11846.048,0.7022,0.9913743622
11872.8,0.6997,0.9920041454
11899.388,0.7037,0.9912667411
11926.269,0.7066,0.9921556122
11952.807,0.7015,0.9926419005
11980.104,0.7037,0.991541773
12006.668,0.7014,0.9908083546
12033.311,0.7047,0.9923788265
12060.446,0.7043,0.9925581952
12087.047,0.7025,0.9919443559
12113.673,0.7042,0.9916852679
12140.565,0.7011,0.9916414222
12167.065,0.7049,0.9916972258
12194.234,0.7014,0.9929009885
12221.443,0.7028,0.9929209184
12247.947,0.7004,0.9933115434
12274.813,0.6979,0.9933952487
12301.997,0.7021,0.9930205676
12329.16,0.7009,0.9925023916
12356.456,0.703,0.9931839923
12383.026,0.7042,0.9931800064
12409.714,0.7013,0.9936941964
12436.433,0.7005,0.9937141263
12462.974,0.7004,0.9943399235
12489.378,0.6998,0.9926020408
12515.846,0.7018,0.994013074
12542.336,0.7033,0.9924864477
12568.973,0.7032,0.9939572704
12595.448,0.7023,0.993363361
12622.271,0.7039,0.9931720344
12649.684,0.698,0.9918765944
12676.776,0.7024,0.9930843431
12703.385,0.6981,0.9932836416
12729.946,0.6981,0.9931202168
12756.59,0.7014,0.9924147003
12783.165,0.7017,0.9943080357
12809.589,0.6998,0.9938416773
12836.014,0.7028,0.993753986
12862.637,0.7058,0.9942004145
12889.311,0.7043,0.9947385204
12916.458,0.7015,0.9949577487
12943.418,0.7025,0.9942801339
12970.108,0.7015,0.9939572704
12996.637,0.7011,0.9928531569
13023.749,0.7042,0.9944156569
13050.163,0.7034,0.9952367666
13076.818,0.7042,0.9927216199
13103.432,0.7075,0.9938217474
13130.007,0.7034,0.9935028699
13156.365,0.7048,0.9936025191
13183.291,0.7005,0.9941964286
13210.226,0.7027,0.9943399235
13237.335,0.702,0.9938576212
13263.789,0.7031,0.9934351084
13290.657,0.704,0.9942602041
13317.215,0.7027,0.9941764987
13343.61,0.7049,0.9937220982
13370.072,0.7039,0.9946986607
13396.587,0.7039,0.9946747449
13423.055,0.7017,0.993753986
13449.54,0.7086,0.9942283163
13476.728,0.7045,0.9954041773
13503.709,0.7017,0.9958147321
13530.636,0.7041,0.9962332589
13557.064,0.7034,0.9954838967
13583.984,0.701,0.9951929209
13611.058,0.7031,0.993614477
13637.538,0.704,0.9952965561
13664.244,0.7045,0.9943757972
13690.942,0.7037,0.9947743941
13718.012,0.7051,0.9946189413
13744.468,0.7036,0.9950773278
13771.413,0.7039,0.9946707589
13797.557,0.7024,0.994535236
13824.448,0.7056,0.9953643176
13851.014,0.7046,0.9961694834
13878.37,0.7014,0.9953962054
13905.212,0.7034,0.9959701849
13931.886,0.7032,0.9953683036
13958.455,0.7047,0.9955078125
13984.773,0.7054,0.9957509566
14011.875,0.7027,0.9954320791
14038.532,0.7039,0.994786352
14065.395,0.7048,0.9946946747
14091.851,0.7041,0.9952566964
14118.986,0.7051,0.994790338
14145.446,0.7064,0.9951171875
14171.999,0.7063,0.9954759247
14198.541,0.7043,0.997006537
14225.108,0.7039,0.995057398
14251.803,0.7033,0.9958745217
14278.321,0.7006,0.9947743941
14305.069,0.7051,0.9955317283
14331.638,0.7072,0.9954958546
14358.281,0.7035,0.9950693559
14385.683,0.7054,0.9947185906
14412.388,0.7044,0.9951331314
14439.355,0.7045,0.9955955038
14465.972,0.7059,0.9961734694
14492.689,0.7105,0.995958227
14519.422,0.705,0.9957110969
14545.929,0.7068,0.9953762755
14572.438,0.7023,0.9964046556
14599.344,0.7065,0.9958705357
14626.028,0.7055,0.9963727679
14652.303,0.7059,0.9957948023
14678.806,0.704,0.9962810906
14706.321,0.7035,0.9961455676
14733.309,0.7042,0.9959024235
14760.188,0.7054,0.9963289222
14786.912,0.7065,0.9966916454
14813.623,0.7044,0.9959143814
14840.249,0.704,0.9961296237
14867.033,0.7065,0.9963289222
14893.986,0.7038,0.9959542411
14920.582,0.7052,0.9959263393
14947.193,0.7023,0.995571588
14973.818,0.7009,0.9958745217
15000.401,0.7028,0.9964325574
15027.064,0.7036,0.9963608099
15054.119,0.7035,0.9960020727
15081.508,0.704,0.9962890625
15108.619,0.703,0.996089764
15135.305,0.7047,0.9963448661
15162.268,0.7066,0.9968271684
15189.289,0.7058,0.9966517857
15215.926,0.7051,0.9957868304
15243.424,0.7044,0.9962093431
15269.979,0.7043,0.995834662
15296.626,0.7054,0.9960499043
15324.025,0.7069,0.9959143814
15350.585,0.7051,0.9960499043
15377.224,0.7054,0.995966199
15404.491,0.7047,0.9962850765
15431.314,0.7055,0.9964325574
15457.905,0.7048,0.9960738202
15483.979,0.7022,0.1041214923
15509.54,0.7022,0.1930644133
15535.266,0.7003,0.2602439413
15561.307,0.703,0.3193478954
15587.057,0.7043,0.3778300383
15613.24,0.7044,0.425390625
15639.032,0.7041,0.4612763074
15664.737,0.7037,0.4952248087
15690.457,0.7028,0.5250797194
15716.585,0.7026,0.5487045599
15742.789,0.7026,0.5701969069
15768.408,0.7026,0.5921675702
15794.152,0.7036,0.6090003189
15819.808,0.7053,0.6290975765
15845.493,0.7053,0.6454081633
15871.259,0.7094,0.6617546237
15896.88,0.7041,0.6789779974
15923.16,0.7076,0.6939453125
15948.903,0.7086,0.7037547832
15974.874,0.7098,0.7201969069
16000.603,0.7066,0.734119898
16026.27,0.7102,0.7427574936
16051.751,0.7096,0.7557796556
16077.808,0.7085,0.766669324
16104.185,0.7067,0.7790218431
16130.092,0.7126,0.7860570791
16156.288,0.7073,0.7956632653
16181.963,0.7119,0.8069475446
16207.708,0.7123,0.8149115115
16234.006,0.7119,0.8256776148
16260.154,0.709,0.8333824936
16286.201,0.7095,0.8391382334
16311.984,0.7065,0.8471540179
16337.633,0.7107,0.8551937181
16363.497,0.7112,0.8629344707
16389.159,0.7091,0.8685467156
16414.838,0.7105,0.8754464286
16440.723,0.7113,0.8818000638
16466.311,0.7145,0.8858458227
16491.968,0.7113,0.8912866709
16518.257,0.7113,0.8975685587
16544.447,0.7117,0.9002311862
16570.514,0.7138,0.904033801
16595.968,0.7131,0.9076490753
16622.386,0.7124,0.9130102041
16648.288,0.7107,0.9176897321
16674.245,0.7122,0.9189851722
16699.882,0.7132,0.9242745536
16725.713,0.7125,0.9287428253
16751.638,0.7127,0.9293168048
16777.632,0.7124,0.9310985332
16803.217,0.7141,0.9347536671
16828.807,0.715,0.9383290816
16854.814,0.714,0.9398596939
16880.594,0.7158,0.9411152742
16906.43,0.7129,0.9470384247
16932.151,0.7103,0.9477519133
16958.021,0.7163,0.9497528699
16983.739,0.7152,0.9509486607
17009.792,0.7179,0.9524912309
17036.079,0.7116,0.9533561862
17062.562,0.7124,0.952989477
17088.339,0.7141,0.9555923151
17114.594,0.7139,0.9584143814
17140.303,0.714,0.9605668048
17166.063,0.7133,0.9633091518
17192.134,0.7137,0.9625956633
17218.396,0.7117,0.9628427934
17244.02,0.7146,0.9632134885
17269.616,0.7142,0.9660395408
17295.33,0.7145,0.9669124681
17321.312,0.7162,0.9682079082
17347.065,0.7141,0.9683195153
17372.91,0.7144,0.9692641901
17399.453,0.7184,0.9699657207
17425.16,0.7165,0.9699019452
17451.325,0.717,0.9738002232
17476.968,0.716,0.9716677296
17502.761,0.7127,0.9696149554
17528.817,0.7146,0.9717912946
17555.115,0.7151,0.9740353954
17580.791,0.7195,0.9757294324
17606.922,0.7176,0.9751235651
17632.626,0.7179,0.9766183036
17658.453,0.7164,0.976953125
17684.36,0.7168,0.9753109056
17710.407,0.7144,0.9767976722
17736.027,0.7172,0.9779336735
17762.569,0.7161,0.9788265306
17788.561,0.7164,0.9765186543
17814.612,0.7164,0.9784717793
17840.258,0.7206,0.9793526786
17866.426,0.7169,0.9796675702
17892.266,0.7212,0.9834024235
17918.821,0.7177,0.9818120217
17944.784,0.7178,0.9822146046
17971.007,0.7148,0.9815011161
17996.689,0.7204,0.9809789541
18022.519,0.7171,0.9816286671
18048.781,0.7174,0.9831672513
18074.511,0.7132,0.9827646684
18100.208,0.7138,0.9840282207
18126.239,0.7154,0.9830955038
18151.909,0.7159,0.9850127551
18177.569,0.7184,0.9845304528
18203.995,0.7177,0.9837053571
18229.561,0.7175,0.9845264668
18255.615,0.7188,0.9843470982
18281.188,0.7156,0.9866948342
18306.927,0.7178,0.9850047832
18332.534,0.72,0.9851203763
18358.827,0.7192,0.9863560268
18384.74,0.7212,0.9846061862
18410.401,0.7175,0.9866549745
18436.149,0.7161,0.9872249681
18461.849,0.7215,0.9880022321
18487.516,0.7214,0.9892538265
18513.442,0.7191,0.9877391582
18539.368,0.719,0.9883490115
18564.984,0.7202,0.9871572066
18591.008,0.7175,0.9866988202
18616.423,0.7189,0.9881975446
18642.015,0.7217,0.9880978954
18667.86,0.7193,0.9886320153
18693.658,0.7183,0.9885204082
18719.402,0.7203,0.9898278061
18745.048,0.7198,0.990489477
18770.727,0.7189,0.9899473852
18796.492,0.7169,0.9887874681
18822.287,0.7189,0.9893773916
18847.988,0.7169,0.9890385842
18873.459,0.7173,0.9883171237
18899.582,0.7177,0.9880699936
18925.21,0.7197,0.988540338
18950.778,0.7186,0.9896285077
18976.398,0.7184,0.9899912309
19001.981,0.7204,0.98984375
19027.495,0.7183,0.991143176
19053.631,0.7221,0.9909837372
19079.299,0.7179,0.9903061224
19105.353,0.7195,0.989457111
19131.089,0.7209,0.9905054209
19157.324,0.7175,0.9898716518
19183.295,0.7189,0.9909279337
19209.267,0.7203,0.9906768176
19235.07,0.7214,0.9913663903
19260.815,0.7222,0.9923668686
19286.688,0.7171,0.9930644133
19312.601,0.7168,0.9920878508
19338.607,0.718,0.9918606505
19364.459,0.7182,0.9926379145
19390.208,0.7198,0.9916095344
19415.995,0.7211,0.9918247768
19442.384,0.7162,0.9925422513
19468.356,0.7211,0.9918287628
19494.13,0.7192,0.9916055485
19520.013,0.7186,0.9913783482
19545.852,0.7186,0.9918486926
19571.664,0.7219,0.992841199
19597.646,0.717,0.9935626594
19623.492,0.7179,0.9917211416
19649.403,0.7204,0.9924386161
19675.093,0.7174,0.9920240753
19701.101,0.7184,0.9918048469
19727.031,0.7177,0.9916294643
19752.908,0.7161,0.991541773
19778.925,0.7174,0.9916414222
19804.837,0.7185,0.9919443559
19831.53,0.7186,0.9922751913
19857.701,0.7192,0.9923628827
19883.595,0.7203,0.9939413265
19909.498,0.7207,0.9936423788
19935.444,0.7199,0.9939373406
19961.41,0.7204,0.9948142538
19987.136,0.7208,0.9937380421
20012.98,0.7203,0.9933394452
20039.224,0.7227,0.9928850446
20064.995,0.7207,0.9933992347
20090.881,0.7208,0.994395727
20116.681,0.7225,0.9932158801
20142.689,0.7204,0.9938496492
20168.567,0.718,0.9935148278
20194.503,0.7217,0.9940888074
20220.583,0.7184,0.9940290179
20246.678,0.7202,0.9933793048
20272.627,0.7183,0.994136639
20298.431,0.719,0.9939373406
20324.719,0.7195,0.9943797832
20350.483,0.7176,0.9939213967
20376.485,0.7196,0.9927774235
20402.479,0.7214,0.9932437819
20429.043,0.7195,0.9937779018
20454.829,0.7209,0.9934231505
20480.683,0.7196,0.9935148278
20506.901,0.7211,0.9938376913
20532.898,0.7226,0.994013074
20558.743,0.7203,0.9946747449
20584.812,0.719,0.9943000638
20611.226,0.722,0.995834662
20637.099,0.7193,0.9950175383
20662.976,0.7186,0.9946548151
20689.03,0.7217,0.9952168367
20715.236,0.7209,0.9953523597
20741.02,0.7198,0.995834662
20767.046,0.7186,0.9958107462
20793.424,0.7207,0.9954719388
20819.359,0.7161,0.9940967793
20845.228,0.7189,0.9938974809
20871.284,0.7227,0.993881537
20897.122,0.7191,0.9947504783
20923.005,0.7229,0.9950374681
20948.846,0.7199,0.995053412
20974.665,0.7187,0.9940569196
21000.457,0.7218,0.9949497768
21026.868,0.7207,0.9948341837
21053.136,0.7232,0.9947983099
21078.881,0.7223,0.9950334821
21104.881,0.7193,0.9951889349
21130.546,0.7218,0.995316486
21156.448,0.7206,0.9954759247
21182.165,0.7186,0.9950852997
21208.114,0.7196,0.9950972577
21233.857,0.7198,0.9948979592
21260.533,0.7214,0.9951171875
21286.285,0.7222,0.9955556441
21312.199,0.7237,0.9958266901
21338.664,0.7188,0.9953523597
21364.411,0.7186,0.9961336097
21390.068,0.7169,0.9963129783
21415.954,0.7201,0.9963329082
21441.803,0.7238,0.9966318559
21468.333,0.7207,0.9955955038
21494.069,0.722,0.996089764
21519.687,0.7174,0.9963727679
21545.548,0.7216,0.995830676
21571.882,0.7199,0.9958147321
21598.236,0.7219,0.9961495536
21624.437,0.724,0.9961096939
21650.699,0.7196,0.9950294962
21676.947,0.7204,0.99609375
21702.679,0.721,0.9959263393
21729.194,0.7221,0.9951570472
21755.052,0.7216,0.9951171875
21781.198,0.7224,0.9955317283
21807.084,0.722,0.9961136798
21833.183,0.7209,0.9959542411
21859.263,0.7213,0.9957748724
21885.433,0.7225,0.9961894133
21911.309,0.7225,0.9971659758
21937.242,0.7198,0.9968311543
21963.33,0.7191,0.9973612883
21989.031,0.7181,0.9972456952
22014.992,0.72,0.9962890625
22040.967,0.72,0.9961256378
22066.842,0.7185,0.9965441645
22092.684,0.7196,0.9964245855
22118.83,0.7209,0.9967275191
22145.402,0.7183,0.9969507334
22172.081,0.7171,0.9966477997
22197.932,0.7215,0.9968869579
22223.864,0.7198,0.996747449
22249.729,0.7199,0.9973891901
22275.661,0.7202,0.9965720663
22302.051,0.7221,0.9962093431
22328.006,0.7212,0.995308514
22354.41,0.7202,0.9965521365
22380.489,0.7213,0.9963329082
22406.646,0.7198,0.9959143814
22432.429,0.7221,0.9962133291
22458.65,0.7204,0.9971061862
22484.479,0.7232,0.9965521365
22510.181,0.7223,0.9958545918
22536.016,0.7227,0.9968072385
22561.775,0.7219,0.9965481505
22587.468,0.7204,0.9961933992
22613.27,0.7186,0.996743463
22639.157,0.7214,0.9965282207
22664.856,0.7221,0.9959103954
22690.993,0.7218,0.9953842474
22716.861,0.7218,0.9958147321
22742.804,0.7205,0.9970264668
22768.615,0.7234,0.996229273
22794.499,0.7206,0.9962093431
22820.352,0.7203,0.997130102
22846.901,0.7233,0.9965082908
22873.079,0.7191,0.9962133291
22898.953,0.7217,0.9967275191
22925.331,0.7198,0.9964046556
22951.022,0.7228,0.9976682079
22977.613,0.7222,0.9966836735
23003.374,0.7222,0.9967912946
23029.341,0.7198,0.9968510842
23055.206,0.7221,0.9965680804
23081.04,0.7226,0.9967912946
23107.061,0.7225,0.9961694834
23132.801,0.7218,0.9966477997
23158.585,0.7178,0.9963687819
23184.475,0.7209,0.9967115753
23211.027,0.7217,0.9965122768
23236.866,0.7212,0.9970703125
23264.968,0.7198,0.0956313776
23293.066,0.7191,0.178902264
23321.215,0.7193,0.2464923469
23349.437,0.7192,0.3011639031
23377.718,0.7187,0.3451969069
23406.323,0.7199,0.3820790816
23435.235,0.7186,0.4161710778
23463.587,0.7208,0.4465800383
23492.773,0.722,0.4770248724
23521.581,0.7228,0.501698023
23549.898,0.7232,0.5263632015
23578.151,0.7236,0.5481385523
23606.336,0.7245,0.566278699
23635.044,0.7242,0.584502551
23663.284,0.7248,0.6031648597
23691.441,0.7238,0.6187300702
23720.289,0.7255,0.6367307079
23748.677,0.7247,0.650127551
23777.134,0.7236,0.6637077487
23805.413,0.7247,0.6784598214
23833.589,0.7225,0.6915058992
23861.801,0.7247,0.701694037
23890.224,0.7219,0.7161272321
23918.502,0.7228,0.7249162946
23946.733,0.7237,0.7369698661
23974.931,0.7246,0.748178412
24003.228,0.7251,0.7587093431
24031.431,0.7248,0.7680125957
24059.525,0.7224,0.7794204401
24087.485,0.7246,0.7874242666
24115.577,0.7249,0.7942522321
24144.855,0.7265,0.8022520727
24173.001,0.7259,0.8096580038
24201.002,0.7246,0.8149553571
24229.53,0.7261,0.8274035395
24258.68,0.7271,0.8342275191
24286.93,0.7251,0.8411750638
24315.576,0.724,0.8470742985
24344.361,0.7259,0.8520727041
24372.432,0.7272,0.8564253827
24400.623,0.7226,0.8618263712
24428.895,0.7269,0.8696229273
24457.13,0.7227,0.8707788584
24485.657,0.7229,0.8768016582
24513.928,0.7246,0.8847377232
24542.546,0.7254,0.890102838
24571.393,0.7257,0.8915258291
24600.289,0.7264,0.8976921237
24628.619,0.7231,0.901036352
24656.81,0.7253,0.9086694834
24684.934,0.7237,0.9079001913
24713.221,0.7275,0.9138193559
24741.693,0.7244,0.9158641582
24769.78,0.7256,0.9185387436
24798.399,0.7259,0.9206712372
24827.187,0.7255,0.9280094069
24856.194,0.7279,0.9294722577
24884.648,0.7238,0.9297632334
24912.962,0.7245,0.9325852997
24942.235,0.7267,0.9346859056
24970.664,0.7287,0.9346101722
24999.379,0.7291,0.9372329401
25027.687,0.7283,0.9408601722
25056.262,0.7247,0.9421117666
25084.592,0.7273,0.9463010204
25112.838,0.7257,0.9484295281
25141.262,0.7249,0.9468191964
25169.667,0.7256,0.9530412946
25198.237,0.7283,0.9512037628
25226.597,0.7274,0.9525908801
25255.713,0.726,0.9540577168
25284.064,0.7278,0.9566485969
25312.438,0.7265,0.9565848214
25341.626,0.7279,0.9570511798
25370.084,0.7223,0.958852838
25398.483,0.7282,0.9578324298
25426.812,0.7271,0.9617426658
25455.107,0.7264,0.9627750319
25483.454,0.7253,0.9631656569
25511.588,0.7265,0.9637555804
25539.873,0.7271,0.9646324936
25568.348,0.725,0.9639907526
25596.595,0.726,0.9661152742
25624.985,0.7282,0.9671595982
25653.196,0.7258,0.9681281888
25682.315,0.726,0.9691087372
25710.463,0.7261,0.968614477
25738.599,0.7277,0.9704559949
25766.924,0.7246,0.9687938457
25795.113,0.7257,0.9697305485
25823.72,0.7259,0.9704520089
25852.038,0.7275,0.973959662
25880.964,0.7299,0.9730588329
25909.217,0.7254,0.9742028061
25937.229,0.7268,0.9768534758
25965.392,0.7241,0.9775629783
25993.408,0.7274,0.9749481824
26021.914,0.7254,0.9779017857
26050.21,0.728,0.978121014
26078.952,0.7251,0.9745575574
26107.437,0.7293,0.9763950893
26135.929,0.7272,0.9782206633
26163.781,0.7274,0.9769850128
26192.66,0.726,0.9795958227
26220.96,0.7262,0.9810188138
26249.8,0.7268,0.9811025191
26278.024,0.7265,0.9786910077
26306.504,0.7234,0.9797393176
26334.723,0.7249,0.9804926658
26362.939,0.725,0.9815927934
26391.1,0.7285,0.9812898597
26419.265,0.7274,0.9811543367
26447.931,0.7265,0.9821269133
26476.495,0.7282,0.9810786033
26504.758,0.7278,0.9804328763
26532.903,0.7279,0.9819355867
26561.79,0.7275,0.9830038265
26590.389,0.7257,0.9823142538
26619.323,0.7271,0.9849609375
26647.651,0.7256,0.9840880102
26675.75,0.726,0.9852000957
26703.907,0.7256,0.9856026786
26731.937,0.7263,0.9858498087
26760.816,0.7256,0.9844029018
26789.048,0.7238,0.9863201531
26817.448,0.724,0.9848692602
26845.921,0.7248,0.9847456952
26874.288,0.7243,0.9861447704
26902.666,0.724,0.9866749043
26931.525,0.7265,0.9865274235
26959.877,0.7242,0.9873365753
26988.698,0.7248,0.9859375
27017.014,0.7261,0.9859853316
27045.306,0.7277,0.9881138393
27073.853,0.7247,0.9861009247
27102.027,0.7252,0.9849210778
27130.292,0.7225,0.9866430166
27158.621,0.7231,0.9885881696
27186.86,0.7255,0.9869419643
27215.143,0.7256,0.9860371492
27243.468,0.7241,0.9856664541
27271.648,0.724,0.9876713967
27299.845,0.7259,0.9870376276
27328.799,0.727,0.9886200574
27357.146,0.7232,0.9892139668
27385.545,0.7254,0.9884885204
27414.499,0.725,0.9886559311
27442.667,0.7266,0.9884725765
27470.949,0.7262,0.9896125638
27499.143,0.7235,0.9898238202
27527.833,0.724,0.9892059949
27556.233,0.7223,0.9895169005
27585.432,0.7236,0.989847736
27613.728,0.723,0.9882294324
27642.465,0.7253,0.9890146684
27670.698,0.7258,0.9910714286
27698.901,0.725,0.9913703763
27727,0.7229,0.9902742347
27755.209,0.7268,0.9901905293
27783.539,0.7238,0.9900629783
27811.743,0.7274,0.9901506696
27840.255,0.7298,0.9913663903
27868.574,0.7245,0.9900271046
27896.822,0.7251,0.990888074
27925.38,0.7261,0.9910395408
27953.684,0.7243,0.9908322704
27982.185,0.7225,0.9906130421
28010.526,0.7237,0.9904496173
28039.207,0.7261,0.9901626276
28067.694,0.7228,0.9910315689
28095.91,0.7233,0.9914221939
28124.135,0.7249,0.9909717793
28152.375,0.7239,0.9900629783
28180.767,0.7233,0.9910873724
28209.077,0.724,0.9906010842
28237.234,0.7245,0.9916812819
28265.81,0.7246,0.9927774235
28294.656,0.7244,0.9922193878
28322.943,0.7237,0.992442602
28351.37,0.7229,0.9913265306
28379.57,0.7257,0.9904575893
28407.906,0.727,0.9915138712
28435.992,0.7244,0.9899952168
28464.128,0.7234,0.9910235969
28492.502,0.7257,0.9918765944
28520.854,0.7263,0.9928053253
28548.989,0.727,0.9939811862
28578.188,0.7259,0.993363361
28606.433,0.7249,0.9915218431
28634.603,0.7237,0.99140625
28663.222,0.7262,0.9921237245
28691.405,0.7257,0.9919682717
28720.147,0.7245,0.9927654656
28748.337,0.726,0.9928212691
28777.351,0.7254,0.9927853954
28805.374,0.7255,0.9914461097
28834.3,0.7277,0.9930404974
28862.889,0.7289,0.9921635842
28891.051,0.7257,0.9935706314
28919.325,0.726,0.9918566645
28947.63,0.7282,0.9927455357
28975.769,0.7276,0.9928810587
29004.35,0.7262,0.9916852679
29032.703,0.7271,0.9929009885
29060.984,0.7247,0.9931640625
29089.347,0.7249,0.993096301
29117.872,0.7258,0.9933832908
29145.926,0.7246,0.9935188138
29174.956,0.7246,0.9919363839
29203.994,0.7274,0.9938735651
29232.241,0.7265,0.9933274872
29261.127,0.7252,0.9936304209
29289.255,0.7247,0.9936981824
29317.383,0.7279,0.9929567921
29345.562,0.7261,0.9934390944
29373.759,0.7261,0.9933195153
29402.612,0.7288,0.9938376913
29430.776,0.7292,0.9921436543
29459.356,0.7273,0.9930604273
29487.58,0.7256,0.9941964286
29515.873,0.7283,0.993231824
29544.601,0.7257,0.9942283163
29573.039,0.7263,0.9937260842
29601.346,0.7265,0.9939014668
29630.083,0.7291,0.995176977
29658.337,0.7266,0.995176977
29686.743,0.7285,0.9948381696
29715.268,0.7274,0.9932597258
29743.549,0.7275,0.9935586735
29771.778,0.7257,0.9935985332
29799.923,0.7262,0.9933992347
29828.112,0.7275,0.9948501276
29856.212,0.7283,0.9949577487
29884.405,0.7253,0.9946986607
29912.679,0.7282,0.995176977
29941.005,0.7263,0.9950334821
29969.272,0.7275,0.9952487245
29997.705,0.728,0.9946906888
30025.951,0.7279,0.9948262117
30054.443,0.7261,0.9947106186
30082.85,0.7257,0.9949099171
30111.507,0.7286,0.994535236
30139.643,0.727,0.9942920918
30167.711,0.7287,0.9944913903
30195.8,0.7273,0.9948939732
30223.705,0.7272,0.994535236
30251.944,0.727,0.9942044005
30280.178,0.7254,0.9949776786
30308.512,0.7303,0.9941127232
30336.82,0.7292,0.9938974809
30365.1,0.7283,0.9940927934
30393.358,0.7291,0.9931680485
30421.746,0.726,0.9953364158
30449.999,0.7264,0.9943598533
30478.547,0.7275,0.9941525829
30506.805,0.7297,0.9954161352
30535.392,0.7279,0.9941844707
30563.504,0.7297,0.9946946747
30592.124,0.7298,0.9949577487
30620.367,0.7321,0.9954320791
30648.597,0.7267,0.9950135523
30677.046,0.7291,0.9959542411
30705.263,0.7247,0.9954679528
30733.453,0.7296,0.9945750957
30761.626,0.7291,0.9949697066
30790.428,0.7276,0.9946707589
30818.668,0.7268,0.9955357143
30846.974,0.7296,0.9945153061
30875.42,0.7283,0.9946508291
30903.435,0.7277,0.994917889
30931.579,0.7251,0.996089764
30959.778,0.7309,0.995571588
30988.601,0.7274,0.9958107462
31016.823,0.7266,0.9964923469
31045.407,0.7318,0.9963727679
31073.82,0.7282,0.9953284439
31102.201,0.7296,0.9962930485
31131.228,0.7293,0.9960299745
31159.837,0.7269,0.9956353635
31188,0.7244,0.9952168367
31216.116,0.7252,0.9954759247
31244.437,0.7275,0.9955117985
31272.69,0.7249,0.9958545918
31301.094,0.7294,0.995049426
31329.441,0.7291,0.9960538903
31358.065,0.7294,0.9952088648
31386.513,0.7291,0.9958944515
31414.777,0.7283,0.9955955038
31443.5,0.7277,0.9968510842
31472.097,0.726,0.9952726403
31500.974,0.7291,0.9958147321
31529.596,0.7254,0.9955955038
31558.445,0.7274,0.9958904656
31587.461,0.7285,0.9957429847
31616.189,0.7281,0.9962173151
31644.45,0.7268,0.9954679528
31673.132,0.727,0.9944316008
31701.251,0.7307,0.995571588
31729.315,0.7283,0.9958107462
31757.681,0.7262,0.9958545918
31792.07,0.7297,0.0880102041
31826.482,0.7293,0.1658322704
31860.731,0.7294,0.2248166454
31895.711,0.7288,0.2833665497
31930.308,0.7284,0.3340401786
31964.237,0.7285,0.3755381059
31998.712,0.7272,0.409761639
32033.906,0.7286,0.4404854911
32067.991,0.7287,0.4687101403
32101.975,0.7291,0.4885522959
32136.119,0.7276,0.5123445472
32170.398,0.727,0.5301737883
32204.407,0.7275,0.5514190051
32238.52,0.7292,0.5705955038
32272.719,0.7291,0.5900669643
32306.779,0.7279,0.6060387436
32341.241,0.7283,0.6220862564
32375.501,0.7283,0.6351442921
32409.341,0.7292,0.6520129145
32443.972,0.7292,0.6628547513
32477.951,0.7293,0.6801179847
32512.407,0.7291,0.693486926
32546.467,0.729,0.7020487883
32581.323,0.7296,0.714325574
32615.301,0.7269,0.7256337691
32649.291,0.7306,0.7383131378
32683.419,0.7294,0.7463010204
32717.479,0.7291,0.7551937181
32751.553,0.7287,0.7677654656
32785.653,0.7297,0.7756776148
32820.234,0.7317,0.7825653699
32854.365,0.7313,0.7909398916
32888.718,0.7297,0.8000677615
32922.732,0.7318,0.8076052296
32956.558,0.7295,0.8138711735
32990.377,0.7294,0.8228435906
33024.825,0.7308,0.8267777423
33058.847,0.7286,0.8366509885
33092.9,0.7283,0.8420958227
33127.44,0.7318,0.8500996492
33161.513,0.7284,0.8530811543
33195.63,0.7306,0.8629703444
33229.938,0.7321,0.8687779018
33264.055,0.7325,0.8718670281
33298.124,0.7299,0.8776586416
33332.441,0.7319,0.8788743622
33366.856,0.7317,0.885801977
33401.148,0.7308,0.8886120855
33435.17,0.731,0.892191486
33469.153,0.7313,0.9004783163
33502.982,0.7312,0.9051179847
33537.639,0.7311,0.909506537
33571.602,0.7311,0.9101084184
33605.65,0.73,0.9123445472
33639.948,0.7298,0.9151985013
33674.117,0.7315,0.9199976084
33708.228,0.7297,0.921480389
33742.055,0.7327,0.9244539222
33776.529,0.7308,0.9241310587
33810.592,0.733,0.929165338
33845.077,0.7323,0.9316565689
33879.122,0.7295,0.9360172194
33913.04,0.7318,0.9356704401
33947.066,0.7316,0.9392020089
33981.043,0.7321,0.9405133929
34014.945,0.7316,0.9418486926
34049.292,0.73,0.9411551339
34083.474,0.7295,0.9496811224
34118.122,0.7333,0.9467952806
34151.927,0.7308,0.9499641263
34185.922,0.7337,0.9522919324
34220.512,0.7322,0.9524354273
34254.379,0.7303,0.9518813776
34288.325,0.7321,0.9538863202
34322.451,0.7319,0.956381537
34356.462,0.7311,0.9566525829
34391.233,0.7331,0.9568040497
34425.296,0.7314,0.9574338329
34459.351,0.7331,0.9600007972
34493.583,0.7334,0.9613042092
34528.119,0.731,0.9641103316
34562.286,0.73,0.9648198342
34596.2,0.7335,0.9654496173
34630.576,0.732,0.9645647321
34664.858,0.7326,0.967972736
34699.325,0.7322,0.9659717793
34733.551,0.7345,0.9690728635
34767.599,0.7316,0.9679607781
34801.587,0.7331,0.9682158801
34835.637,0.7334,0.9694555166
34869.728,0.7308,0.9724170918
34903.885,0.7307,0.9728595344
34938.353,0.7321,0.9735371492
34972.2,0.7315,0.9724210778
35006.244,0.7309,0.9732740753
35040.325,0.7301,0.9738081952
35074.027,0.7332,0.9738002232
35108.318,0.7317,0.9756855867
35142.342,0.7327,0.9741151148
35176.335,0.7342,0.9781808036
35211.252,0.7354,0.9759207589
35245.34,0.7335,0.976953125
35280.228,0.7339,0.9780054209
35314.862,0.7324,0.9784717793
35348.904,0.7333,0.9773118622
35383.127,0.7345,0.9794363839
35417.251,0.7323,0.9787587691
35451.325,0.7313,0.9781489158
35485.389,0.7348,0.9786790497
35519.519,0.7343,0.9805803571
35553.741,0.7349,0.9814174107
35588.302,0.7318,0.9797672194
35622.173,0.7329,0.9808354592
35656.265,0.733,0.9809630102
35690.57,0.7322,0.9828244579
35725.202,0.7324,0.9815409758
35759.238,0.733,0.9826331314
35793.839,0.7351,0.9827327806
35828.447,0.7323,0.9825374681
35862.605,0.7322,0.9823780293
35897.124,0.7324,0.9840680804
35931.024,0.7328,0.9822385204
35965.571,0.7336,0.9831911671
35999.689,0.7366,0.9841318559
36034.469,0.734,0.9834263393
36069.095,0.7335,0.9831752232
36103.094,0.7323,0.9846460459
36137.103,0.7339,0.9835459184
36171.136,0.7306,0.9852359694
36205.276,0.7337,0.9856624681
36239.175,0.7338,0.9844347895
36273.217,0.7318,0.9855070153
36307.18,0.7328,0.9868702168
36341.285,0.7339,0.9865234375
36376.001,0.7338,0.9864995217
36410.809,0.734,0.987240912
36445.405,0.7339,0.9864477041
36479.469,0.7351,0.9853675064
36513.361,0.7344,0.9865792411
36547.452,0.733,0.9869339923
36582.456,0.7326,0.9878148916
36616.481,0.7348,0.9871412628
36650.906,0.7357,0.9871771365
36685.487,0.7358,0.9876793686
36719.548,0.7335,0.9882174745
36753.479,0.7347,0.9879225128
36787.471,0.735,0.9882174745
36821.637,0.7371,0.9879862883
36855.807,0.7348,0.9897759885
36889.795,0.7363,0.9880899235
36923.995,0.7341,0.9894730548
36958.156,0.7352,0.9901546556
36992.278,0.7321,0.9884008291
37026.928,0.7323,0.9893016582
37061.071,0.734,0.9878547513
37095.216,0.7341,0.9888512436
37129.367,0.7319,0.9877750319
37163.416,0.7353,0.989190051
37198.284,0.7354,0.9885522959
37232.258,0.7362,0.9897480867
37266.804,0.7366,0.9890744579
37301.028,0.7317,0.9910076531
37335.198,0.7335,0.9899633291
37369.4,0.7364,0.9913305166
37403.419,0.7336,0.9894690689
37437.258,0.7306,0.9889389349
37471.265,0.7332,0.9886360013
37505.398,0.7326,0.9898078763
37539.55,0.7335,0.9899673151
37573.6,0.7327,0.9902702487
37607.739,0.7341,0.9915298151
37641.555,0.7349,0.9912627551
37675.571,0.7328,0.9902622768
37709.588,0.7327,0.9915098852
37744.052,0.7341,0.9911710778
37778.083,0.733,0.9901705995
37812.425,0.7348,0.9919084821
37846.448,0.7363,0.9913703763
37880.476,0.7348,0.9923987564
37914.519,0.7344,0.9919164541
37948.732,0.7337,0.9909319196
37983.179,0.7316,0.9920200893
38017.607,0.733,0.9910036671
38051.527,0.7341,0.991669324
38086.007,0.735,0.9922233737
38120.765,0.7337,0.9909000319
38154.852,0.7339,0.991151148
38190.016,0.735,0.9915856186
38223.992,0.7345,0.9918486926
38258.085,0.7334,0.9909438776
38292.148,0.7335,0.991661352
38326.264,0.7334,0.991274713
38360.561,0.7336,0.9911073023
38394.599,0.7333,0.9917051977
38428.499,0.7328,0.9922632334
38462.419,0.7336,0.9926658163
38496.599,0.7353,0.9922871492
38530.618,0.734,0.9927375638
38564.749,0.7346,0.993231824
38598.684,0.7328,0.9926777742
38632.661,0.7347,0.9937021684
38666.477,0.7359,0.9940170599
38701.161,0.733,0.993355389
38735.161,0.7359,0.9929807079
38769.22,0.7344,0.9924306441
38803.589,0.7345,0.9928093112
38837.227,0.7318,0.9926179847
38871.904,0.7331,0.9935746173
38906.125,0.7326,0.9935825893
38940.625,0.734,0.9936742666
38974.62,0.7355,0.9937181122
39008.88,0.7351,0.9940210459
39042.95,0.7327,0.9940210459
39077.027,0.7338,0.9935387436
39111.139,0.732,0.9939532844
39145.64,0.7336,0.9936503508
39179.697,0.7329,0.9925302934
39213.782,0.7342,0.9930683992
39247.807,0.734,0.9937380421
39281.808,0.7347,0.9944116709
39316.447,0.7357,0.9941924426
39350.649,0.7349,0.9945392219
39385.237,0.7327,0.9947743941
39419.222,0.7331,0.9937380421
39453.729,0.734,0.994794324
39487.771,0.7348,0.9941007653
39522.637,0.7352,0.9940011161
39556.611,0.734,0.993363361
39590.891,0.7342,0.9934351084
39624.925,0.7348,0.9938974809
39658.99,0.7331,0.9939014668
39693.238,0.7345,0.9925661671
39727.309,0.7336,0.9932597258
39761.433,0.7331,0.9936503508
39795.467,0.7364,0.9943797832
39829.282,0.7326,0.9950334821
39863.278,0.7333,0.9936941964
39897.491,0.7322,0.9937181122
39931.466,0.7339,0.9947345344
39966.015,0.7345,0.9947544643
40000.034,0.7332,0.9944196429
40033.821,0.735,0.9943558673
40067.906,0.734,0.993355389
40101.64,0.735,0.9952965561
40136.368,0.7339,0.9948740434
40170.397,0.7342,0.9951331314
40204.41,0.7359,0.9946986607
40238.636,0.7353,0.9942362883
40272.697,0.7346,0.9944754464
40307.166,0.7321,0.9947385204
40341.165,0.7314,0.9946109694
40375.75,0.7335,0.9942960778
40409.762,0.7342,0.9946946747
40443.717,0.7324,0.9941565689
40477.943,0.7323,0.9938416773
40511.978,0.7335,0.9937579719
40545.978,0.732,0.9943518814
40580.035,0.7338,0.9955556441
40614.345,0.7364,0.9956752232
40648.53,0.7331,0.9952965561
40683.353,0.7349,0.9960339605
40717.382,0.7329,0.9952766263
40751.68,0.7334,0.9946388712
40785.482,0.7346,0.9951331314
40819.312,0.7354,0.9953683036
40853.117,0.7347,0.9955317283
40888.07,0.7366,0.9950454401
40922.16,0.734,0.9946787309
40956.888,0.7339,0.9953523597
40990.699,0.7361,0.9955556441
41024.751,0.7344,0.9951132015
41058.718,0.7331,0.9957350128
41093.14,0.7343,0.9944515306
41126.939,0.732,0.9948381696
41161.127,0.7335,0.9945153061
41195.145,0.7339,0.9945990115
41229.012,0.7344,0.9952088648
41263.704,0.7334,0.9956951531
41297.587,0.7339,0.9949338329
41331.7,0.7346,0.9947106186
41366.071,0.734,0.9955117985
41400.113,0.7341,0.9961296237
41434.145,0.7321,0.9956074617
41468.781,0.7342,0.994794324
41502.87,0.7344,0.9971101722
41537.074,0.7339,0.9967115753
41571.125,0.7343,0.9962810906
41605.261,0.7352,0.9959941008
41639.836,0.7361,0.9954958546
41673.681,0.7359,0.9959462691
41707.72,0.7356,0.9961336097
41741.814,0.7344,0.9963847258
41775.997,0.734,0.9955317283
41810.79,0.7324,0.9960698342
41844.43,0.7349,0.9959303253
41878.688,0.7365,0.9951371173
41912.843,0.7357,0.9956871811
41947.666,0.7349,0.9958904656
41981.625,0.7335,0.9965919962
42015.967,0.734,0.996747449
42042.683,0.7326,0.0936862245
42069.195,0.7325,0.1727000957
42095.663,0.7333,0.2423309949
42123.012,0.7337,0.306246014
42149.724,0.7327,0.3597496811
42176.364,0.7325,0.407684949
42203.51,0.7321,0.4474609375
42230.586,0.7337,0.4846699617
42257.086,0.7321,0.517191486
42284.655,0.7329,0.5433872768
42311.006,0.7334,0.5668606505
42338.222,0.7347,0.591147162
42364.767,0.7325,0.6091477997
42391.515,0.7327,0.6289261798
42418.141,0.7335,0.6451570472
42444.91,0.7323,0.6611049107
42471.874,0.7333,0.676434949
42498.312,0.7346,0.6920838648
42524.949,0.7322,0.7102439413
42551.249,0.7336,0.7210379464
42578.726,0.7327,0.7349968112
42605.412,0.732,0.7471978635
42632.167,0.732,0.7563895089
42658.846,0.7325,0.7696787309
42685.308,0.7329,0.779292889
42712.692,0.7324,0.786328125
42739.625,0.7321,0.8010841837
42766.378,0.7333,0.8069475446
42793.065,0.7341,0.8168367347
42819.689,0.7346,0.8260044643
42846.378,0.7342,0.8313496492
42872.945,0.7342,0.8413384885
42899.885,0.732,0.8495934311
42926.454,0.7337,0.850135523
42953.169,0.7352,0.8607820472
42979.834,0.7351,0.8664580676
43006.552,0.7321,0.8728754783
43033.201,0.7338,0.8769052934
43060.022,0.7338,0.8844228316
43086.593,0.7333,0.8866430166
43113.224,0.7344,0.8949776786
43140.681,0.7327,0.8955117985
43168.165,0.7329,0.9029177296
43194.716,0.7324,0.9024633291
43221.612,0.7345,0.9107780612
43248.305,0.7334,0.9133928571
43274.838,0.7341,0.9181999362
43301.312,0.736,0.9222576531
43328.092,0.7357,0.925526148
43354.698,0.7335,0.9257254464
43381.675,0.7323,0.9312978316
43408.372,0.7341,0.9310865753
43435.046,0.7335,0.9367466518
43461.898,0.7358,0.9373086735
43488.95,0.7327,0.9396245217
43516.002,0.7335,0.9451650191
43543.581,0.7343,0.940497449
43570.846,0.7344,0.9437300702
43597.54,0.7337,0.9465640944
43624.262,0.7327,0.9493183992
43650.904,0.7324,0.9518136161
43677.808,0.7355,0.9530771684
43704.506,0.7326,0.9545918367
43731.159,0.7339,0.9554807079
43757.77,0.7331,0.9556839923
43785.253,0.7359,0.9595583546
43812.097,0.7365,0.9609614158
43838.861,0.7362,0.9614716199
43865.613,0.7347,0.9618662309
43891.837,0.7334,0.9629504145
43918.731,0.7325,0.9638711735
43945.379,0.7346,0.9622688138
43972.287,0.7354,0.963540338
43999.409,0.7369,0.969013074
44026.579,0.7366,0.967837213
44053.238,0.7342,0.9696747449
44080.378,0.733,0.9693718112
44107.661,0.7337,0.9704280931
44134.367,0.7362,0.971348852
44161.465,0.7342,0.973301977
44188.005,0.7351,0.9727000957
44214.649,0.7348,0.9726841518
44241.048,0.7332,0.9739915497
44267.894,0.7342,0.9733498087
44294.734,0.7358,0.9734215561
44321.736,0.7361,0.9748963648
44348.18,0.7349,0.9741230867
44375.263,0.7332,0.9749402105
44401.968,0.7338,0.9753427934
44429.016,0.735,0.9760084503
44455.906,0.7347,0.9785315689
44482.525,0.7368,0.9784398916
44509.055,0.7348,0.9785355548
44535.908,0.7339,0.9792769452
44563.216,0.7365,0.9819595026
44589.839,0.7364,0.9810786033
44616.655,0.7347,0.9820750957
44643.453,0.7356,0.9806401467
44669.827,0.7357,0.9806202168
44696.368,0.7338,0.9820790816
44723.012,0.7355,0.9840481505
44750.279,0.7331,0.9839405293
44777.03,0.7341,0.9807437819
44804.177,0.7359,0.9806839923
44831.064,0.7346,0.9810267857
44858.067,0.7347,0.9817841199
44884.972,0.7377,0.983462213
44911.82,0.7359,0.9839644452
44938.842,0.7348,0.9841079401
44965.378,0.7332,0.9855867347
44992.186,0.7345,0.9862085459
45018.686,0.7369,0.9864756059
45045.936,0.7339,0.9850605867
45072.713,0.7349,0.9841438138
45099.685,0.7354,0.9846819196
45126.749,0.7334,0.9868821747
45153.873,0.7324,0.9868024554
45180.397,0.7347,0.9848573023
45207.755,0.7323,0.9865274235
45234.522,0.7349,0.9857501594
45261.154,0.7353,0.9861686862
45288.167,0.7346,0.986459662
45315.331,0.7344,0.9877311862
45341.915,0.7354,0.9874362245
45368.591,0.7357,0.986973852
45395.531,0.7348,0.9882732781
45422.15,0.7349,0.9881776148
45449.435,0.7354,0.9891661352
45476.116,0.7362,0.9880620217
45502.511,0.734,0.9881138393
45529.202,0.7352,0.9884765625
45556.414,0.7337,0.9896324936
45583.959,0.7349,0.9895408163
45610.693,0.734,0.9890385842
45637.242,0.7352,0.9887515944
45664.106,0.734,0.989588648
45690.923,0.734,0.9883888712
45717.632,0.7351,0.9887555804
45744.398,0.7346,0.989325574
45771.57,0.7345,0.9881576849
45798.268,0.7344,0.9893136161
45824.954,0.734,0.9891860651
45851.715,0.7361,0.9905931122
45878.381,0.7348,0.9895487883
45904.975,0.7369,0.9896285077
45931.622,0.737,0.9911750638
45958.323,0.7334,0.9914500957
45985.112,0.733,0.9912228954
46012.428,0.7335,0.9898278061
46039.054,0.7345,0.9914381378
46066.447,0.7367,0.9916055485
46093.096,0.7356,0.9903738839
46120.074,0.7324,0.9900868941
46147.88,0.7336,0.9907445791
46175.247,0.7347,0.9901466837
46202.052,0.7358,0.9910475128
46228.896,0.7343,0.9920440051
46255.573,0.7336,0.9910634566
46282.795,0.7343,0.9915098852
46309.642,0.7328,0.9915457589
46336.992,0.7338,0.9899075255
46364.127,0.736,0.9896643814
46390.599,0.7325,0.9913504464
46417.401,0.7337,0.9918805804
46444.549,0.734,0.9929049745
46472.051,0.7342,0.9936623087
46498.914,0.7341,0.9931361607
46525.792,0.7348,0.9925462372
46552.341,0.7331,0.9923270089
46579.735,0.7356,0.9929846939
46606.436,0.7363,0.9917689732
46633.27,0.7344,0.9926259566
46660.562,0.7347,0.9917610013
46687.409,0.7348,0.9925023916
46714.098,0.7377,0.9927853954
46741.365,0.7333,0.9929209184
46768.143,0.7354,0.9919642857
46794.549,0.7335,0.9929767219
46821.555,0.7351,0.9934191645
46849.218,0.7344,0.9932836416
46876.007,0.736,0.9941565689
46903.548,0.7367,0.9948102679
46930.529,0.7346,0.9946548151
46957.424,0.7351,0.9940330038
46984.819,0.7367,0.9948381696
47011.949,0.7339,0.993100287
47038.709,0.7353,0.9943797832
47065.319,0.7364,0.9935188138
47092.063,0.7346,0.9937141263
47119.617,0.7382,0.9938217474
47146.435,0.7359,0.9936583227
47173.605,0.7361,0.9943558673
47200.322,0.7377,0.9931122449
47227.014,0.737,0.993096301
47253.762,0.7362,0.9929807079
47280.155,0.739,0.9939054528
47306.821,0.7361,0.9939174107
47333.466,0.736,0.9937619579
47360.198,0.7388,0.992442602
47387.053,0.7367,0.9932118941
47413.82,0.7341,0.9936543367
47440.588,0.7353,0.9936423788
47468.017,0.7345,0.9934510523
47494.614,0.739,0.9948381696
47521.388,0.7375,0.9951331314
47548.008,0.738,0.9946388712
47574.662,0.7386,0.9940409758
47601.256,0.7358,0.9945790816
47627.933,0.7377,0.994399713
47654.722,0.7368,0.994658801
47681.25,0.7356,0.9945153061
47708.127,0.7348,0.9945750957
47734.896,0.7364,0.9940609056
47761.825,0.7394,0.9940768495
47788.734,0.7409,0.9944754464
47815.514,0.7406,0.9944555166
47842.129,0.7347,0.9941924426
47868.922,0.7367,0.9947305485
47896.203,0.7401,0.9951171875
47922.867,0.7364,0.9944714605
47949.82,0.7385,0.9952287946
47977.137,0.7343,0.9955955038
48004.019,0.7391,0.9950972577
48031.246,0.7368,0.9938616071
48058.065,0.7396,0.9948381696
48085.623,0.7375,0.9948780293
48112.577,0.7376,0.9938177615
48139.556,0.7358,0.9946069834
48166.998,0.7347,0.9939931441
48193.845,0.7402,0.9949577487
48220.73,0.7366,0.9956313776
48247.803,0.7395,0.9954161352
48274.59,0.7339,0.9957708865
48301.4849999999,0.7363,0.995057398
48328.209,0.7378,0.9949338329
48354.828,0.736,0.9951291454
48381.952,0.7346,0.9946747449
48408.444,0.7341,0.9947783801
48434.981,0.7359,0.9952088648
48461.908,0.7392,0.9944555166
48488.532,0.7395,0.9950892857
48516.093,0.7358,0.9954759247
48543.657,0.7357,0.9956154337
48570.279,0.7358,0.9952566964
48597.06,0.7392,0.9955955038
48623.57,0.7379,0.995703125
48650.697,0.7354,0.9954878827
48677.445,0.7389,0.9956911671
48704.299,0.74,0.9957549426
48731.036,0.7387,0.9948301977
48757.578,0.7397,0.9954360651
48784.824,0.7392,0.9952367666
48812.065,0.7373,0.9956273916
48839.146,0.7382,0.9953324298
48866.407,0.7401,0.9952327806
48893.754,0.7399,0.9958545918
48920.291,0.7371,0.9967514349
48946.827,0.7355,0.9957629145
48973.546,0.7388,0.9958824936
49000.775,0.738,0.9960339605
49027.834,0.7379,0.9959343112
49054.838,0.7381,0.996089764
49082.167,0.7386,0.9971101722
49109.839,0.7382,0.995838648
49137.15,0.7393,0.9967115753
49164.117,0.7406,0.9967315051
49191.01,0.7385,0.9961694834
49217.667,0.7377,0.9968869579
49245.4,0.7386,0.9966318559
49272.086,0.7366,0.9959303253
49298.835,0.7403,0.996229273
49326.05,0.738,0.9952088648
49352.708,0.7379,0.9966916454
49379.443,0.7399,0.9960459184
49406.631,0.7358,0.9953922194
49433.67,0.7385,0.9955915179
49460.501,0.7384,0.9960339605
49487.073,0.7398,0.9964126276
49513.785,0.74,0.9971500319
49541.094,0.7374,0.9969108737
49567.656,0.7387,0.9963209503
49594.558,0.7402,0.9967275191
49621.065,0.7383,0.9969905931
49647.992,0.7371,0.9967713648
49674.907,0.7404,0.9956712372
49701.599,0.7356,0.9960140306
49728.254,0.7377,0.9963289222
49754.865,0.7339,0.9966477997
49781.543,0.7348,0.9965521365
49808.303,0.7369,0.9962850765
49834.951,0.7354,0.9964126276
49862.158,0.7353,0.9973254145
49888.792,0.7392,0.9968510842
49915.834,0.7367,0.997010523
49943.015,0.7393,0.9960299745
49969.649,0.7372,0.9964126276
49996.297,0.7357,0.9965680804
50023.395,0.7369,0.9965322066
50050.478,0.739,0.9966318559
50077.029,0.7388,0.9967514349
50106.281,0.7398,0.0980947066
50135.3239999999,0.738,0.1838767538
50164.517,0.7385,0.2584064094
50193.722,0.7377,0.3266063457
50222.845,0.7377,0.3765385842
50252.142,0.7372,0.4264787946
50281.374,0.7371,0.4607541454
50310.609,0.7361,0.4953563457
50339.98,0.7373,0.5223732462
50368.99,0.7374,0.5462133291
50398.253,0.7373,0.571743463
50427.836,0.7381,0.5932836416
50457.037,0.7376,0.6121651786
50486.301,0.7372,0.63359375
50515.454,0.737,0.6474489796
50544.672,0.7372,0.6662348533
50573.739,0.7362,0.680859375
50602.979,0.7382,0.6958426339
50633.024,0.7361,0.7102758291
50662.041,0.7374,0.7223692602
50691.176,0.7391,0.7372847577
50720.408,0.7386,0.7486128827
50749.588,0.7377,0.7591796875
50778.961,0.7389,0.7736407844
50808.161,0.7378,0.7828244579
50837.581,0.7385,0.7910036671
50866.765,0.7372,0.7997130102
50896.083,0.7374,0.8138432717
50925.213,0.7389,0.8149992028
50954.503,0.7386,0.8254942602
50983.758,0.7402,0.8361806441
51012.957,0.7372,0.8406369579
51042.203,0.7388,0.8512834821
51071.362,0.7396,0.8536790497
51100.338,0.7391,0.8613998724
51129.488,0.7391,0.8693359375
51158.567,0.7382,0.873700574
51187.789,0.7398,0.8782924107
51216.969,0.7389,0.8817522321
51246.028,0.7377,0.8902144452
51275.197,0.7396,0.8966438138
51304.14,0.7386,0.8981465242
51333.403,0.7382,0.9000996492
51362.691,0.7405,0.9070790816
51392.169,0.7389,0.9104033801
51421.378,0.741,0.9156489158
51450.64,0.739,0.9158681441
51479.968,0.738,0.9178850446
51509.769,0.7373,0.9266621492
51539.081,0.7382,0.9277822066
51568.792,0.7392,0.9256337691
51597.795,0.7397,0.9331194196
51627.672,0.7407,0.933725287
51657.059,0.7382,0.9349051339
51686.113,0.7391,0.9398636798
51715.244,0.7402,0.9426219707
51744.863,0.7389,0.943355389
51774.13,0.7403,0.9460259885
51803.253,0.7371,0.9448740434
51833.069,0.7391,0.9478794643
51862.477,0.7377,0.9523357781
51891.746,0.7381,0.9502192283
51920.973,0.7399,0.9517378827
51949.868,0.7399,0.9543128189
51979.047,0.7403,0.9580516582
52008.687,0.7404,0.9579719388
52038.306,0.739,0.9588608099
52067.819,0.7403,0.9556640625
52096.954,0.7392,0.9612165179
52126.464,0.7378,0.9623565051
52155.625,0.7406,0.964194037
52184.659,0.7396,0.9671556122
52213.838,0.7398,0.9644013074
52243.533,0.7395,0.9656728316
52272.75,0.7387,0.9672472895
52301.942,0.7392,0.9668327487
52331.697,0.7382,0.9680564413
52361.699,0.7414,0.9711136798
52390.805,0.7398,0.9712651467
52420.011,0.7388,0.9714923469
52449.206,0.7405,0.9706074617
52478.3229999999,0.738,0.9713289222
52507.634,0.7382,0.9733378508
52536.6899999999,0.7377,0.9751793686
52566.5039999999,0.738,0.9740712691
52595.6989999999,0.7384,0.9746452487
52624.8529999999,0.7384,0.9768574617
52653.7789999999,0.7394,0.9749123087
52682.8859999999,0.7414,0.9771803253
52712.4639999999,0.7397,0.979041773
52742.457,0.7389,0.9777622768
52771.626,0.7396,0.9781768176
52800.919,0.7389,0.9775789222
52830.115,0.7376,0.9779376594
52859.263,0.739,0.9803252551
52888.588,0.741,0.9781648597
52917.892,0.7391,0.979041773
52947.0599999999,0.7411,0.9802814094
52976.437,0.7379,0.9796755421
53006.063,0.7384,0.9809430804
53035.202,0.74,0.9801379145
53065.199,0.7418,0.980205676
53094.362,0.7381,0.9832310268
53123.4219999999,0.7391,0.9826052296
53152.587,0.7375,0.9822664222
53182.5599999999,0.7389,0.9834303253
53211.5479999999,0.7406,0.9851801658
53240.8089999999,0.74,0.9839086416
53270.0719999999,0.7407,0.983597736
53299.0989999999,0.7392,0.985024713
53328.3849999999,0.7389,0.9864756059
53357.6459999999,0.7418,0.9854990434
53386.9099999999,0.7418,0.9845623406
53416.7049999999,0.739,0.9844148597
53445.8839999999,0.7401,0.9862643495
53475.2579999999,0.7415,0.9854392538
53504.5229999999,0.7404,0.9861647003
53534.2509999999,0.7399,0.9862683355
53563.9169999999,0.7383,0.9858219069
53593.558,0.7421,0.9875996492
53622.716,0.743,0.9868423151
53652.8269999999,0.7414,0.9857461735
53681.9369999999,0.7407,0.9882932079
53711.8819999999,0.7416,0.9864437181
53741.148,0.7407,0.9884008291
53770.704,0.7413,0.9871771365
53799.8509999999,0.7409,0.9871532207
53829.5669999999,0.7413,0.9858816964
53859.3769999999,0.7406,0.9877989477
53888.5969999999,0.7398,0.9881616709
53918.2559999999,0.7404,0.9890545281
53947.7549999999,0.7382,0.988675861
53976.9059999999,0.7388,0.9887356505
54006.6939999999,0.7413,0.9891501913
54035.9089999999,0.7395,0.9890545281
54065.1729999999,0.7393,0.9881576849
54094.1439999999,0.7408,0.988675861
54123.4229999999,0.7426,0.9901466837
54152.6229999999,0.7414,0.9895527742
54181.919,0.7394,0.988408801
54211.397,0.7428,0.9892737564
54241.1859999999,0.7419,0.9904376594
54270.3519999999,0.7411,0.9902503189
54299.3979999999,0.741,0.9898676658
54328.5709999999,0.7409,0.9894690689
54357.6819999999,0.7404,0.9902582908
54386.8319999999,0.7417,0.9906608737
54416.0039999999,0.7386,0.9893096301
54445.2779999999,0.7419,0.9913225446
54474.8329999999,0.7418,0.9912468112
54503.8799999999,0.7415,0.9912946429
54533.3019999999,0.7411,0.991669324
54562.6919999999,0.742,0.9913225446
54592.1339999999,0.7411,0.990888074
54622.0239999999,0.7427,0.9925462372
54651.1999999999,0.7401,0.9920838648
54680.4059999999,0.7415,0.9915816327
54709.6939999999,0.7411,0.9925462372
54738.8279999999,0.7427,0.992841199
54767.9949999999,0.7411,0.9921795281
54796.9419999999,0.7416,0.9918486926
54826.1179999999,0.7411,0.9927335778
54855.3469999999,0.7423,0.9907645089
54884.7549999999,0.7419,0.9915019133
54913.9089999999,0.7412,0.9915298151
54943.0779999999,0.7414,0.9922233737
54972.4029999999,0.7398,0.9923588967
55001.5919999999,0.742,0.9934390944
55030.8599999999,0.7401,0.9926458865
55060.8189999999,0.74,0.9923070791
55090.1599999999,0.7413,0.9925063776
55119.2809999999,0.7402,0.9914859694
55148.4439999999,0.7421,0.9911272321
55177.6009999999,0.7409,0.9931839923
55206.8409999999,0.7392,0.9927176339
55236.4789999999,0.7417,0.9929009885
55266.2549999999,0.7392,0.9926419005
55295.6339999999,0.7414,0.9921277105
55324.9719999999,0.7414,0.991665338
55355.0359999999,0.7418,0.9928850446
55384.1979999999,0.7415,0.9924585459
55414.3109999999,0.7422,0.9909478635
55443.5469999999,0.7421,0.9939891582
55473.1149999999,0.7418,0.9934191645
55502.1319999999,0.7421,0.9929567921
55532.0899999999,0.7411,0.9931361607
55562.1159999999,0.7412,0.9931720344
55591.3069999999,0.7406,0.993359375
55620.4099999999,0.7405,0.9926139987
55649.6209999999,0.7409,0.9923389668
55678.7669999999,0.7421,0.9933195153
55707.9059999999,0.7416,0.993753986
55737.8349999999,0.7436,0.9936702806
55767.0849999999,0.7402,0.994786352
55796.4789999999,0.7423,0.994136639
55825.5859999999,0.7416,0.9943199936
55854.6949999999,0.7422,0.9932756696
55883.8809999999,0.7429,0.9937181122
55913.1449999999,0.7415,0.9939333546
55942.6569999999,0.7405,0.9937818878
55971.8229999999,0.7428,0.9951530612
56000.8479999999,0.7432,0.9943678253
56030.0379999999,0.7414,0.9943160077
56059.2719999999,0.7392,0.9943319515
56088.4549999999,0.7431,0.9943160077
56118.4029999999,0.7422,0.9947544643
56147.5149999999,0.7419,0.9956552934
56176.6889999999,0.7429,0.99453125
56206.2439999999,0.742,0.9939532844
56235.2989999999,0.74,0.993614477
56264.7399999999,0.7398,0.9942163584
56294.1999999999,0.7416,0.9953284439
56323.5469999999,0.7414,0.9949139031
56353.6629999999,0.7438,0.9943399235
56383.0009999999,0.7412,0.9943120217
56412.2889999999,0.7407,0.9948541135
56441.5479999999,0.7419,0.9942602041
56470.6899999999,0.7398,0.9951929209
56500.0219999999,0.7418,0.9949537628
56530.0389999999,0.7419,0.994013074
56559.2139999999,0.7418,0.9937380421
56589.0819999999,0.7398,0.9950733418
56618.7019999999,0.7423,0.9941286671
56648.1579999999,0.7415,0.9952527105
56677.4589999999,0.7397,0.9939811862
56706.9469999999,0.7418,0.9949936224
56736.0719999999,0.7407,0.9956353635
56765.9199999999,0.7424,0.9959103954
56795.2029999999,0.7421,0.9955516582
56824.4759999999,0.7417,0.9937420281
56853.7579999999,0.7412,0.9953324298
56883.0959999999,0.743,0.9950773278
56912.2209999999,0.7433,0.9955237564
56941.6109999999,0.7422,0.9951331314
56970.7289999999,0.7416,0.9940369898
56999.9669999999,0.7418,0.9955476722
57029.0329999999,0.742,0.9952925702
57058.1949999999,0.7415,0.9943199936
57087.6819999999,0.7431,0.9956911671
57116.9009999999,0.7431,0.994399713
57146.0629999999,0.7439,0.9961136798
57175.3599999999,0.7427,0.9952088648
57204.9279999999,0.7429,0.9951331314
57234.9539999999,0.7417,0.9954121492
57264.1829999999,0.742,0.9958904656
57293.3229999999,0.7428,0.995571588
57323.1689999999,0.7431,0.9961136798
57352.4539999999,0.7416,0.9957948023
57381.8239999999,0.7434,0.9960698342
57411.7539999999,0.7427,0.9959303253
57441.5449999999,0.7415,0.9962691327
57471.6659999999,0.7417,0.995316486
57501.4099999999,0.7423,0.9950852997
57530.9459999999,0.7432,0.9949537628
57560.9079999999,0.7395,0.9947664222
57590.5949999999,0.7416,0.9961136798
57619.8299999999,0.7411,0.996871014
57649.7649999999,0.7417,0.9962651467
57679.3959999999,0.7418,0.9951331314
57708.8959999999,0.7399,0.9952686543
57738.5019999999,0.7414,0.9949298469
57768.1359999999,0.7412,0.9956831952
57797.4259999999,0.74,0.9957629145
57826.8179999999,0.7412,0.9966517857
57856.5269999999,0.7409,0.9961057079
57885.7899999999,0.7416,0.9960698342
57915.3009999999,0.7419,0.9961894133
57944.4029999999,0.7438,0.9961136798
57973.5909999999,0.7416,0.9960538903
58002.8489999999,0.7411,0.9957310268
58032.0369999999,0.7415,0.9969308036
58061.4209999999,0.742,0.9958705357
58091.0979999999,0.7429,0.9962531888
58120.5449999999,0.7413,0.9970902423
58149.7079999999,0.7419,0.9963329082
58178.8119999999,0.7416,0.9954559949
58207.9069999999,0.7416,0.9964485013
58237.1759999999,0.7426,0.9957150829
58266.7709999999,0.7406,0.9958107462
58296.4909999999,0.7414,0.9962492028
58326.1419999999,0.7414,0.9961495536
58355.4429999999,0.7417,0.9953922194
58385.0559999999,0.7423,0.9960100446
58414.2199999999,0.7411,0.9960259885
58443.3649999999,0.741,0.9961336097
58473.1959999999,0.7416,0.9957429847
58502.5129999999,0.7431,0.9956672513
58531.7089999999,0.7419,0.9957429847
58561.8699999999,0.7412,0.9960140306
58591.1299999999,0.7407,0.9961854273
58621.7619999999,0.7412,0.996352838
58651.2889999999,0.7428,0.997010523
58680.5039999999,0.7418,0.9962492028
58710.2649999999,0.7413,0.9957350128
58739.5769999999,0.7422,0.9956433355
58769.1919999999,0.7423,0.996229273
58798.3479999999,0.7418,0.9960100446
58827.6309999999,0.7424,0.9964325574
58856.7969999999,0.7418,0.9964046556
58886.6219999999,0.7423,0.9961734694
58913.1219999999,0.7427,0.0910754145
58939.6179999999,0.7433,0.1787826849
58965.9649999999,0.7421,0.2472138074
58992.5899999999,0.742,0.3082987883
59019.3719999999,0.7416,0.3615393814
59045.8879999999,0.742,0.4077845982
59072.5809999999,0.7417,0.4492546237
59098.9609999999,0.7425,0.482286352
59125.6949999999,0.742,0.5136878189
59152.2649999999,0.7426,0.5456552934
59178.8129999999,0.7425,0.5662428253
59205.3219999999,0.7428,0.5883888712
59231.8589999999,0.7416,0.6076012436
59259.0839999999,0.7425,0.6304926658
59285.6539999999,0.7435,0.6413145727
59312.1309999999,0.7428,0.6609135842
59338.5809999999,0.7439,0.6832788584
59365.3219999999,0.7418,0.6968152105
59391.8359999999,0.7415,0.7086216518
59418.6929999999,0.7425,0.7218391263
59445.3089999999,0.7422,0.737635523
59472.1389999999,0.7423,0.7502471301
59498.5939999999,0.7424,0.7644132653
59525.3539999999,0.7426,0.7768494898
59551.7189999999,0.7432,0.7859893176
59578.2339999999,0.7421,0.7948501276
59604.6339999999,0.7418,0.80390625
59631.2099999999,0.744,0.8118104273
59657.8079999999,0.7405,0.8274354273
59684.0859999999,0.7434,0.8330277423
59710.3929999999,0.743,0.8409717793
59736.8819999999,0.7422,0.8443638393
59763.3459999999,0.7447,0.8555285395
59789.7279999999,0.7429,0.8598852041
59816.1539999999,0.7431,0.8652224171
59842.5939999999,0.7427,0.8757095026
59869.0379999999,0.7427,0.8798588967
59895.2989999999,0.7429,0.8844148597
59921.9299999999,0.7439,0.8913982781
59948.3449999999,0.7442,0.8956632653
59974.7119999999,0.7429,0.8988719707
60001.5649999999,0.742,0.9041972258
60028.1049999999,0.7425,0.9118343431
60054.6189999999,0.7451,0.9114516901
60081.2949999999,0.7446,0.9155691964
60107.8199999999,0.7419,0.9175701531
60134.6789999999,0.7449,0.923042889
60161.5009999999,0.7414,0.9288942921
60187.8659999999,0.7425,0.9330955038
60214.2149999999,0.7436,0.9336375957
60240.6459999999,0.7433,0.9322066327
60267.3279999999,0.7445,0.937763074
60293.9669999999,0.7429,0.9432437819
60320.4879999999,0.7426,0.9433354592
60346.8489999999,0.7443,0.9467155612
60373.9269999999,0.7445,0.9488839286
60400.1199999999,0.7445,0.9480588329
60426.6499999999,0.7414,0.9488440689
60453.1899999999,0.7446,0.9518813776
60479.5619999999,0.7441,0.9535036671
60506.0849999999,0.7427,0.9571548151
60532.6179999999,0.7435,0.9555564413
60559.8259999999,0.7425,0.9581234056
60586.3839999999,0.7413,0.960283801
60612.7539999999,0.7424,0.9601363202
60639.6379999999,0.7428,0.9617825255
60666.6089999999,0.744,0.9627989477
60693.3479999999,0.7428,0.9635283801
60720.5199999999,0.7436,0.9665258291
60747.1419999999,0.7436,0.9682955995
60773.6279999999,0.7441,0.9653977997
60800.3049999999,0.744,0.9693757972
60827.1829999999,0.7433,0.9698421556
60854.0459999999,0.743,0.9696029974
60880.8449999999,0.7431,0.9689014668
60907.3659999999,0.7431,0.9714724171
60933.7949999999,0.7464,0.9729990434
60960.3699999999,0.7418,0.9722536671
60987.6209999999,0.7415,0.9736367985
61014.1469999999,0.7453,0.9720663265
61040.6069999999,0.7449,0.9746572066
61066.9819999999,0.7436,0.9771683673
61094.2659999999,0.7438,0.975518176
61120.9949999999,0.7435,0.9774513712
61147.3719999999,0.744,0.9754264987
61174.2599999999,0.7437,0.9777224171
61200.9229999999,0.7423,0.9769371811
61227.8109999999,0.7433,0.9782206633
61254.4269999999,0.7437,0.976040338
61280.7599999999,0.7431,0.979033801
61307.2999999999,0.7422,0.9814174107
61333.9459999999,0.7439,0.9819634885
61360.7539999999,0.7409,0.9814532844
61387.1869999999,0.7406,0.9810307717
61413.6639999999,0.7431,0.9823301977
61440.5469999999,0.7436,0.9834980867
61467.0639999999,0.7443,0.985024713
61493.4459999999,0.7444,0.9815569196
61520.3899999999,0.742,0.9827885842
61546.8739999999,0.7437,0.9839285714
61573.3339999999,0.7442,0.9828603316
61600.3799999999,0.7437,0.9847576531
61627.2299999999,0.7456,0.9831712372
61654.1039999999,0.7463,0.9834024235
61680.9489999999,0.7439,0.9846101722
61707.4489999999,0.7443,0.9844666773
61734.3809999999,0.7448,0.9853475765
61761.0689999999,0.7443,0.9861049107
61787.6819999999,0.7464,0.9864158163
61814.1049999999,0.7439,0.9852997449
61840.5939999999,0.7424,0.9853794643
61867.0509999999,0.7444,0.9845264668
61893.9249999999,0.7426,0.9869977679
61920.4179999999,0.7444,0.9861607143
61946.9559999999,0.7441,0.9883769133
61974.0829999999,0.7435,0.9858697385
62001.0069999999,0.7437,0.987759088
62027.3999999999,0.7446,0.9872887436
62053.9849999999,0.7417,0.9885204082
62080.9819999999,0.7421,0.9875757334
62107.5849999999,0.7435,0.9896085778
62134.1889999999,0.7438,0.9886001276
62160.6659999999,0.7434,0.9885762117
62187.1129999999,0.7428,0.9875119579
62213.7459999999,0.743,0.9880540497
62240.4109999999,0.7435,0.9878388074
62267.4019999999,0.7437,0.9886798469
62293.8159999999,0.7423,0.9895966199
62320.9579999999,0.745,0.9905891263
62347.4519999999,0.7448,0.9888711735
62374.1039999999,0.7424,0.9892179528
62400.5469999999,0.7429,0.9895727041
62427.3359999999,0.7423,0.9893335459
62454.5619999999,0.7442,0.9898716518
62481.3829999999,0.7441,0.9892578125
62507.7209999999,0.7422,0.9886599171
62534.1589999999,0.742,0.9885004783
62560.6349999999,0.7434,0.9883729273
62587.2329999999,0.7446,0.9899553571
62613.6379999999,0.7423,0.9904575893
62640.9209999999,0.7418,0.9893574617
62667.2089999999,0.7411,0.9908442283
62693.6599999999,0.7423,0.9910913584
62720.3729999999,0.7427,0.9904017857
62747.0129999999,0.7422,0.9907724809
62773.4539999999,0.744,0.9898118622
62800.2889999999,0.7437,0.990752551
62826.7829999999,0.7447,0.9900550064
62853.7889999999,0.7462,0.9920998087
62880.7429999999,0.7444,0.9920878508
62907.3559999999,0.7435,0.9927176339
62933.6349999999,0.7435,0.9907804528
62960.6049999999,0.7429,0.9923987564
62986.9759999999,0.7428,0.9918765944
63013.4209999999,0.7438,0.9928810587
63040.2739999999,0.7438,0.9917809311
63066.5859999999,0.7448,0.9919443559
63093.4199999999,0.7453,0.9920400191
63119.9439999999,0.7466,0.9915457589
63146.4599999999,0.7435,0.9930604273
63172.8829999999,0.7432,0.9934550383
63199.9779999999,0.7453,0.9925621811
63226.4839999999,0.7448,0.991928412
63253.1749999999,0.7444,0.9904854911
63279.8429999999,0.7435,0.9920838648
63306.3309999999,0.7454,0.9917171556
63333.4139999999,0.7456,0.9935786033
63359.8629999999,0.746,0.9929368622
63386.5609999999,0.745,0.993223852
63413.0189999999,0.7431,0.9928053253
63440.0179999999,0.7435,0.9923270089
63466.8319999999,0.7447,0.9928531569
63493.9069999999,0.7445,0.9927455357
63520.4639999999,0.7447,0.9939732143
63547.2089999999,0.7451,0.9936025191
63574.1239999999,0.7446,0.9935586735
63600.6299999999,0.7458,0.9930923151
63627.5409999999,0.7442,0.9922433036
63654.0579999999,0.7451,0.9936822385
63681.0879999999,0.7457,0.9943518814
63707.4979999999,0.7454,0.9937021684
63734.0099999999,0.7448,0.9940768495
63760.5279999999,0.7451,0.9944794324
63787.5529999999,0.7451,0.994136639
63814.1119999999,0.7439,0.9948541135
63840.4959999999,0.7437,0.9934590242
63867.0499999999,0.7444,0.994535236
63893.6859999999,0.7436,0.9931361607
63920.7159999999,0.7427,0.9928611288
63948.2759999999,0.7457,0.9937579719
63974.7889999999,0.7458,0.9939213967
64002.1359999999,0.7457,0.9942203444
64029.4469999999,0.7454,0.9940768495
64056.1919999999,0.7445,0.9940369898
64082.5859999999,0.7449,0.9940290179
64109.2949999999,0.7455,0.9947385204
64136.2089999999,0.7437,0.9952566964
64162.4399999999,0.7438,0.9935586735
64188.9239999999,0.746,0.9941565689
64215.5799999999,0.744,0.9944794324
64242.1339999999,0.7443,0.9952048788
64268.7619999999,0.7442,0.995057398
64295.3819999999,0.7451,0.9939772003
64321.8599999999,0.7434,0.9940011161
64348.2989999999,0.7454,0.9943757972
64375.2549999999,0.7464,0.9944714605
64402.3359999999,0.7439,0.9947345344
64429.6619999999,0.7448,0.9945990115
64456.4529999999,0.747,0.9949776786
64482.8999999999,0.7436,0.9948580995
64509.7339999999,0.7433,0.995448023
64536.9469999999,0.7445,0.9956752232
64563.4369999999,0.7437,0.9942163584
64589.9909999999,0.7435,0.9947743941
64617.0319999999,0.7434,0.9944993622
64643.3419999999,0.746,0.9943757972
64669.9159999999,0.746,0.9948301977
64696.8019999999,0.7465,0.9949099171
64723.2299999999,0.7444,0.9945511798
64749.6809999999,0.746,0.995049426
64776.8729999999,0.7425,0.9948301977
64803.3189999999,0.7427,0.9952168367
64829.7829999999,0.7428,0.9952327806
64856.9099999999,0.7442,0.9935347577
64883.4649999999,0.7437,0.9946109694
64910.0559999999,0.7438,0.9945551658
64936.4929999999,0.745,0.9947146046
64962.8329999999,0.7444,0.9954241071
64989.6609999999,0.7443,0.9949497768
65016.1049999999,0.7444,0.9935427296
65042.4389999999,0.7447,0.9949976084
65069.0019999999,0.7443,0.9964724171
65095.5949999999,0.7448,0.9962093431
65122.5009999999,0.7449,0.9957868304
65149.3249999999,0.7432,0.9948421556
65179.2579999999,0.7437,0.0949139031
65209.6119999999,0.7431,0.1809470663
65240.5359999999,0.7429,0.2519092793
65271.1339999999,0.7446,0.311846301
65301.1289999999,0.7438,0.3603874362
65330.9669999999,0.7438,0.405213648
65360.9869999999,0.7439,0.4432637117
65391.0299999999,0.7429,0.4770368304
65421.0829999999,0.7433,0.5105110013
65451.1989999999,0.7431,0.5360929528
65481.2619999999,0.7437,0.5590441645
65511.2459999999,0.7443,0.5847098214
65541.3489999999,0.7423,0.6006855867
65571.2489999999,0.7441,0.6185825893
65601.9039999999,0.7437,0.6378069196
65631.9189999999,0.7433,0.6576371173
65661.9029999999,0.7436,0.6702965561
65691.9369999999,0.7418,0.687759088
65722.1349999999,0.7437,0.6990593112
65752.5499999999,0.7436,0.7138990753
65782.5539999999,0.7437,0.7271723533
65812.5869999999,0.7424,0.7430644133
65842.9759999999,0.7443,0.7530970982
65873.4419999999,0.7434,0.763930963
65903.5389999999,0.7447,0.7735331633
65933.4709999999,0.7441,0.7826052296
65964.0779999999,0.7447,0.7958745217
65994.0799999999,0.7437,0.8060387436
66024.3429999999,0.7427,0.8144969707
66054.3829999999,0.7434,0.8208705357
66084.4599999999,0.7434,0.8301498724
66114.7309999999,0.7439,0.8383490115
66144.8719999999,0.7437,0.8464524872
66175.1039999999,0.7433,0.8525430485
66205.1679999999,0.7437,0.8587452168
66235.1239999999,0.7432,0.8641621492
66265.1409999999,0.7432,0.8695511798
66295.2019999999,0.7435,0.8762914541
66325.2949999999,0.7441,0.8816326531
66355.2059999999,0.7437,0.8887874681
66385.1839999999,0.7447,0.8898517219
66415.4049999999,0.7425,0.8978475765
66445.2709999999,0.7449,0.9021125638
66474.9799999999,0.7445,0.9051777742
66504.9079999999,0.7451,0.9105189732
66534.9399999999,0.7443,0.9126953125
66565.3839999999,0.7441,0.9167689732
66595.1889999999,0.7431,0.9175462372
66625.2359999999,0.7446,0.920962213
66655.1139999999,0.7423,0.9271882972
66685.1819999999,0.7434,0.9305205676
66715.8269999999,0.7442,0.9309231505
66745.9609999999,0.7447,0.9347417092
66776.0119999999,0.7434,0.9379982462
66806.5519999999,0.7443,0.9389748087
66836.6559999999,0.7433,0.9412149235
66866.6859999999,0.7449,0.9448740434
66896.7169999999,0.7443,0.9489158163
66927.1449999999,0.7442,0.9507055166
66957.1919999999,0.7438,0.949613361
66987.4079999999,0.7433,0.9477798151
67017.3959999999,0.7439,0.9538903061
67048.0219999999,0.7441,0.9565848214
67078.0809999999,0.7427,0.9546197385
67107.9849999999,0.7433,0.9544722577
67137.9899999999,0.7443,0.9588289222
67168.2719999999,0.7448,0.9601642219
67198.1689999999,0.7445,0.9601482781
67227.8919999999,0.7442,0.9627232143
67257.8499999999,0.7449,0.9607382015
67287.6189999999,0.7433,0.9650271046
67317.7449999999,0.7446,0.9646404656
67347.6509999999,0.7428,0.9678172832
67377.6429999999,0.744,0.9670200893
67407.8619999999,0.7455,0.9667171556
67437.8999999999,0.7445,0.9702407526
67467.7909999999,0.7442,0.971739477
67497.7339999999,0.7422,0.9717155612
67527.5899999999,0.7431,0.9708705357
67558.213,0.7449,0.9734534439
67588.4619999999,0.7444,0.9729512117
67618.4289999999,0.7443,0.9745894452
67648.3339999999,0.7447,0.9724290497
67678.861,0.7436,0.9742107781
67708.8269999999,0.7437,0.9759486607
67738.9669999999,0.7447,0.9745655293
67769.3829999999,0.7437,0.9755699936
67799.6379999999,0.7431,0.9782366071
67829.571,0.7439,0.9777941645
67859.335,0.7445,0.9783203125
67889.3039999999,0.7444,0.977734375
67919.2529999999,0.7446,0.9764508929
67949.1829999999,0.7445,0.9804807079
67979.1469999999,0.7429,0.9806082589
68009.4269999999,0.7433,0.979683514
68039.4409999999,0.7436,0.9798309949
68069.5539999999,0.7445,0.9815609056
68099.5699999999,0.7431,0.9814293686
68129.5709999999,0.7431,0.9834422832
68159.4169999999,0.7437,0.9806760204
68189.2159999999,0.7447,0.9834941008
68219.0069999999,0.7438,0.9829559949
68249.0579999999,0.7433,0.9830117985
68279.047,0.7438,0.9815569196
68309.021,0.7456,0.9840680804
68338.9669999999,0.7428,0.9830875319
68369.089,0.7437,0.9829759247
68399.885,0.7447,0.9832469707
68429.897,0.7447,0.9849728954
68459.791,0.744,0.9831632653
68490.067,0.7443,0.9835220026
68521.034,0.7448,0.9856265944
68550.949,0.7438,0.985160236
68580.6979999999,0.7433,0.9844666773
68611.069,0.7438,0.9879344707
68641.3459999999,0.7437,0.9870097258
68672.0069999999,0.7431,0.9862603635
68702.6219999999,0.7442,0.9865393814
68732.5379999999,0.742,0.9864437181
68762.759,0.7436,0.9871213329
68793.2609999999,0.7439,0.9883370536
68823.717,0.7448,0.9885323661
68853.912,0.7439,0.9877391582
68884.779,0.7423,0.9870017538
68914.7439999999,0.7429,0.9874282526
68944.415,0.7445,0.9865632972
68974.2399999999,0.743,0.987890625
69004.069,0.7433,0.9885084503
69034.241,0.7442,0.9894690689
69064.515,0.7428,0.9898557079
69094.733,0.7435,0.9882453763
69124.7159999999,0.7428,0.9880420918
69154.6159999999,0.7439,0.9890226403
69184.5209999999,0.7456,0.9891063457
69214.5449999999,0.7453,0.9886997768
69244.5969999999,0.7444,0.9908641582
69274.6469999999,0.7427,0.9898836097
69305.0579999999,0.743,0.9892817283
69334.9709999999,0.7437,0.98984375
69365.2729999999,0.7437,0.9900669643
69395.4209999999,0.7436,0.9893494898
69425.6409999999,0.7452,0.9902423469
69456.7819999999,0.7446,0.9910873724
69486.9649999999,0.7447,0.9913305166
69516.8939999999,0.7439,0.9918407207
69547.0479999999,0.7435,0.9911312181
69577.6099999999,0.7428,0.9901147959
69607.5689999999,0.7431,0.9899075255
69637.6999999999,0.7447,0.9904615753
69667.6679999999,0.7447,0.9915298151
69697.6069999999,0.744,0.9911910077
69727.7099999999,0.7456,0.9913225446
69757.9669999999,0.7436,0.9924027423
69787.9529999999,0.7424,0.9929408482
69818.1599999999,0.7438,0.9918048469
69848.9899999999,0.7431,0.9916055485
69879.5949999999,0.7448,0.9926020408
69909.5309999999,0.7442,0.9921157526
69939.6199999999,0.7453,0.9903738839
69969.6099999999,0.7441,0.9926419005
70000.1049999999,0.7441,0.9910794005
70030.0779999999,0.7444,0.9925422513
70059.8589999999,0.7432,0.9926299426
70089.8139999999,0.744,0.9927614796
70119.7859999999,0.7446,0.9919204401
70149.6369999999,0.7434,0.9919882015
70179.5179999999,0.7442,0.9920838648
70209.5509999999,0.7439,0.9920878508
70240.1429999999,0.7446,0.9917849171
70270.0339999999,0.7438,0.9934311224
70300.2919999999,0.7456,0.9927016901
70330.2739999999,0.7456,0.9924744898
70360.2059999999,0.7438,0.9921476403
70390.5519999999,0.7431,0.9923668686
70420.6189999999,0.7434,0.9923867985
70450.6029999999,0.7428,0.9934390944
70481.1819999999,0.7427,0.9937619579
70511.2009999999,0.7436,0.9944953763
70541.2489999999,0.7431,0.9930006378
70571.5789999999,0.7435,0.9939612564
70601.5399999999,0.7428,0.9941924426
70631.7739999999,0.744,0.9934430804
70661.6619999999,0.7423,0.9938376913
70691.9879999999,0.7431,0.9932796556
70722.0139999999,0.7438,0.9939572704
70752.2649999999,0.742,0.9936543367
70782.3099999999,0.7436,0.9948182398
70812.8009999999,0.7439,0.994013074
70842.8519999999,0.7435,0.9930444834
70873.6579999999,0.7444,0.9941964286
70903.6369999999,0.742,0.9936543367
70933.6679999999,0.7435,0.9924784758
70963.6859999999,0.744,0.9931361607
70993.4329999999,0.7437,0.9939333546
71023.8649999999,0.7439,0.9944395727
71054.4509999999,0.7432,0.995176977
71084.3029999999,0.7478,0.9944953763
71114.2589999999,0.7457,0.9937978316
71144.7809999999,0.7454,0.9936981824
71175.3629999999,0.7449,0.9942203444
71205.8089999999,0.7421,0.9935586735
71235.8079999999,0.7434,0.9934032207
71266.5939999999,0.7427,0.9937101403
71296.9219999999,0.7434,0.9945990115
71326.8819999999,0.7439,0.9943160077
71356.8169999999,0.7444,0.9944316008
71386.7049999999,0.7445,0.9948341837
71417.0609999999,0.7437,0.9954320791
71447.5669999999,0.7443,0.9948062819
71478.1689999999,0.7459,0.9947544643
71508.6269999999,0.745,0.9950175383
71538.6749999999,0.7447,0.9951211735
71568.7399999999,0.744,0.9957868304
71598.7649999999,0.7437,0.9948421556
71628.8159999999,0.7444,0.9947544643
71659.7779999999,0.7455,0.9951371173
71689.8849999999,0.7437,0.996089764
71719.8319999999,0.7446,0.99609375
71749.9719999999,0.7446,0.9953364158
71779.9829999999,0.743,0.9951530612
71810.8509999999,0.7435,0.9954958546
71840.6619999999,0.7434,0.9949976084
71870.7769999999,0.7425,0.9951530612
71900.8239999999,0.7427,0.9961734694
71930.7859999999,0.7436,0.9954520089
71961.6289999999,0.7431,0.9967075893
71991.7109999999,0.7428,0.9957150829
72021.7919999999,0.7438,0.9964126276
72051.5689999999,0.7443,0.9949537628
72081.5839999999,0.7469,0.9959343112
72111.4859999999,0.7461,0.9958466199
72141.5649999999,0.744,0.9958107462
72171.9139999999,0.7454,0.9942522321
72201.9939999999,0.7481,0.995571588
72232.0839999999,0.7455,0.9954520089
72262.1369999999,0.7438,0.9953922194
72292.2069999999,0.743,0.9945790816
72322.3429999999,0.7445,0.9945750957
72352.8829999999,0.7453,0.9948541135
72382.9259999999,0.7456,0.9939572704
72412.8659999999,0.7437,0.9949896365
72443.5229999999,0.7433,0.9946229273
72473.9879999999,0.7445,0.9951171875
72503.8989999999,0.745,0.9954759247
72533.7369999999,0.7423,0.9955516582
72564.6459999999,0.7461,0.9956154337
72594.6369999999,0.7459,0.9954759247
72624.9649999999,0.744,0.9955915179
72655.8199999999,0.7459,0.99609375
72686.3469999999,0.7435,0.996611926
72716.4249999999,0.7438,0.9957469707
72747.2909999999,0.7454,0.9957150829
72777.3869999999,0.7458,0.99609375
72807.6339999999,0.7442,0.9960698342
72837.6269999999,0.746,0.9959741709
72867.6179999999,0.7446,0.9968112245
72898.1139999999,0.7437,0.9964285714
72928.7819999999,0.7453,0.9956473214
72958.9269999999,0.7442,0.9963289222
72989.0569999999,0.746,0.9964485013
73019.2929999999,0.742,0.9955955038
73049.2499999999,0.7444,0.9948700574
73079.3659999999,0.7449,0.9958745217
73109.5609999999,0.7447,0.9957110969
73140.0399999999,0.7429,0.9965800383
73170.1499999999,0.7451,0.9964923469
73200.2479999999,0.7451,0.9963687819
73230.1459999999,0.7448,0.9962492028
73260.0749999999,0.7452,0.9952407526
73290.1009999999,0.7451,0.9952566964
73320.2079999999,0.7466,0.9956672513
73350.2929999999,0.7445,0.9951570472
73380.3319999999,0.7425,0.9962133291
73410.3689999999,0.7459,0.9962890625
73440.5599999999,0.7449,0.9962890625
73470.9059999999,0.7446,0.9963926977
73501.51,0.7438,0.996352838
73531.493,0.7462,0.9965322066
73561.8909999999,0.7458,0.9959941008
73591.908,0.7451,0.9969905931
73621.961,0.7458,0.9965680804
73652.203,0.7452,0.9971619898
73682.575,0.7436,0.997006537
73713.189,0.7432,0.9967514349
73743.506,0.7434,0.997010523
73773.845,0.7441,0.9974808673
73804.242,0.7442,0.9965122768
73834.515,0.7431,0.9972855548
73864.57,0.7424,0.9966677296
73894.5879999999,0.7462,0.9964485013
73925.3739999999,0.7439,0.9963368941
73955.3019999999,0.7437,0.9966717156
73985.709,0.7423,0.9967873087
74015.828,0.7432,0.996225287
74046.2089999999,0.7461,0.9969068878
74076.2579999999,0.7444,0.9965322066
74106.5119999999,0.7443,0.9965441645
74136.7509999999,0.7424,0.9969866071
74166.8289999999,0.7436,0.9965601084
74196.9179999999,0.7432,0.9968510842
74243.9539999999,0.7462,0.0926020408
74291.1879999999,0.7463,0.1664779974
74338.3089999999,0.7468,0.2352319834
74385.7679999999,0.7468,0.2988201531
74432.7819999999,0.7456,0.3463050064
74480.5569999999,0.7472,0.3900709503
74527.9239999999,0.7455,0.4242785395
74575.2709999999,0.7463,0.4574736926
74622.4939999999,0.7452,0.4901267538
74669.7949999999,0.7453,0.5189333546
74717.6109999999,0.7457,0.5418925383
74765.0299999999,0.7455,0.5653180804
74812.3989999999,0.7447,0.5848852041
74859.6389999999,0.7457,0.6081313776
74906.8769999999,0.7456,0.6257573342
74955.0269999999,0.745,0.6416573661
75002.0919999999,0.7463,0.6569196429
75049.3469999999,0.7459,0.669399713
75096.8559999999,0.7447,0.687627551
75144.6429999999,0.7465,0.6996412628
75192.0159999999,0.7439,0.7160594707
75239.3779999999,0.7456,0.7269292092
75286.4929999999,0.7455,0.7413703763
75333.8229999999,0.7447,0.7524912309
75381.1089999999,0.7458,0.7629384566
75428.4469999999,0.746,0.7725685587
75475.4919999999,0.7463,0.7823222258
75522.7959999999,0.7464,0.7917889031
75570.07,0.7454,0.8034837372
75617.371,0.747,0.8092036033
75664.52,0.7458,0.8168885523
75712.171,0.7459,0.8268455038
75759.474,0.745,0.8327128508
75807.127,0.746,0.8377909758
75854.429,0.7463,0.8468191964
75901.828,0.7471,0.8575135523
75949.113,0.7449,0.860419324
75996.444,0.7448,0.8683832908
76043.833,0.7457,0.8732182717
76090.89,0.7462,0.8773517219
76138.376,0.7455,0.8843829719
76185.741,0.7448,0.8861168686
76232.918,0.7472,0.8921875
76281.156,0.7476,0.8991709184
76328.683,0.746,0.9009048151
76375.943,0.7469,0.9046954719
76423.184,0.7461,0.9118064413
76470.987,0.7457,0.9125996492
76518.34,0.7461,0.9181680485
76565.677,0.7449,0.9205795599
76613.173,0.7472,0.9212771046
76660.437,0.7458,0.9241629464
76707.974,0.7454,0.9313456633
76755.447,0.7456,0.9292450574
76802.502,0.7474,0.9340003189
76849.7819999999,0.7462,0.9365712691
76897.1179999999,0.7468,0.9367625957
76944.1679999999,0.7464,0.940230389
76991.4789999999,0.7472,0.9451411033
77038.7499999999,0.747,0.9429528061
77086.5639999999,0.7477,0.9454520089
77133.9569999999,0.7463,0.9460100446
77181.2529999999,0.7459,0.947528699
77228.5579999999,0.7466,0.9493702168
77276.0999999999,0.7471,0.9530731824
77323.6649999999,0.7472,0.9535674426
77370.9679999999,0.7475,0.9538903061
77418.2069999999,0.7485,0.9589285714
77465.5179999999,0.7468,0.9600167411
77512.8049999999,0.7485,0.9586575255
77559.8249999999,0.7453,0.9640027105
77607.1409999999,0.7457,0.9620575574
77654.7769999999,0.7454,0.9610291773
77701.9879999999,0.7457,0.9636838329
77749.353,0.7489,0.9647201849
77797.0789999999,0.7458,0.9658402423
77844.1739999999,0.7459,0.9691884566
77891.5259999999,0.7481,0.9684789541
77938.7719999999,0.7475,0.9714485013
77986.1989999999,0.7471,0.9686862245
78034.3949999999,0.7486,0.9691485969
78081.6809999999,0.7484,0.9713169643
78128.6199999999,0.7455,0.9721938776
78176.0549999999,0.7455,0.9720264668
78223.2769999999,0.7473,0.9734574298
78270.3789999999,0.7478,0.973565051
78317.3959999999,0.7474,0.9741828763
78364.5289999999,0.747,0.9733816964
78411.9419999999,0.748,0.9759207589
78459.0059999999,0.7463,0.9749641263
78506.3399999999,0.7469,0.9772680166
78553.5259999999,0.7478,0.977730389
78600.8209999999,0.7468,0.9795001594
78648.1659999999,0.7463,0.9779296875
78695.4719999999,0.7478,0.9795838648
78742.4459999999,0.7463,0.9806600765
78789.9269999999,0.7471,0.9793566645
78837.6299999999,0.7471,0.9807756696
78884.9419999999,0.7469,0.9807118941
78932.1639999999,0.7447,0.980074139
78979.4749999999,0.748,0.982676977
79026.4729999999,0.7458,0.9818439094
79073.5759999999,0.7485,0.9814971301
79121.0459999999,0.7477,0.9835339605
79168.1769999999,0.7468,0.9827088648
79215.4509999999,0.7453,0.9813616071
79263.1359999999,0.7462,0.9817482462
79310.3689999999,0.7459,0.9832350128
79358.8249999999,0.7478,0.983330676
79406.5849999999,0.7466,0.9829759247
79453.9239999999,0.7465,0.9824457908
79501.5459999999,0.7466,0.9834502551
79548.7909999999,0.7485,0.9844347895
79595.9729999999,0.7466,0.9828045281
79643.2299999999,0.7472,0.9838368941
79690.4359999999,0.7475,0.9846859056
79738.0829999999,0.7471,0.9841079401
79785.2899999999,0.7468,0.9856943559
79832.5999999999,0.7478,0.9867267219
79879.9719999999,0.7472,0.9876634247
79927.1519999999,0.7494,0.9843032526
79974.7029999999,0.7479,0.9853475765
80023.0929999999,0.7467,0.9860809949
80070.2589999999,0.7463,0.9861009247
80117.3859999999,0.7466,0.9871213329
80164.5869999999,0.7466,0.9873046875
80211.8049999999,0.7487,0.9878228635
80259.1869999999,0.7486,0.9878786671
80306.8439999999,0.7475,0.9868343431
80353.8539999999,0.7481,0.9868144133
80401.2209999999,0.7476,0.9875438457
80448.2939999999,0.7458,0.9888751594
80495.9989999999,0.7462,0.9887077487
80543.5579999999,0.7464,0.9888352997
80590.7109999999,0.7455,0.988153699
80637.8649999999,0.746,0.9884885204
80684.9789999999,0.747,0.9901666135
80732.4949999999,0.7479,0.9884287309
80779.7329999999,0.7473,0.9895248724
80827.3879999999,0.747,0.9902742347
80874.7039999999,0.7462,0.9904257015
80922.3289999999,0.7464,0.989449139
80969.6089999999,0.7476,0.9901905293
81016.9209999999,0.7459,0.991143176
81064.1729999999,0.7481,0.9905652105
81110.9959999999,0.7457,0.9902144452
81158.5189999999,0.7468,0.9894172513
81205.9569999999,0.7451,0.9906489158
81253.3169999999,0.7474,0.9902064732
81301.4979999999,0.7466,0.9893773916
81348.7379999999,0.7468,0.9891222895
81396.0699999999,0.7475,0.9900310906
81443.2439999999,0.7463,0.9912866709
81490.4179999999,0.7474,0.9909917092
81537.5309999999,0.7487,0.9922034439
81585.5529999999,0.7485,0.9918287628
81632.7319999999,0.7475,0.9921875
81680.2969999999,0.7472,0.9906887755
81727.4249999999,0.749,0.9906449298
81774.5509999999,0.7472,0.9895129145
81821.8679999999,0.7483,0.9905253508
81869.5439999999,0.7466,0.9925223214
81917.7819999999,0.7472,0.991143176
81965.0959999999,0.7459,0.9914859694
82012.2009999999,0.748,0.9916812819
82059.4869999999,0.7476,0.9908641582
82106.7559999999,0.7476,0.9910235969
82154.0189999999,0.7464,0.9916414222
82201.4859999999,0.7474,0.9920440051
82248.4279999999,0.746,0.9929169324
82295.7629999999,0.7468,0.9916414222
82342.7469999999,0.7467,0.9925223214
82389.8039999999,0.7476,0.9917570153
82437.6309999999,0.7466,0.9921277105
82484.9879999999,0.7473,0.9925342793
82533.0969999999,0.7463,0.9919762436
82580.3619999999,0.7478,0.9920838648
82627.7089999999,0.748,0.9941565689
82675.0629999999,0.7473,0.9932397959
82722.7329999999,0.7472,0.9924625319
82770.1109999999,0.7492,0.9928611288
82817.4039999999,0.7477,0.9923788265
82864.7979999999,0.7468,0.992450574
82911.7409999999,0.748,0.9926060268
82959.0799999999,0.748,0.9927176339
83007.2249999999,0.7485,0.9933394452
83054.5539999999,0.7484,0.9925422513
83101.5789999999,0.7487,0.9927176339
83148.9799999999,0.7467,0.9915258291
83196.0209999999,0.7483,0.9930564413
83243.1239999999,0.7479,0.9925023916
83290.4309999999,0.7474,0.9934630102
83337.7409999999,0.7472,0.9922871492
83384.8619999999,0.7486,0.9938576212
83432.0189999999,0.7468,0.9941844707
83479.1659999999,0.7469,0.9942801339
83526.5149999999,0.7478,0.9937619579
83574.6429999999,0.7483,0.9938934949
83622.2379999999,0.7459,0.9935307717
83669.6699999999,0.7472,0.9940888074
83716.9369999999,0.7472,0.9934829401
83764.0739999999,0.7485,0.9938616071
83811.3519999999,0.7495,0.9945392219
83858.5709999999,0.749,0.9936822385
83905.7189999999,0.7487,0.9939014668
83953.4229999999,0.7479,0.993100287
84000.5839999999,0.7483,0.9940808355
84047.9969999999,0.7488,0.9944316008
84095.2659999999,0.7485,0.9945591518
84143.0299999999,0.749,0.9948700574
84190.4079999999,0.7485,0.9947106186
84237.6979999999,0.7486,0.9935786033
84284.8799999999,0.7486,0.9950095663
84332.1759999999,0.7464,0.9941804847
84379.4929999999,0.7491,0.9944316008
84426.6449999999,0.7472,0.9943478954
84473.8749999999,0.7485,0.9950374681
84521.2009999999,0.7476,0.9958585778
84568.9429999999,0.7476,0.9945950255
84616.1359999999,0.7476,0.9940210459
84663.3539999999,0.7486,0.9936025191
84710.7869999999,0.7479,0.9946149554
84758.0919999999,0.7487,0.9940648916
84805.2739999999,0.7494,0.9946149554
84852.6339999999,0.7487,0.9947983099
84901.1749999999,0.748,0.9949338329
84948.5289999999,0.749,0.9947743941
84995.7119999999,0.7468,0.9946308992
85042.9689999999,0.7478,0.9940967793
85090.2359999999,0.7493,0.9952646684
85137.5119999999,0.7476,0.9937300702
85184.6929999999,0.7476,0.9947783801
85232.5369999999,0.7488,0.9956473214
85279.8319999999,0.7485,0.9954241071
85327.0239999999,0.7482,0.9961535395
85374.2749999999,0.749,0.9953523597
85421.7149999999,0.7497,0.9959143814
85468.7989999999,0.7493,0.9963847258
85516.0519999999,0.7488,0.9952925702
85563.4199999999,0.7483,0.9945990115
85611.0699999999,0.7476,0.9950972577
85658.2149999999,0.749,0.9954081633
85705.5959999999,0.7499,0.9954918686
85752.9869999999,0.749,0.9962133291
85801.3599999999,0.7475,0.995834662
85848.9579999999,0.7489,0.995707111
85896.3639999999,0.7482,0.9948142538
85943.5819999999,0.7489,0.9944754464
85990.9639999999,0.7491,0.9950175383
86038.1179999999,0.7485,0.9945711097
86085.4069999999,0.7478,0.9958944515
86132.6899999999,0.7482,0.9957469707
86179.8839999999,0.7484,0.9959502551
86227.0599999999,0.7484,0.995053412
86274.0959999999,0.7482,0.995053412
86321.1689999999,0.7481,0.995053412
86368.2109999999,0.7487,0.9949099171
86415.5169999999,0.7481,0.9957708865
86462.8739999999,0.748,0.9950175383
86510.0919999999,0.748,0.9956712372
86557.1749999999,0.7478,0.9960140306
86604.3849999999,0.7476,0.9952128508
86651.7409999999,0.7474,0.9952287946
86698.7319999999,0.748,0.9960299745
86746.0119999999,0.748,0.9958705357
86794.0129999999,0.7492,0.9956313776
86841.3079999999,0.7483,0.9959861288
86889.4379999999,0.7479,0.9954081633
86936.6359999999,0.7484,0.9956871811
86983.9829999999,0.7483,0.9962133291
87030.8739999999,0.7487,0.9962332589
87078.0299999999,0.7467,0.9963129783
87125.6299999999,0.7474,0.9969507334
87173.0329999999,0.7485,0.9965242347
87220.9609999999,0.7476,0.9957669005
87268.2339999999,0.7494,0.9966278699
87315.4959999999,0.7493,0.9965680804
87362.8729999999,0.7499,0.9961096939
87410.2199999999,0.7488,0.9969866071
87458.4689999999,0.7477,0.9967873087
87505.7459999999,0.748,0.9956313776
87553.1319999999,0.7465,0.9967235332
87601.2019999999,0.7475,0.9959343112
87648.4429999999,0.7479,0.9963289222
87695.8509999999,0.7475,0.9966079401
87743.2209999999,0.748,0.9965680804
87790.6009999999,0.747,0.9963807398
87837.9559999999,0.7467,0.9961296237
87885.2529999999,0.7471,0.9966318559
87932.7889999999,0.7501,0.9959103954
87981.1109999999,0.7487,0.9962731186
88028.3439999999,0.7486,0.9965680804
88075.6629999999,0.7477,0.9957270408
88123.9279999999,0.7491,0.9963089923
88171.7379999999,0.7463,0.9962731186
88218.9419999999,0.7471,0.996488361
88266.1449999999,0.7469,0.9964325574
88313.3959999999,0.7467,0.995571588
88360.7609999999,0.7452,0.9960538903
88407.9269999999,0.7476,0.9963289222
88436.5319999999,0.7457,0.0933394452
88465.6119999999,0.7459,0.1639987245
88494.4149999999,0.7463,0.2307397959
88523.4729999999,0.7461,0.2904775191
88552.1459999999,0.7459,0.3482222577
88581.2029999999,0.7464,0.3939532844
88610.2859999999,0.7464,0.4343989158
88638.9679999999,0.7451,0.4724649235
88668.2039999999,0.7469,0.5029097577
88696.9929999999,0.7474,0.5305285395
88726.7639999999,0.7456,0.5590202487
88755.3449999999,0.746,0.5829081633
88784.0529999999,0.7461,0.6080955038
88812.7569999999,0.7466,0.6297951212
88841.6059999999,0.7468,0.6494379783
88870.6769999999,0.7463,0.6680245536
88899.5829999999,0.7459,0.6872847577
88928.5479999999,0.7473,0.7038066008
88957.2209999999,0.7477,0.7185307717
88985.9929999999,0.7464,0.7358617666
89015.2239999999,0.7464,0.7493223852
89044.1309999999,0.7476,0.7661391901
89072.7729999999,0.7468,0.7796396684
89101.4129999999,0.7466,0.7919802296
89130.1649999999,0.7464,0.7994977679
89159.0619999999,0.7475,0.8131855867
89188.5439999999,0.7469,0.8249282526
89217.2609999999,0.7459,0.8339445153
89246.1539999999,0.7468,0.843490912
89275.4009999999,0.7467,0.8526506696
89304.5029999999,0.7451,0.8611088967
89333.2039999999,0.745,0.8700972577
89362.0549999999,0.7456,0.878511639
89391.0719999999,0.7471,0.8807995855
89419.7779999999,0.7458,0.8866230867
89448.5519999999,0.7462,0.8949418048
89477.3029999999,0.7466,0.9015625
89506.9649999999,0.7469,0.9021006059
89536.3149999999,0.7467,0.9124720982
89565.4099999999,0.7455,0.9141222895
89594.3429999999,0.7466,0.9193877551
89623.5879999999,0.7465,0.9214445153
89652.4619999999,0.7474,0.9272321429
89681.5569999999,0.7468,0.9336096939
89710.5369999999,0.7472,0.9344866071
89739.6499999999,0.7464,0.936463648
89769.3179999999,0.7466,0.9393973214
89798.2609999999,0.7466,0.9409757653
89827.1519999999,0.7469,0.9432358099
89855.8699999999,0.7464,0.9473054847
89885.2179999999,0.7455,0.949609375
89914.5249999999,0.7469,0.9516581633
89943.4439999999,0.7466,0.9559311224
89972.1649999999,0.7467,0.9582908163
90000.9589999999,0.7462,0.956644611
90029.6289999999,0.7465,0.9611088967
90058.4489999999,0.7465,0.959893176
90087.4089999999,0.7464,0.9621372768
90116.2359999999,0.7469,0.9634287309
90144.9289999999,0.7467,0.9625956633
90173.9429999999,0.7472,0.9665058992
90202.4849999999,0.7455,0.965230389
90231.4429999999,0.7474,0.9648995536
90260.6409999999,0.7459,0.9680285395
90289.7379999999,0.747,0.971878986
90318.6159999999,0.746,0.9691964286
90348.0129999999,0.7479,0.9736407844
90377.2399999999,0.7459,0.9720742985
90405.9799999999,0.7475,0.973305963
90434.7899999999,0.7469,0.9771922832
90463.8359999999,0.7471,0.9764867666
90492.9359999999,0.7469,0.9755062181
90522.4469999999,0.7468,0.9767299107
90551.9159999999,0.7469,0.9765266263
90581.4099999999,0.7478,0.9742107781
90609.9449999999,0.7456,0.9785714286
90638.6599999999,0.7481,0.9808793048
90667.4179999999,0.7462,0.9790617028
90696.2109999999,0.7458,0.9808673469
90725.1069999999,0.7457,0.981509088
90753.6379999999,0.7464,0.9825773278
90782.4209999999,0.7465,0.9832708865
90811.0239999999,0.7463,0.9821229273
90840.0399999999,0.7466,0.9838926977
90868.6719999999,0.7462,0.9791733099
90897.9649999999,0.7474,0.9805046237
90926.6359999999,0.7469,0.9816804847
90955.3279999999,0.7468,0.9842115753
90984.4749999999,0.7472,0.984111926
91013.0349999999,0.7469,0.9864078444
91042.0929999999,0.7475,0.9851961097
91071.2149999999,0.7464,0.9842514349
91100.0239999999,0.747,0.9854910714
91128.5759999999,0.7465,0.9858697385
91157.1419999999,0.7477,0.9859255421
91185.7129999999,0.7476,0.9870974171
91214.7359999999,0.7463,0.9877830038
91243.7499999999,0.748,0.9868781888
91272.3589999999,0.747,0.9861088967
91301.0719999999,0.7465,0.9867267219
91330.1849999999,0.747,0.9863639987
91358.9629999999,0.7476,0.9882971939
91387.8019999999,0.747,0.9862484056
91416.5809999999,0.7474,0.9871173469
91445.7679999999,0.7486,0.9876395089
91474.4169999999,0.7483,0.9892338967
91503.4889999999,0.7457,0.9876554528
91532.1389999999,0.7471,0.9879344707
91560.8069999999,0.7471,0.9878467793
91590.2429999999,0.7474,0.9885164222
91619.0419999999,0.7476,0.9884725765
91648.1979999999,0.7479,0.9880381059
91677.0009999999,0.748,0.9890385842
91705.6759999999,0.7471,0.9892936862
91734.3439999999,0.7474,0.9896843112
91763.1129999999,0.7465,0.9915258291
91792.0539999999,0.7475,0.9907246492
91820.8449999999,0.7474,0.9905054209
91849.8279999999,0.7477,0.9888911033
91879.1189999999,0.7474,0.9908083546
91908.2319999999,0.7464,0.9906449298
91936.8269999999,0.7464,0.9913504464
91966.3799999999,0.7476,0.9920280612
91995.9039999999,0.7471,0.991270727
92024.4899999999,0.7472,0.9920440051
92053.5479999999,0.7479,0.992705676
92082.1429999999,0.7468,0.9925542092
92110.8739999999,0.7478,0.9916254783
92139.9049999999,0.7472,0.9913424745
92169.1389999999,0.7468,0.9917849171
92197.9499999999,0.7471,0.9921795281
92227.0589999999,0.7475,0.9921037946
92256.1599999999,0.7482,0.9920081314
92285.3679999999,0.746,0.9929089605
92314.1439999999,0.7463,0.9914421237
92342.7029999999,0.7472,0.9905652105
92371.4949999999,0.748,0.9911710778
92400.5799999999,0.7479,0.9909638074
92429.3729999999,0.7468,0.9927574936
92458.1229999999,0.7465,0.9916733099
92486.8639999999,0.7467,0.9911631059
92515.9969999999,0.7479,0.9924027423
92545.1999999999,0.7478,0.9936383929
92573.9669999999,0.7475,0.9929049745
92602.5899999999,0.746,0.9930444834
92631.7789999999,0.7463,0.9929567921
92660.5309999999,0.7464,0.9918885523
92689.2889999999,0.7458,0.9939293686
92718.6299999999,0.7453,0.9926060268
92747.4039999999,0.7461,0.9935786033
92776.1709999999,0.7455,0.9937181122
92804.8829999999,0.7464,0.9940489477
92833.5529999999,0.7461,0.9941326531
92863.2359999999,0.7474,0.994136639
92891.8029999999,0.7474,0.9946109694
92920.5499999999,0.7477,0.9941007653
92949.5439999999,0.7473,0.9932995855
92978.1489999999,0.7479,0.9930365115
93006.9069999999,0.7478,0.9942323023
93035.8979999999,0.7466,0.9929926658
93065.2529999999,0.7464,0.994005102
93093.9599999999,0.7468,0.9927734375
93122.7029999999,0.7468,0.9928571429
93152.1199999999,0.7466,0.993881537
93180.8899999999,0.7461,0.9939732143
93209.6729999999,0.7461,0.9935188138
93238.5459999999,0.7463,0.9941764987
93267.8459999999,0.7467,0.9928531569
93296.3789999999,0.7477,0.9941206952
93325.8939999999,0.7465,0.994658801
93354.6579999999,0.7465,0.9955556441
93383.3789999999,0.7451,0.9949936224
93412.0109999999,0.7461,0.9948580995
93441.0479999999,0.748,0.9940728635
93470.0739999999,0.7463,0.9944913903
93499.0269999999,0.7466,0.995308514
93528.3209999999,0.7475,0.9952566964
93557.0779999999,0.7479,0.9950294962
93586.3029999999,0.7469,0.9949577487
93615.4609999999,0.7472,0.9940409758
93644.1089999999,0.7475,0.9935945472
93673.1289999999,0.7465,0.9954161352
93701.9749999999,0.7473,0.9948501276
93730.8469999999,0.7481,0.9958625638
93759.8769999999,0.7469,0.9959143814
93788.8099999999,0.746,0.9949497768
93818.2609999999,0.7473,0.9960339605
93847.2339999999,0.7466,0.9951929209
93875.7599999999,0.7464,0.9952726403
93905.1359999999,0.7479,0.9958705357
93934.5679999999,0.7467,0.9961136798
93963.5239999999,0.7465,0.9964086416
93992.3329999999,0.7466,0.9961495536
94021.5259999999,0.7469,0.9957150829
94050.2629999999,0.7465,0.9953483737
94079.0819999999,0.7461,0.9961933992
94107.8319999999,0.7465,0.9954759247
94136.5479999999,0.7478,0.9959103954
94165.2729999999,0.7481,0.9959861288
94193.7699999999,0.7489,0.9957948023
94222.8579999999,0.7473,0.99453125
94251.5329999999,0.7471,0.9954958546
94280.3009999999,0.7484,0.9957310268
94309.0459999999,0.7468,0.9957150829
94338.0669999999,0.747,0.9964325574
94366.9719999999,0.7489,0.99609375
94396.6129999999,0.7471,0.9958506059
94425.3939999999,0.747,0.9964126276
94454.2019999999,0.7479,0.9961734694
94483.1419999999,0.747,0.9953523597
94512.5169999999,0.7476,0.9953364158
94541.1229999999,0.7488,0.9954360651
94569.9289999999,0.7478,0.994921875
94598.7369999999,0.7458,0.9962930485
94627.6489999999,0.7473,0.996348852
94656.8699999999,0.7475,0.9954360651
94686.1589999999,0.7471,0.9955915179
94715.4439999999,0.7477,0.9963249362
94744.5379999999,0.7488,0.9958864796
94773.198,0.7473,0.9951052296
94801.9169999999,0.7474,0.9952925702
94830.4929999999,0.7473,0.9960140306
94859.732,0.7466,0.9968112245
94888.491,0.748,0.9956712372
94917.394,0.7484,0.9962890625
94946.149,0.7476,0.99453125
94975.468,0.7472,0.9960738202
95004.287,0.7478,0.9971022003
95032.856,0.7476,0.9958506059
95061.507,0.7475,0.9961694834
95090.292,0.7475,0.9966477997
95119.837,0.7473,0.9963329082
95149.021,0.7472,0.9967713648
95177.795,0.7473,0.996488361
95206.989,0.747,0.9966278699
95235.742,0.7474,0.9963089923
95264.578,0.7485,0.9968670281
95293.583,0.7481,0.9969308036
95322.285,0.7485,0.9963089923
95351.238,0.7485,0.9975884885
95380.555,0.7476,0.9970902423
95410.05,0.7494,0.996352838
95439.409,0.748,0.9967912946
95468.036,0.7463,0.9966517857
95496.572,0.7471,0.9959343112
95525.1439999999,0.7483,0.9963329082
95553.9369999999,0.7482,0.9962332589
95582.8799999999,0.7486,0.9969507334
95611.931,0.7481,0.996871014
95640.792,0.7473,0.9972098214
95669.553,0.7476,0.997006537
95698.524,0.7475,0.9969308036
95727.273,0.7471,0.9970782844
95755.998,0.7472,0.9967673788
95784.717,0.7502,0.9975685587
95813.461,0.7488,0.9969507334
95842.35,0.747,0.9970663265
95871.931,0.7484,0.9971221301
95901.214,0.747,0.9971779337
95929.938,0.747,0.996739477
95958.701,0.7468,0.9976482781
95987.466,0.7486,0.9970264668
96016.148,0.746,0.9968470982
96045.686,0.7474,0.9974649235
96074.883,0.7469,0.9974449936
96104.474,0.7484,0.997010523
96133.267,0.7463,0.9965601084
96162.655,0.7462,0.9971779337
96191.658,0.7479,0.997010523
96221.021,0.7467,0.9961096939
96249.777,0.7456,0.9967075893
96278.37,0.7492,0.9973054847
96306.971,0.7472,0.9973294005
96336.436,0.7478,0.9970623406
96365.208,0.7474,0.9969666773
96393.86,0.7471,0.9970384247
96422.413,0.7512,0.9969068878
96451.714,0.7477,0.9977479273
96480.285,0.7478,0.9977080676
96509.548,0.7474,0.9976044324
96538.729,0.7478,0.9976881378
96567.731,0.7478,0.9978834503
96596.5249999999,0.7502,0.9974449936
96625.836,0.7466,0.9978276467
96654.592,0.7469,0.9968470982
96683.535,0.7469,0.9975087691
96712.673,0.7462,0.997261639
96741.36,0.747,0.9976642219
96770.502,0.7493,0.9982461735
96799.266,0.749,0.9976881378
96828.618,0.7463,0.9979073661
96857.446,0.7468,0.9976044324
96886.24,0.7472,0.9974489796
96914.9329999999,0.747,0.9978037309
96943.4649999999,0.7469,0.9982063138
96972.978,0.7475,0.997269611
97002.113,0.7463,0.9977279974
97030.877,0.749,0.9976243622
97059.5949999999,0.7484,0.9977678571
97088.429,0.7491,0.9975884885
97116.9879999999,0.7509,0.0857023278
97145.5909999999,0.7512,0.161973852
97174.1319999999,0.7506,0.2269810268
97202.7899999999,0.7512,0.2832150829
97231.3799999999,0.7514,0.3386599171
97259.7689999999,0.7509,0.3846978635
97288.2869999999,0.7505,0.4239158163
97316.7769999999,0.7505,0.4625757334
97345.8439999999,0.7508,0.4943359375
97374.3109999999,0.7511,0.5189971301
97403.5719999999,0.7498,0.5475964605
97432.1639999999,0.7506,0.5707948023
97460.7249999999,0.7496,0.5930325255
97489.0999999999,0.7498,0.6115234375
97518.4839999999,0.7511,0.6359056122
97547.0019999999,0.75,0.6503188776
97576.3219999999,0.7502,0.6702566964
97604.9309999999,0.7505,0.6862603635
97633.5749999999,0.7506,0.7066764987
97662.0799999999,0.7502,0.7186104911
97691.4619999999,0.7512,0.7311941964
97719.8089999999,0.7493,0.7441007653
97748.3499999999,0.7497,0.7629862883
97776.8479999999,0.7501,0.7740553253
97805.3029999999,0.7498,0.7834183673
97834.2069999999,0.7514,0.7958067602
97863.3499999999,0.7494,0.8075972577
97891.9699999999,0.7525,0.8203643176
97921.0409999999,0.7505,0.8281010842
97950.4859999999,0.7518,0.8358896684
97979.5519999999,0.7492,0.840497449
98008.0849999999,0.75,0.8505102041
98037.0199999999,0.7523,0.8596619898
98066.2729999999,0.7508,0.8685746173
98094.8159999999,0.7504,0.8734972895
98123.1649999999,0.7503,0.8799744898
98151.7069999999,0.751,0.8849210778
98180.4729999999,0.7495,0.8896006059
98209.0499999999,0.7511,0.8973413584
98238.0009999999,0.751,0.9007374043
98266.783,0.7511,0.9060586735
98295.3649999999,0.7521,0.9094945791
98323.844,0.7508,0.9132453763
98352.2669999999,0.7513,0.9185746173
98381.427,0.7524,0.922787787
98409.822,0.7516,0.9241908482
98438.896,0.7516,0.9303730867
98467.431,0.7512,0.9313058036
98495.98,0.7493,0.9390465561
98524.548,0.7507,0.9373365753
98553.0619999999,0.7516,0.9379623724
98581.523,0.7502,0.9437101403
98610.365,0.7491,0.9445192921
98639.1449999999,0.7504,0.9477160395
98668.5299999999,0.7507,0.9499162946
98697.1909999999,0.7504,0.9477638712
98725.8319999999,0.7514,0.9527981505
98754.4039999999,0.7511,0.9563337054
98782.9029999999,0.7499,0.9588089923
98811.0989999999,0.7489,0.9571906888
98839.4939999999,0.751,0.9571229273
98867.9469999999,0.7501,0.9608537946
98896.3629999999,0.7505,0.9623844069
98924.8149999999,0.7502,0.9642777423
98953.4119999999,0.7508,0.9672791773
98981.9399999999,0.7507,0.9653260523
99010.6139999999,0.7498,0.9660475128
99039.5469999999,0.7512,0.9652423469
99068.0519999999,0.7515,0.9682158801
99096.5669999999,0.7517,0.9698541135
99125.0299999999,0.7532,0.9715202487
99153.8109999999,0.7519,0.972397162
99182.8109999999,0.7516,0.9736049107
99211.2939999999,0.7501,0.9726801658
99239.8829999999,0.7504,0.9736248406
99268.2909999999,0.7505,0.9732581314
99296.7529999999,0.7526,0.9735610651
99325.253,0.7498,0.9749162946
99353.6969999999,0.7503,0.9797951212
99382.403,0.7509,0.9768574617
99410.953,0.7505,0.9777782207
99439.553,0.7515,0.9767657844
99468.215,0.751,0.9780691964
99497.054,0.7502,0.9804009885
99525.42,0.7518,0.980855389
99554.572,0.7502,0.9800621811
99583.103,0.7499,0.9818518814
99612.322,0.7508,0.9822823661
99640.715,0.7509,0.9826610332
99669.637,0.7506,0.9829679528
99698.251,0.7524,0.983725287
99727.52,0.7506,0.9830117985
99756.055,0.75,0.9820471939
99784.996,0.7507,0.9842036033
99813.506,0.7507,0.984111926
99842.48,0.7511,0.9839485013
99871.005,0.7513,0.9819316008
99899.536,0.7502,0.9830955038
99928.321,0.7513,0.9851044324
99956.617,0.7514,0.9877830038
99985.255,0.7507,0.9871572066
100014.585,0.7509,0.9854990434
100043.249,0.7508,0.9851004464
100071.684,0.752,0.9849449936
100101.091,0.7517,0.986977838
100130.367,0.7492,0.9867346939
100159.142,0.7512,0.986981824
100187.615,0.7516,0.9872887436
100216.141,0.7505,0.9882374043
100245.351,0.7506,0.9883171237
100273.808,0.7504,0.9879583865
100302.544,0.7527,0.9876594388
100330.932,0.7511,0.9885323661
100359.519,0.7515,0.9896803253
100388.032,0.7515,0.9891701212
100417.138,0.7527,0.9893614477
100445.746,0.7517,0.9906847895
100474.432,0.7524,0.9872488839
100502.763,0.7524,0.9889748087
100531.156,0.7517,0.9886559311
100559.668,0.7522,0.9878427934
100588.118,0.7525,0.9883769133
100616.396,0.7525,0.9902144452
100644.947,0.7517,0.9900948661
100673.438,0.7497,0.9912189094
100701.806,0.7521,0.9907286352
100730.035,0.7508,0.9903061224
100758.51,0.7513,0.9897361288
100787.101,0.7512,0.9889508929
100815.704,0.7527,0.9903021365
100844.211,0.7523,0.9909438776
100873.113,0.7512,0.990888074
100901.991,0.7511,0.990621014
100930.476,0.7534,0.9900829082
100958.822,0.7515,0.9915258291
100987.436,0.7517,0.9921037946
101016.046,0.7533,0.9918606505
101044.592,0.7502,0.9907007334
101073.198,0.7504,0.991541773
101102.308,0.7516,0.991661352
101130.843,0.751,0.9914779974
101159.397,0.7498,0.9922074298
101187.779,0.7521,0.9916095344
101216.379,0.7522,0.9908601722
101244.872,0.7503,0.9904615753
101273.348,0.7513,0.991270727
101301.885,0.75,0.9909877232
101330.793,0.7509,0.9917450574
101359.743,0.75,0.9924266582
101388.252,0.7507,0.9919921875
101416.782,0.7505,0.9932039222
101446.067,0.7503,0.9925661671
101474.526,0.7505,0.9925103635
101503.424,0.7517,0.9917490434
101531.818,0.7515,0.9921197385
101560.046,0.7514,0.9931242028
101588.743,0.7521,0.9915896046
101617.332,0.7502,0.992319037
101645.704,0.7513,0.9935427296
101674.149,0.7526,0.9934430804
101703.035,0.7522,0.9925621811
101731.595,0.7513,0.9930923151
101760.071,0.7522,0.9934630102
101788.57,0.7519,0.9940808355
101817.317,0.7522,0.9936025191
101845.86,0.7516,0.9948580995
101875.328,0.7519,0.993881537
101903.42,0.7497,0.9928611288
101931.955,0.7524,0.9935427296
101960.42,0.7529,0.9942402742
101988.819,0.7525,0.9926419005
102017.28,0.7525,0.9934390944
102045.928,0.7506,0.9939572704
102074.918,0.7517,0.9940170599
102104.129,0.7516,0.9935546875
102132.583,0.7509,0.99375
102161.379,0.7511,0.9943160077
102189.923,0.7521,0.9940250319
102218.448,0.7524,0.9935387436
102246.693,0.7503,0.9941804847
102276.018,0.7527,0.9935427296
102304.464,0.7527,0.9938496492
102332.635,0.7521,0.9948182398
102361.064,0.7519,0.9948142538
102389.718,0.7515,0.9942442602
102418.314,0.7504,0.9946189413
102446.549,0.751,0.9956273916
102474.967,0.7515,0.9942801339
102503.449,0.7519,0.9940170599
102531.893,0.7516,0.9945511798
102560.3,0.7512,0.9944515306
102588.858,0.7516,0.9948102679
102617.425,0.7509,0.9937260842
102646.147,0.7511,0.9943279656
102674.954,0.7512,0.9939413265
102703.334,0.7512,0.9949378189
102732.444,0.752,0.9950374681
102761.256,0.7514,0.9949577487
102789.572,0.7499,0.9966039541
102818.346,0.7505,0.9948301977
102846.796,0.7518,0.9946149554
102875.271,0.75,0.9945113202
102903.617,0.7506,0.995571588
102932.086,0.7507,0.9955915179
102960.669,0.751,0.9952925702
102989.329,0.7508,0.9955357143
103018.463,0.7516,0.9953483737
103047.501,0.7497,0.996747449
103076.724,0.7514,0.9959303253
103105.556,0.7517,0.9958506059
103133.975,0.7511,0.9957669005
103162.407,0.7518,0.995966199
103190.851,0.7508,0.9954320791
103219.236,0.7516,0.9957549426
103248.102,0.7511,0.9950773278
103276.822,0.7492,0.9959941008
103305.364,0.7508,0.9963408801
103333.984,0.7512,0.9961017219
103362.386,0.7511,0.9954559949
103391.073,0.7499,0.9955117985
103419.411,0.7513,0.9959542411
103448.386,0.7512,0.9958107462
103476.978,0.7512,0.9964046556
103505.46,0.7523,0.9962531888
103534.148,0.7525,0.9958067602
103562.702,0.7523,0.9956313776
103591.796,0.7523,0.9955915179
103620.245,0.7509,0.9951171875
103648.993,0.7518,0.995057398
103677.479,0.7502,0.9959343112
103705.721,0.7507,0.9958426339
103734.296,0.7502,0.9958147321
103762.735,0.7511,0.9961535395
103791.142,0.7522,0.9965880102
103819.559,0.7508,0.9968470982
103848.359,0.751,0.9962332589
103876.828,0.7534,0.9961933992
103905.585,0.7509,0.9963727679
103934.07,0.7525,0.996871014
103963.23,0.7531,0.9962930485
103991.965,0.7523,0.9958147321
104020.574,0.751,0.9964644452
104049.119,0.7507,0.9965481505
104077.587,0.7518,0.9968670281
104106.163,0.7532,0.9969228316
104134.954,0.7517,0.9958147321
104163.375,0.7523,0.9957350128
104191.831,0.7518,0.9970503827
104220.359,0.7526,0.9967075893
104249.45,0.7532,0.9964285714
104277.759,0.7529,0.9964644452
104306.379,0.7525,0.9965880102
104334.929,0.7517,0.996747449
104363.934,0.7518,0.996089764
104392.503,0.7514,0.9962850765
104421.77,0.7522,0.997269611
104450.274,0.7504,0.9972496811
104479,0.7525,0.9969268176
104507.348,0.7509,0.9970463967
104536.374,0.7521,0.996743463
104564.965,0.7518,0.997010523
104593.519,0.7513,0.997528699
104621.924,0.7515,0.9963687819
104650.475,0.7519,0.9963089923
104679.138,0.7515,0.9964923469
104707.673,0.7512,0.9965481505
104736.172,0.7503,0.9963608099
104764.617,0.7513,0.9967713648
104793.051,0.7512,0.9967075893
104821.44,0.7498,0.9964485013
104850.484,0.7497,0.9973254145
104879.056,0.7502,0.9967075893
104908.185,0.749,0.9970264668
104936.658,0.7503,0.997130102
104965.139,0.7502,0.9966876594
104993.735,0.7505,0.9968510842
105022.04,0.7507,0.9969905931
105050.835,0.7517,0.997269611
105079.644,0.7511,0.9972297513
105108.089,0.7512,0.9965082908
105137.079,0.7518,0.997528699
105165.549,0.7503,0.9970902423
105194.255,0.7507,0.9968630421
105222.618,0.7498,0.9966876594
105251.193,0.7513,0.9971101722
105279.932,0.75,0.9975884885
105308.398,0.7514,0.9967673788
105336.912,0.7501,0.9968869579
105365.72,0.7513,0.9971221301
105394.161,0.7499,0.9968311543
105422.663,0.7512,0.9971500319
105451.484,0.7512,0.996743463
105480.022,0.7515,0.997265625
105508.591,0.7517,0.9976881378
105537.725,0.7507,0.9968072385
105566.11,0.7507,0.9968072385
105594.593,0.7509,0.9966717156
105623.149,0.7515,0.9972018495
105651.673,0.7511,0.9969268176
105680.115,0.7519,0.9966876594
105714.121,0.7525,0.0892299107
105748.132,0.7517,0.17265625
105782.22,0.7518,0.2439054528
105817.199,0.7519,0.3054966518
105851.665,0.7526,0.3578563457
105886.194,0.7512,0.4057637117
105920.414,0.7515,0.447006537
105955.073,0.7518,0.4762476084
105989.496,0.7521,0.5081154337
106023.703,0.7516,0.5332509566
106057.77,0.7526,0.5632613202
106091.881,0.7537,0.584378986
106125.864,0.7515,0.6054448342
106160.615,0.7525,0.622787787
106195.029,0.7522,0.6423788265
106229.196,0.7508,0.6607900191
106263.21,0.7522,0.6788703763
106297.317,0.7527,0.6962571747
106331.384,0.7523,0.7163026148
106365.372,0.7508,0.7242984694
106399.661,0.753,0.7391262755
106433.952,0.752,0.7573341837
106467.929,0.7525,0.7692203444
106501.899,0.7516,0.7798867985
106535.903,0.7524,0.7949697066
106569.943,0.7518,0.8020567602
106604.006,0.7523,0.8136080995
106638.198,0.7505,0.8222895408
106672.182,0.7524,0.8326211735
106706.811,0.7519,0.8421755421
106740.936,0.7524,0.8481305804
106775.773,0.7513,0.8582150829
106809.825,0.7514,0.8670440051
106844.048,0.752,0.8702208227
106878.092,0.7524,0.8774992028
106912.13,0.7512,0.8871173469
106946.717,0.7526,0.8903140944
106980.78,0.7512,0.894662787
107014.999,0.7512,0.9007334184
107049.109,0.7524,0.9080835459
107083.206,0.7531,0.911332111
107117.452,0.7516,0.9158681441
107151.828,0.752,0.9196348852
107185.53,0.7536,0.9212930485
107220.282,0.7514,0.9261957908
107254.346,0.7517,0.9321069834
107288.752,0.752,0.9315210459
107322.68,0.7513,0.9342873087
107357.269,0.7518,0.9395208865
107391.19,0.7517,0.9419762436
107425.287,0.7534,0.9446149554
107459.492,0.7514,0.9476403061
107493.56,0.751,0.9529137436
107527.493,0.7531,0.9488839286
107561.483,0.7519,0.9476682079
107595.749,0.7518,0.9527024872
107629.75,0.753,0.956636639
107664.011,0.7516,0.9566206952
107698.044,0.7531,0.9592793367
107732.189,0.7513,0.9598094707
107766.256,0.7526,0.9615353954
107800.306,0.7522,0.9624242666
107834.333,0.7508,0.9636559311
107868.516,0.7515,0.9661910077
107903.109,0.7519,0.9651267538
107937.162,0.7519,0.9676219707
107971.241,0.7533,0.969009088
108005.291,0.7524,0.969666773
108039.494,0.752,0.9707828444
108073.487,0.7516,0.9722815689
108107.54,0.7516,0.9727558992
108141.538,0.7519,0.971488361
108175.566,0.752,0.9727200255
108209.986,0.7535,0.9745575574
108244.055,0.7532,0.9747967156
108278.232,0.7521,0.9758769133
108312.213,0.7526,0.9756576849
108346.353,0.7528,0.9779735332
108381.114,0.7535,0.9794602997
108414.854,0.7528,0.9767657844
108448.8,0.7531,0.9773915816
108483.386,0.753,0.9772241709
108517.503,0.7531,0.9782246492
108551.835,0.7537,0.9810786033
108586.239,0.7525,0.9814373406
108620.263,0.7535,0.9812141263
108654.342,0.7523,0.9798788265
108688.469,0.7529,0.9815369898
108722.464,0.7533,0.9830915179
108756.348,0.752,0.9825852997
108790.361,0.7531,0.9836256378
108824.867,0.7509,0.9848612883
108858.792,0.7523,0.9834861288
108892.769,0.7529,0.9842873087
108926.822,0.7514,0.9832310268
108960.901,0.7515,0.9844268176
108995.51,0.7516,0.983462213
109030.031,0.7521,0.9832669005
109064.263,0.7522,0.9856505102
109098.408,0.7519,0.9857979911
109133.011,0.7515,0.9850486288
109167.831,0.7512,0.9869419643
109201.843,0.7528,0.986328125
109236.663,0.7519,0.9868024554
109270.648,0.7529,0.9876992985
109304.536,0.7519,0.9873206314
109338.294,0.7532,0.9882892219
109372.23,0.7531,0.9881935587
109406.591,0.7532,0.9887197066
109440.953,0.7527,0.9890226403
109475.527,0.7536,0.9884725765
109509.612,0.7518,0.9895248724
109543.592,0.7539,0.9895089286
109577.404,0.7551,0.9893933355
109612.054,0.7519,0.9892299107
109646.596,0.7522,0.9890983737
109680.51,0.7529,0.9890226403
109714.672,0.7523,0.9891701212
109748.685,0.7512,0.9886160714
109782.782,0.753,0.9892697704
109817.182,0.7525,0.9902024872
109851.101,0.7535,0.9898915816
109885.032,0.7541,0.9891661352
109919.129,0.7537,0.9901187819
109953.203,0.7516,0.991402264
109988.13,0.7523,0.9905492666
110023.045,0.7527,0.9898357781
110056.959,0.7519,0.9897640306
110091.139,0.7526,0.9908043686
110125.637,0.7517,0.9899513712
110159.807,0.7527,0.9915497449
110194.291,0.7521,0.9925263074
110228.763,0.7518,0.9921556122
110262.733,0.7524,0.9923987564
110296.589,0.7545,0.9912507972
110331.077,0.7519,0.9914660395
110365.793,0.7519,0.9933235013
110400.55,0.7518,0.9904496173
110435.294,0.7523,0.9908522003
110470.033,0.7533,0.9914500957
110504.086,0.7511,0.9916892538
110538.152,0.7518,0.9914540816
110572.248,0.7512,0.991669324
110606.498,0.7522,0.9910873724
110641.321,0.7521,0.9922552615
110676.145,0.7531,0.9926658163
110710.086,0.7525,0.9927455357
110744.167,0.7536,0.9921436543
110778.515,0.7525,0.9935028699
110813.031,0.754,0.9931401467
110847.018,0.7526,0.9930484694
110881.182,0.7529,0.9941764987
110915.276,0.7534,0.9930803571
110949.24,0.7526,0.9940609056
110983.78,0.7535,0.9925980548
111018.383,0.7525,0.9920679209
111052.557,0.7529,0.9938934949
111086.656,0.7525,0.9953483737
111120.63,0.7529,0.9942402742
111155.196,0.7529,0.9941206952
111189.249,0.7522,0.9943518814
111223.794,0.7533,0.9935825893
111257.912,0.7517,0.9925023916
111291.917,0.7523,0.9937818878
111326.549,0.7515,0.9932597258
111361.097,0.7524,0.9927256059
111395.648,0.7526,0.9930564413
111429.515,0.7518,0.9946149554
111463.732,0.7525,0.994535236
111497.705,0.7524,0.9939213967
111532.006,0.7521,0.9938974809
111565.919,0.7533,0.9943000638
111600.563,0.7522,0.9935028699
111634.543,0.753,0.9942362883
111668.603,0.7536,0.9948541135
111702.571,0.7535,0.9953364158
111736.681,0.7521,0.994140625
111771.203,0.7549,0.9947345344
111805.601,0.7518,0.9950175383
111840.036,0.7535,0.995053412
111874.099,0.7524,0.9947584503
111908.434,0.7544,0.9951729911
111942.601,0.751,0.9940290179
111976.652,0.7524,0.995176977
112010.59,0.7534,0.9951530612
112045.033,0.7535,0.995316486
112079.365,0.7519,0.994399713
112113.76,0.7524,0.9953922194
112147.852,0.7532,0.9943399235
112181.831,0.7535,0.994136639
112216.035,0.7529,0.9942960778
112250.134,0.754,0.9951371173
112284.001,0.7527,0.9949976084
112318.226,0.7533,0.9953125
112352.803,0.7519,0.995057398
112387.097,0.7522,0.9946388712
112421.137,0.7535,0.9951889349
112455.164,0.7537,0.9958506059
112489.392,0.7518,0.9952566964
112523.547,0.7526,0.9952885842
112557.715,0.7536,0.9945153061
112592.148,0.7526,0.9952287946
112626.224,0.7518,0.9951530612
112660.229,0.7526,0.9954161352
112694.34,0.7523,0.9952766263
112728.48,0.7532,0.9942960778
112762.842,0.7524,0.9948182398
112796.951,0.7515,0.9943638393
112831.302,0.7519,0.9942203444
112865.483,0.753,0.9948142538
112900.076,0.7524,0.995308514
112934.442,0.7525,0.9955516582
112969.044,0.7534,0.9954360651
113003.744,0.7534,0.9948700574
113037.971,0.7527,0.9957350128
113072.496,0.7526,0.9961256378
113106.465,0.7537,0.9961495536
113140.599,0.753,0.9956273916
113174.678,0.753,0.9965082908
113208.823,0.7533,0.9962452168
113243.987,0.7528,0.9968112245
113278.337,0.7531,0.9967833227
113312.532,0.7515,0.9967115753
113346.583,0.753,0.9970503827
113380.676,0.7534,0.9961814413
113414.93,0.7533,0.9962850765
113449.06,0.754,0.9971061862
113483.031,0.7526,0.9970703125
113517.146,0.7518,0.9962531888
113551.334,0.754,0.9970503827
113585.494,0.7545,0.996089764
113619.61,0.7536,0.996089764
113654.217,0.7533,0.9964644452
113688.244,0.7539,0.9963647959
113722.095,0.7548,0.9967514349
113756.734,0.7541,0.9965481505
113790.946,0.7529,0.9956911671
113825.106,0.7522,0.9963289222
113859.232,0.754,0.9959941008
113893.692,0.7533,0.9952885842
113927.864,0.7531,0.9958745217
113962.542,0.7537,0.9959542411
113997.307,0.754,0.9968311543
114031.563,0.7538,0.9964524872
114065.737,0.7529,0.9973891901
114100.251,0.7535,0.9972496811
114134.21,0.7537,0.9969467474
114169.15,0.7533,0.9968869579
114203.298,0.7526,0.9965122768
114237.464,0.7543,0.995567602
114271.648,0.7554,0.9965720663
114305.848,0.7534,0.9965322066
114339.842,0.7527,0.9965082908
114374.072,0.7534,0.9961894133
114408.187,0.7533,0.9966039541
114442.448,0.7542,0.9967633929
114476.79,0.7539,0.9971699617
114511.1,0.7534,0.9966318559
114545.171,0.753,0.9967912946
114579.306,0.7526,0.9970862564
114613.502,0.7529,0.996619898
114647.549,0.752,0.9965919962
114682.019,0.7528,0.9972058355
114716.133,0.7521,0.9969467474
114750.147,0.7516,0.9974928253
114784.273,0.7531,0.9978475765
114818.326,0.7531,0.997130102
114852.462,0.7525,0.9967315051
114886.385,0.7521,0.9967315051
114920.745,0.7508,0.9971101722
114954.926,0.7525,0.9960738202
114989.118,0.7528,0.9967673788
115023.954,0.7524,0.9970463967
115058.382,0.7534,0.9967115753
115092.618,0.7522,0.997010523
115126.722,0.7521,0.9965082908
115160.794,0.7529,0.996747449
115195.889,0.753,0.9961256378
115230.348,0.7522,0.9970224809
115264.345,0.7524,0.9968829719
115298.791,0.7534,0.9976442921
115332.806,0.752,0.9973294005
115366.909,0.7522,0.9954161352
115401.039,0.752,0.9961734694
115435.144,0.7528,0.9971101722
115469.71,0.7521,0.9973174426
115503.705,0.7525,0.9970304528
115537.848,0.7524,0.9971699617
115572.064,0.7531,0.9973891901
115606.553,0.7525,0.9973014987
115640.499,0.752,0.9974649235
115675.005,0.7534,0.9972855548
115709.753,0.7533,0.9977240115
115745.036,0.753,0.9973493304
115779.479,0.7529,0.9977678571
115814.016,0.752,0.9977479273
115848.118,0.7531,0.9973692602
115882.322,0.7528,0.998046875
115916.432,0.7537,0.9974649235
115950.913,0.7537,0.9971699617
115988.626,0.7523,0.0758490115
116026.668,0.7529,0.1515505421
116064.574,0.7524,0.2229870855
116103.261,0.7523,0.2905891263
116141.324,0.7534,0.3478077168
116179.338,0.7524,0.3964245855
116217.361,0.7536,0.4395368304
116255.401,0.7526,0.4747927296
116293.449,0.7527,0.5068837691
116331.636,0.7533,0.5339644452
116369.692,0.7531,0.5595543686
116408.1,0.7531,0.5802295918
116446.166,0.7538,0.6051100128
116484.324,0.7538,0.6221261161
116523.189,0.7525,0.6417889031
116561.26,0.7537,0.6641382334
116599.19,0.753,0.683462213
116637.654,0.7537,0.696484375
116675.892,0.7531,0.7130978954
116714.313,0.7538,0.726953125
116752.434,0.754,0.7419363839
116790.394,0.7538,0.7556600765
116828.458,0.753,0.7684390944
116866.557,0.7537,0.7844547194
116904.617,0.7527,0.7928571429
116942.702,0.7536,0.8040098852
116981.506,0.7527,0.8135961416
117019.651,0.7534,0.8192203444
117057.892,0.7531,0.8331712372
117096.463,0.7539,0.8410514987
117134.517,0.754,0.849214764
117172.285,0.7541,0.8523955676
117210.322,0.7532,0.8633370536
117248.403,0.7523,0.8728874362
117287.192,0.7531,0.8753427934
117325.152,0.7533,0.8835299745
117363.28,0.7528,0.8910435268
117402.006,0.7536,0.8942123724
117440.711,0.7536,0.8993702168
117479.004,0.7533,0.9023317921
117517.198,0.7539,0.9083426339
117555.523,0.7526,0.9155213648
117593.619,0.7531,0.9186304209
117632.561,0.754,0.9240712691
117671.183,0.7535,0.9260044643
117709.626,0.7531,0.9247329401
117748.494,0.7533,0.9322425064
117786.474,0.7533,0.9401945153
117824.79,0.7542,0.9382374043
117862.567,0.7538,0.9398557079
117900.743,0.7536,0.9465401786
117939.02,0.7535,0.9461336097
117977.274,0.7542,0.9485012755
118015.229,0.7534,0.9496731505
118053.451,0.7535,0.9536551339
118091.825,0.7534,0.9553252551
118130.911,0.7535,0.9575932717
118168.917,0.7542,0.9558155293
118207.22,0.755,0.9568000638
118245.375,0.7538,0.9607302296
118283.543,0.7536,0.9625
118321.677,0.7531,0.9630899235
118359.506,0.7533,0.964198023
118397.996,0.7538,0.9661989796
118436.159,0.7526,0.9638871173
118474.228,0.7531,0.9638392857
118512.059,0.7538,0.9680205676
118550.388,0.7531,0.9724410077
118588.336,0.7527,0.970830676
118627.05,0.7535,0.9720145089
118665.159,0.7533,0.9704759247
118703.165,0.7535,0.9707549426
118741.053,0.7543,0.9731186224
118779.306,0.7535,0.9757334184
118817.761,0.7534,0.9760283801
118856.119,0.7538,0.9782645089
118894.066,0.7525,0.9770607462
118932.816,0.7533,0.9765704719
118971.329,0.7529,0.9779735332
119010.185,0.7531,0.976825574
119048.596,0.753,0.9793646365
119086.525,0.7534,0.9786710778
119124.413,0.7534,0.9795798788
119163.1,0.7537,0.9800621811
119201.325,0.7541,0.980723852
119239.565,0.7533,0.9810945472
119277.662,0.7539,0.9824697066
119315.433,0.7528,0.9823182398
119354.025,0.7528,0.9842873087
119392.133,0.7531,0.9812938457
119430.254,0.7531,0.9835459184
119468.333,0.7535,0.9819714605
119506.439,0.7538,0.9845424107
119544.785,0.7537,0.983330676
119582.536,0.7542,0.9842155612
119620.738,0.7537,0.9856305804
119658.797,0.7535,0.9849689094
119697.292,0.7532,0.9852439413
119735.43,0.7534,0.9861766582
119773.216,0.7527,0.9831433355
119811.503,0.754,0.985542889
119849.626,0.7531,0.9860291773
119887.653,0.7535,0.9864795918
119925.388,0.7533,0.9853834503
119964.107,0.7534,0.9846101722
120002.093,0.7524,0.9887834821
120040.129,0.7532,0.9879264987
120078.642,0.7538,0.9887874681
120116.835,0.7544,0.9905891263
120154.785,0.7534,0.9880660077
120193.43,0.7538,0.9899912309
120231.479,0.7529,0.9888552296
120269.578,0.7535,0.9889110332
120307.446,0.7528,0.9866470026
120345.497,0.7544,0.9883011798
120383.967,0.7527,0.9889708227
120422.055,0.7525,0.9885801977
120459.751,0.7539,0.9883490115
120498.147,0.7535,0.9885084503
120536.131,0.7535,0.9896643814
120574.001,0.7531,0.9905094069
120612.062,0.754,0.9902582908
120650.772,0.754,0.9907844388
120688.62,0.7534,0.9925940689
120726.586,0.7534,0.9910993304
120764.687,0.7535,0.9928810587
120803.296,0.753,0.9909677934
120841.392,0.7533,0.992582111
120879.23,0.7539,0.9906529018
120917.252,0.7532,0.9904336735
120955.718,0.7537,0.9920081314
120993.946,0.753,0.9911352041
121032.298,0.7539,0.9895567602
121070.206,0.753,0.9916095344
121108.265,0.753,0.9913663903
121146.661,0.753,0.9911870217
121185.369,0.754,0.9920041454
121223.189,0.7532,0.9922831633
121261.327,0.7534,0.9931242028
121300.07,0.7538,0.9914660395
121338.089,0.7538,0.9911949936
121376.029,0.7533,0.9915696747
121414.069,0.7538,0.9919044962
121452.434,0.7535,0.9919921875
121490.518,0.7532,0.9926658163
121528.854,0.7533,0.9934271365
121567.037,0.7538,0.9931162309
121605.163,0.7542,0.9921157526
121643.746,0.753,0.9939931441
121681.923,0.7531,0.9925621811
121719.941,0.7533,0.9931401467
121758.065,0.7534,0.9932198661
121796.075,0.7529,0.992582111
121834.296,0.7535,0.9924864477
121872.339,0.7534,0.9931162309
121910.846,0.7537,0.9932597258
121948.771,0.7547,0.9923588967
121986.614,0.7537,0.9932597258
122025.076,0.7536,0.9941485969
122063.392,0.7537,0.9922393176
122101.421,0.7534,0.994395727
122140.011,0.7535,0.9933434311
122178.695,0.7535,0.9929169324
122216.702,0.7538,0.9940688776
122254.639,0.7544,0.9943718112
122292.548,0.754,0.9948700574
122331.315,0.7537,0.9947704082
122369.996,0.7525,0.9956353635
122408.05,0.7536,0.9947544643
122446.309,0.7535,0.9945990115
122484.457,0.7539,0.993618463
122522.554,0.7537,0.9940330038
122560.627,0.7541,0.9935945472
122599.21,0.7532,0.9939612564
122637.205,0.7539,0.9947185906
122675.549,0.7529,0.9929129464
122713.354,0.7533,0.9938137755
122751.692,0.7531,0.9955157844
122789.846,0.7541,0.9942323023
122828.487,0.7537,0.9943279656
122866.53,0.7534,0.9951171875
122904.478,0.753,0.9952168367
122943.319,0.7535,0.9960100446
122981.22,0.7532,0.9952965561
123019.213,0.7539,0.9939971301
123057.343,0.7532,0.9938217474
123095.511,0.753,0.9946149554
123134.126,0.7526,0.9948102679
123172.108,0.7526,0.9953882334
123210.241,0.7528,0.996611926
123248.401,0.7541,0.9957150829
123286.267,0.7537,0.9940569196
123324.343,0.7531,0.9949936224
123362.828,0.7531,0.9954320791
123400.715,0.7536,0.9950175383
123438.692,0.7533,0.9953762755
123476.554,0.7532,0.9955317283
123514.384,0.7533,0.9954918686
123552.504,0.7533,0.9959103954
123590.612,0.7538,0.9943160077
123629.399,0.7536,0.9946946747
123667.487,0.7536,0.995057398
123705.388,0.7537,0.9960060587
123743.446,0.7543,0.9956353635
123781.62,0.7537,0.9960538903
123820.011,0.7549,0.9957708865
123858.136,0.7536,0.9965720663
123896.176,0.7533,0.9961535395
123934.236,0.7539,0.9969308036
123972.015,0.7534,0.9970264668
124010.247,0.753,0.9960738202
124048.439,0.7531,0.9954161352
124086.566,0.754,0.9954121492
124124.415,0.7544,0.9952367666
124162.331,0.7543,0.9952168367
124201.118,0.754,0.9959343112
124239.151,0.7544,0.9959542411
124277.757,0.7549,0.99609375
124315.841,0.7547,0.9963129783
124354.434,0.7539,0.9954719388
124392.485,0.7537,0.9961694834
124430.443,0.7532,0.9959343112
124468.399,0.7548,0.9957469707
124506.851,0.7532,0.9955277423
124544.699,0.7531,0.9965521365
124582.735,0.7547,0.9962810906
124620.851,0.7531,0.9962930485
124659.031,0.7537,0.9972895408
124697.374,0.7531,0.995707111
124735.818,0.7528,0.9965521365
124773.925,0.7531,0.9962133291
124811.996,0.754,0.9965481505
124850.468,0.7534,0.9962053571
124888.591,0.7537,0.9952845982
124926.656,0.7541,0.9959064094
124964.698,0.7544,0.9957868304
125003.166,0.7534,0.9959143814
125041.091,0.7539,0.9956513074
125079.061,0.7536,0.995575574
125117.585,0.7536,0.9956871811
125155.314,0.7536,0.9960658482
125193.451,0.7548,0.996348852
125231.622,0.7545,0.9969507334
125269.875,0.7542,0.9965282207
125307.972,0.7531,0.9957828444
125346.064,0.753,0.9973852041
125383.989,0.7545,0.9967713648
125422.046,0.7548,0.9966079401
125460.053,0.7542,0.9969706633
125498.17,0.7549,0.9963647959
125539.952,0.7546,0.0872727997
125582.029,0.7551,0.1640106824
125623.713,0.7551,0.2314413265
125665.15,0.7555,0.2865792411
125707.457,0.7549,0.3368941327
125749.547,0.7541,0.3845184949
125791.277,0.7543,0.4275908801
125832.792,0.7544,0.4632334184
125874.426,0.7545,0.4969587054
125915.906,0.7547,0.5305644133
125958.453,0.7539,0.5562779018
126000.106,0.7554,0.5841079401
126041.607,0.7541,0.608203125
126083.361,0.7545,0.6265425702
126125.699,0.7551,0.6475087691
126167.361,0.7536,0.6652702487
126208.847,0.7544,0.6840840242
126250.375,0.7548,0.7035833865
126292.224,0.7552,0.7146165497
126333.551,0.7545,0.737113361
126375.236,0.7547,0.7489995217
126416.908,0.7537,0.7652702487
126459.091,0.7547,0.7745216837
126500.8,0.7534,0.7896444515
126542.656,0.7536,0.8025510204
126584.258,0.7533,0.8134406888
126625.842,0.7536,0.8227479273
126668.257,0.7543,0.833334662
126709.628,0.7542,0.8382055166
126751.546,0.7551,0.8497130102
126793.44,0.7565,0.8593271684
126835.548,0.7554,0.8640505421
126877.534,0.7545,0.8753109056
126919.043,0.7558,0.8778061224
126960.729,0.7557,0.8850446429
127002.422,0.7542,0.8916175064
127043.955,0.7543,0.897791773
127085.582,0.7538,0.9018773916
127126.998,0.7541,0.9056879783
127168.523,0.7537,0.9103196747
127210.82,0.7545,0.9201331314
127252.23,0.7548,0.9214245855
127293.575,0.7547,0.9234933036
127335.125,0.7544,0.929683514
127376.615,0.7544,0.9343470982
127418.054,0.7557,0.9352240115
127459.528,0.7543,0.9384566327
127500.984,0.7555,0.9430165816
127542.384,0.7552,0.9445471939
127584.649,0.7551,0.9432916135
127626.329,0.7542,0.9488201531
127667.781,0.7551,0.9520288584
127709.983,0.7549,0.9530851403
127751.555,0.7548,0.9537826849
127793.236,0.7546,0.9547672194
127835.703,0.755,0.958462213
127877.31,0.7558,0.9601243622
127918.804,0.7552,0.9582270408
127960.427,0.7549,0.9617745536
128002.021,0.7546,0.964198023
128043.523,0.7552,0.9648118622
128085.192,0.7554,0.967713648
128126.67,0.7547,0.9695551658
128167.944,0.755,0.9668566645
128210.128,0.7545,0.9692482462
128251.603,0.7549,0.9694475446
128293.112,0.7539,0.9691804847
128335.266,0.7539,0.9723413584
128376.727,0.7558,0.9722138074
128418.847,0.7554,0.9737404337
128460.286,0.7546,0.9747249681
128502.015,0.7553,0.9745495855
128543.595,0.7547,0.9743981186
128584.844,0.7544,0.9760164222
128626.428,0.7539,0.9777264031
128667.872,0.7539,0.9789182079
128709.646,0.7548,0.9765545281
128751.384,0.7549,0.9792649872
128793.344,0.7548,0.9774832589
128834.596,0.7547,0.9791015625
128875.824,0.7546,0.9800980548
128917.123,0.7558,0.9811344069
128958.663,0.7545,0.9823541135
129000.092,0.7546,0.9804328763
129042.497,0.7551,0.9818120217
129084.848,0.7557,0.9832669005
129126.228,0.7554,0.9841517857
129168.173,0.7551,0.9834064094
129210.404,0.756,0.9823022959
129251.844,0.7543,0.9842554209
129293.352,0.7548,0.9855707908
129334.994,0.7548,0.983071588
129376.602,0.7553,0.983462213
129418.84,0.7555,0.9858577806
129460.194,0.7541,0.9838050064
129501.538,0.7537,0.9851921237
129543.183,0.7546,0.9876434949
129584.81,0.7554,0.9872967156
129626.483,0.7543,0.9871173469
129668.17,0.7568,0.9880779656
129709.608,0.7533,0.9873166454
129751.786,0.7557,0.9865035077
129793.628,0.7551,0.9868024554
129835.045,0.7549,0.9878587372
129876.846,0.7559,0.9893455038
129919.037,0.7548,0.9889389349
129960.636,0.7548,0.9875597895
130002.169,0.7557,0.9871930804
130043.875,0.7557,0.9864756059
130085.572,0.755,0.9889947385
130127.629,0.7556,0.9885124362
130169.605,0.755,0.9899473852
130211.515,0.7554,0.9886957908
130253.473,0.7547,0.9873565051
130295.883,0.7558,0.9888552296
130337.742,0.7559,0.9894730548
130379.177,0.7548,0.9894371811
130421.203,0.7551,0.9910674426
130463.962,0.7547,0.9919882015
130506.43,0.7539,0.9916294643
130547.888,0.755,0.9908242985
130589.404,0.7541,0.9905691964
130630.673,0.7537,0.9897441008
130672.046,0.7544,0.9911073023
130713.719,0.7547,0.9909917092
130755.889,0.7552,0.9904655612
130797.801,0.7553,0.9913823342
130839.139,0.7557,0.9920838648
130880.771,0.7549,0.9915457589
130922.225,0.7569,0.9918566645
130964.031,0.7539,0.992055963
131005.945,0.7551,0.9923867985
131048.006,0.7538,0.9916892538
131089.538,0.7548,0.991143176
131131.175,0.7549,0.9930444834
131172.819,0.7545,0.9925980548
131214.366,0.7555,0.9917091837
131255.865,0.7558,0.9923309949
131297.487,0.754,0.9918247768
131339.083,0.7538,0.9936423788
131380.682,0.7538,0.9928252551
131422.246,0.7546,0.9914859694
131464.149,0.7544,0.9928212691
131505.979,0.756,0.9933394452
131547.897,0.7548,0.9922193878
131589.401,0.7553,0.9926737883
131631.578,0.7557,0.9934630102
131673.358,0.7551,0.9929049745
131715.274,0.7547,0.9923070791
131756.756,0.7541,0.9926259566
131798.485,0.7546,0.9934988839
131840.625,0.7543,0.9939732143
131882.724,0.7559,0.9939014668
131924.326,0.755,0.9936025191
131965.704,0.7543,0.9944953763
132007.105,0.7558,0.9935028699
132048.606,0.7555,0.9943518814
132090.188,0.755,0.993614477
132131.757,0.7548,0.9941127232
132173.164,0.7548,0.9939014668
132214.687,0.7554,0.9932158801
132256.271,0.7542,0.9943359375
132298.271,0.7548,0.9931720344
132340.035,0.7554,0.9930883291
132381.875,0.7542,0.9934510523
132423.552,0.7554,0.9941565689
132466.081,0.7543,0.9943797832
132507.697,0.756,0.994136639
132549.095,0.7542,0.9947385204
132591.256,0.7551,0.9942163584
132632.456,0.7554,0.9940369898
132673.92,0.7558,0.9938934949
132716.614,0.7549,0.9936423788
132758.148,0.7547,0.9950175383
132799.69,0.7557,0.9940409758
132841.488,0.7552,0.9941326531
132883.491,0.7558,0.9952965561
132925.026,0.7539,0.9946946747
132966.532,0.7548,0.9949577487
133008.143,0.7551,0.9953922194
133049.835,0.7553,0.9948501276
133091.434,0.7537,0.9955317283
133133.245,0.7551,0.9943917411
133175.984,0.7554,0.9945790816
133217.506,0.7543,0.9952287946
133259.231,0.7543,0.9953762755
133300.668,0.7553,0.9957150829
133342.259,0.7531,0.9958266901
133383.811,0.755,0.9968909439
133425.51,0.753,0.9963847258
133467.826,0.755,0.9963727679
133509.375,0.7545,0.9957110969
133550.702,0.7536,0.9960140306
133592.831,0.7538,0.9954639668
133634.546,0.7538,0.9961535395
133676.71,0.7545,0.9948381696
133718.306,0.7561,0.9958147321
133759.806,0.7535,0.9961734694
133802.25,0.7556,0.9953523597
133844.526,0.7547,0.9954001913
133886.243,0.7526,0.9961336097
133927.994,0.754,0.9959542411
133970.173,0.7554,0.9955476722
134011.685,0.754,0.994794324
134053.869,0.7556,0.9951650191
134095.381,0.7547,0.9952726403
134137.059,0.7552,0.9956951531
134178.612,0.7557,0.9953722895
134221.456,0.7566,0.995575574
134263.003,0.7557,0.9959901148
134304.58,0.7563,0.9949099171
134346.334,0.7554,0.9949378189
134388.635,0.7555,0.9946946747
134430.44,0.7541,0.9956951531
134472.517,0.7544,0.9962332589
134514.234,0.7546,0.9954719388
134556.314,0.7561,0.9952925702
134597.737,0.755,0.9963448661
134639.361,0.756,0.9963089923
134681.551,0.755,0.9961535395
134723.814,0.7545,0.9966517857
134765.269,0.7556,0.9962890625
134806.666,0.7555,0.9966996173
134849.328,0.755,0.9966318559
134890.753,0.7554,0.9958147321
134932.233,0.7551,0.997010523
134973.858,0.755,0.996488361
135015.365,0.7551,0.9960538903
135056.863,0.7555,0.9963050064
135098.388,0.7556,0.9960459184
135139.878,0.7549,0.996089764
135181.337,0.7548,0.9962731186
135222.595,0.7548,0.9964126276
135264.518,0.7544,0.9972297513
135306.327,0.7551,0.9970703125
135348.798,0.755,0.9972058355
135390.6,0.754,0.9969507334
135432.102,0.7543,0.9969507334
135474.938,0.755,0.9969866071
135516.599,0.7543,0.9970822704
135558.153,0.7553,0.997269611
135599.843,0.7552,0.9961734694
135641.168,0.7556,0.9969308036
135683.002,0.7557,0.996229273
135724.424,0.7552,0.9967514349
135766.168,0.7547,0.9968271684
135808.045,0.7551,0.9968112245
135849.417,0.7545,0.997787787
135890.725,0.7537,0.9970902423
135932.325,0.7548,0.997524713
135973.886,0.7538,0.9974848533
136015.384,0.7548,0.9970902423
136057.808,0.7534,0.9969866071
136099.403,0.7542,0.9976044324
136140.679,0.7561,0.9970463967
136182.359,0.756,0.9966517857
136224.412,0.7563,0.9975486288
136266.133,0.7555,0.997010523
136307.646,0.7565,0.997787787
136349.296,0.7551,0.9968470982
136390.899,0.755,0.9967315051
136432.533,0.7545,0.9972496811
136474.665,0.7553,0.9968470982
136516.552,0.7558,0.9967115753
136558.151,0.7552,0.9966517857
136600.004,0.7547,0.9970862564
136641.717,0.755,0.9971659758
136683.267,0.7563,0.9965441645
136725.297,0.755,0.9970463967
136767.618,0.7547,0.9957509566
136809.846,0.7554,0.9962053571
136851.476,0.7548,0.996229273
136893.309,0.7549,0.9968670281
136944.673,0.7541,0.0900271046
136995.962,0.7534,0.1636041135
137048.12,0.7541,0.2213926977
137098.939,0.7547,0.2798828125
137150.34,0.7551,0.3241988202
137201.244,0.7556,0.3726682079
137252.342,0.7548,0.4125677615
137304.049,0.7533,0.4491948342
137355.202,0.7545,0.4808274872
137406.323,0.7557,0.5132892219
137457.31,0.7545,0.5368263712
137509.085,0.7542,0.5619419643
137561.078,0.7542,0.5878706952
137612.085,0.753,0.6087890625
137663.088,0.7549,0.631899713
137714.079,0.7545,0.6469308036
137765.001,0.7553,0.6666892538
137816.267,0.7544,0.6843271684
137867.323,0.7549,0.6988719707
137918.281,0.7545,0.7168486926
137969.82,0.7546,0.7323660714
138020.826,0.7543,0.7482382015
138072.557,0.7551,0.7616629464
138124.059,0.7554,0.7735331633
138176.104,0.7546,0.7843550702
138228.907,0.7556,0.7998166454
138281.91,0.7553,0.8089445153
138333.716,0.7543,0.8200414541
138386.132,0.7544,0.8274115115
138440.245,0.7549,0.8339325574
138493.331,0.7543,0.8481505102
138547.491,0.7559,0.8539939413
138602.157,0.7545,0.8620974171
138657.229,0.7547,0.8695392219
138710.328,0.7547,0.8730229592
138763.569,0.7548,0.8838209503
138817.357,0.7547,0.8890625
138871.894,0.7558,0.8956592793
138925.855,0.7549,0.8970344388
138979.463,0.7542,0.9042649872
139032.812,0.7552,0.909761639
139086.484,0.7543,0.914708227
139139.82,0.7541,0.9162906569
139192.192,0.7544,0.9205955038
139245.978,0.7548,0.9269850128
139299.027,0.7559,0.9310148278
139353.644,0.7554,0.9328443878
139408.293,0.7558,0.9338727679
139462.045,0.7551,0.9385084503
139515.933,0.7544,0.9439811862
139569.18,0.7541,0.9416573661
139622.656,0.7557,0.9457948023
139675.236,0.7543,0.9469826212
139727.557,0.7551,0.9528579401
139781.292,0.7558,0.9524513712
139834.436,0.7556,0.9520089286
139887.907,0.7544,0.956114477
139941.202,0.7548,0.9571827168
139994.284,0.7545,0.9580237564
140048.33,0.755,0.9567243304
140101.79,0.7542,0.9630460778
140154.939,0.754,0.9646922832
140207.588,0.7558,0.9626514668
140261.018,0.7557,0.9627790179
140314.171,0.7552,0.9660036671
140368.78,0.7554,0.9676937181
140422.587,0.7549,0.9708864796
140476.426,0.7547,0.9688496492
140531.001,0.7565,0.9697345344
140584.856,0.7543,0.9726442921
140638.615,0.7547,0.9729591837
140693.443,0.7548,0.9726363202
140748.003,0.7567,0.9747528699
140802.792,0.7559,0.9743742028
140856.195,0.7541,0.9768893495
140909.973,0.7555,0.9778101084
140964.162,0.755,0.9758330676
141017.319,0.7546,0.9745934311
141070.867,0.7555,0.9775271046
141124.656,0.7552,0.98203125
141177.926,0.7552,0.9793845663
141231.567,0.755,0.9777104592
141284.571,0.7552,0.9796277105
141337.596,0.7558,0.9806999362
141391.638,0.7554,0.9809311224
141445.377,0.7565,0.9810227997
141496.682,0.756,0.9825892857
141548.49,0.7552,0.9817841199
141601.428,0.755,0.9825294962
141655.451,0.7546,0.982290338
141709.759,0.7551,0.9829201212
141764.148,0.755,0.9839724171
141817.774,0.7541,0.9821787309
141869.963,0.7539,0.9840441645
141922.495,0.7548,0.9837691327
141976.37,0.7557,0.9857182717
142029.618,0.7554,0.9854990434
142082.183,0.7556,0.9852319834
142136.102,0.7559,0.9818120217
142189.342,0.7551,0.9857461735
142241.212,0.7553,0.9862683355
142294.358,0.7552,0.9866230867
142348.869,0.7554,0.9874202806
142403.02,0.7553,0.9871890944
142455.958,0.7563,0.9868941327
142508.965,0.7558,0.9880141901
142562.567,0.7551,0.9871572066
142615.655,0.7569,0.9857581314
142667.563,0.7555,0.9870416135
142719.709,0.7552,0.9883769133
142770.681,0.7549,0.9875398597
142822.021,0.7548,0.9868742028
142872.962,0.7555,0.989194037
142923.713,0.7549,0.9894371811
142974.519,0.7549,0.9890943878
143025.869,0.7544,0.9892099809
143077.513,0.7544,0.989584662
143128.961,0.7535,0.9892498406
143179.715,0.7541,0.9903260523
143230.844,0.7541,0.9886798469
143281.987,0.7557,0.9878228635
143333.444,0.7554,0.9894371811
143386.106,0.7556,0.9902662628
143439.832,0.7555,0.990365912
143492.878,0.7544,0.9895727041
143545.679,0.7557,0.9901666135
143599.28,0.7554,0.9909717793
143653.036,0.7554,0.9910076531
143705.542,0.7559,0.9908721301
143758.935,0.7545,0.9910315689
143811.988,0.7557,0.9920998087
143865.079,0.7556,0.9919682717
143918.795,0.7563,0.9923070791
143972.496,0.7547,0.9911591199
144024.922,0.7545,0.9907884247
144078.158,0.7546,0.9921875
144130.522,0.7558,0.9926618304
144183.622,0.7558,0.9927335778
144237.267,0.7554,0.9916852679
144289.959,0.7565,0.9927973533
144343.346,0.7564,0.9928571429
144396.344,0.7554,0.9913624043
144449.715,0.7562,0.9923828125
144503.5,0.7543,0.9924665179
144556.74,0.7554,0.9927415497
144610.444,0.7552,0.9905452806
144663.445,0.7542,0.9924027423
144715.371,0.7548,0.9924824617
144768.228,0.7559,0.9930843431
144821.406,0.7558,0.9925223214
144875.417,0.7551,0.9920041454
144929.316,0.7554,0.9920998087
144982.451,0.7554,0.9934829401
145036.47,0.7552,0.993494898
145091.269,0.7553,0.9927853954
145145.331,0.7551,0.9948341837
145200.298,0.7558,0.9935945472
145253.733,0.7555,0.9928451849
145306.769,0.7564,0.9930165816
145360.802,0.7555,0.9935227997
145415.167,0.7559,0.9939174107
145469.296,0.7547,0.9933952487
145523.855,0.7542,0.9938974809
145578.213,0.7568,0.9933793048
145632.667,0.7544,0.9931560906
145686.839,0.7544,0.9936623087
145740.7,0.7547,0.9943638393
145794.157,0.7559,0.9940808355
145848.516,0.754,0.9946109694
145902.987,0.755,0.9941007653
145956.247,0.7535,0.9939732143
146009.533,0.755,0.9936981824
146062.701,0.7539,0.9941127232
146115.926,0.7543,0.9946388712
146169.695,0.7546,0.9952925702
146223.825,0.7541,0.9944595026
146277.723,0.7544,0.9941884566
146331.969,0.7552,0.9944515306
146385.363,0.7545,0.994794324
146438.972,0.7542,0.9946986607
146492.778,0.7545,0.9951570472
146547.563,0.7558,0.994535236
146600.285,0.7552,0.9949577487
146654.043,0.7563,0.9952726403
146707.527,0.7545,0.995834662
146760.39,0.7564,0.9956712372
146813.929,0.7552,0.9952925702
146867.835,0.754,0.9945750957
146921.957,0.7545,0.9950334821
146975.141,0.7551,0.9941007653
147027.122,0.7553,0.9954759247
147080.021,0.755,0.9938974809
147132.8,0.7549,0.9948381696
147184.362,0.754,0.9955556441
147235.511,0.755,0.9961933992
147287.431,0.7545,0.9951132015
147340.194,0.7558,0.9955556441
147392.934,0.7563,0.9955317283
147445.709,0.7556,0.9950135523
147499.907,0.7551,0.995830676
147553.517,0.7555,0.995575574
147607.347,0.7559,0.9967115753
147660.867,0.755,0.9966318559
147713.503,0.755,0.9961336097
147765.992,0.7553,0.9966238839
147818.488,0.7553,0.9951411033
147871.329,0.755,0.9958545918
147924.466,0.7541,0.9954838967
147977.232,0.7557,0.9962731186
148029.882,0.7555,0.9958705357
148083.737,0.7558,0.9956313776
148137.122,0.7544,0.9952766263
148191.298,0.7561,0.9957110969
148244.708,0.7553,0.9950932717
148298.554,0.7541,0.9945591518
148351.418,0.7563,0.995316486
148404.155,0.7552,0.9961535395
148456.701,0.755,0.9958067602
148509.598,0.7551,0.9960499043
148563.278,0.7566,0.9964325574
148616.071,0.7554,0.9950773278
148668.104,0.7553,0.9951969069
148720.373,0.7557,0.9956154337
148774.403,0.7552,0.9961375957
148828.261,0.7558,0.9955556441
148881.589,0.7553,0.9969866071
148934.092,0.7553,0.9964126276
148986.99,0.7549,0.9964485013
149039.881,0.754,0.9956712372
149092.849,0.7546,0.9954799107
149146.243,0.7551,0.9955317283
149199.108,0.7555,0.9962890625
149252.081,0.7549,0.9956712372
149304.627,0.7555,0.9958506059
149358.174,0.7557,0.9960339605
149412.662,0.7545,0.9968112245
149465.525,0.7555,0.9967833227
149518.634,0.7559,0.9963329082
149570.653,0.7558,0.9962651467
149623.27,0.7564,0.9970264668
149676.217,0.7552,0.9971061862
149728.044,0.7567,0.9963209503
149779.846,0.7553,0.996225287
149831.888,0.7558,0.9967673788
149883.716,0.7545,0.997010523
149936.545,0.7559,0.9972895408
149989.918,0.7546,0.995834662
150042.506,0.7548,0.9964285714
150095.131,0.7561,0.9963847258
150147.345,0.7543,0.996743463
150199.231,0.7551,0.9966358418
150252.074,0.7552,0.9972855548
150305.195,0.7565,0.9970902423
150358.914,0.7548,0.997010523
150412.078,0.7547,0.9960140306
150464.77,0.7542,0.9962372449
150518.158,0.7558,0.9957549426
150571.843,0.7541,0.9964325574
150625.53,0.7551,0.9966477997
150679.183,0.7551,0.9965322066
150732.67,0.7549,0.9960140306
150785.971,0.7555,0.9963289222
150838.64,0.7554,0.9960060587
150891.096,0.7547,0.9966517857
150944.306,0.7555,0.9961136798
150997.48,0.7557,0.9965880102
151049.937,0.7561,0.9979631696
151102.712,0.7556,0.9963687819
151156.398,0.7552,0.9963647959
151209.002,0.7558,0.9968510842
151261.564,0.7553,0.9969507334
151314.873,0.7552,0.9971859056
151368.247,0.7549,0.9968470982
151422.034,0.7541,0.9961535395
151475.1,0.7559,0.9968470982
151527.223,0.7562,0.9961933992
151579.253,0.756,0.9966916454
151631.593,0.7562,0.9969866071
151684.874,0.7569,0.9974689094
151738.335,0.756,0.9969507334
151791.928,0.7565,0.9969706633
151843.779,0.7563,0.9970862564
151895.34,0.7561,0.9971500319
151947.527,0.7564,0.9975486288
152000.984,0.7561,0.9968470982
152054.03,0.7564,0.9973692602
152106.352,0.7553,0.9972217793
152159.233,0.7557,0.9969626913
152212.189,0.7557,0.997528699
152265.713,0.7553,0.9974888393
152318.718,0.7555,0.9978675064
152371.989,0.7554,0.9973294005
152424.737,0.7571,0.9972895408
152477.841,0.755,0.9972257653
152531.111,0.7566,0.9971261161
152583.961,0.7569,0.9973493304
152636.751,0.7557,0.9978993941
152689.379,0.7562,0.9980070153
152742.278,0.756,0.9978236607
152795.109,0.7558,0.9975845026
152848.754,0.7561,0.0886320153
152902.257,0.7565,0.1764748087
152955.832,0.7564,0.2407166773
153009.321,0.7558,0.3027622768
153063.454,0.7561,0.3540617028
153117.118,0.7552,0.3990234375
153171.085,0.7559,0.4376713967
153224.803,0.7556,0.4732501594
153278.549,0.7556,0.5004065689
153332.446,0.7552,0.5257573342
153386.326,0.7545,0.5560786033
153440.147,0.7549,0.5761399872
153493.701,0.7546,0.6007613202
153548.243,0.7549,0.6200613839
153601.939,0.7556,0.6392099809
153655.834,0.7553,0.6555564413
153709.558,0.7548,0.6711455676
153763.402,0.7547,0.689317602
153818.496,0.7542,0.7055604273
153872.29,0.7558,0.7227638712
153926.104,0.7554,0.7336176658
153979.824,0.7542,0.7552535077
154033.556,0.7561,0.7662428253
154088.39,0.7555,0.7781130421
154141.961,0.7553,0.7921157526
154196.521,0.7544,0.7978834503
154250.04,0.7536,0.8138791454
154303.885,0.7565,0.8203842474
154357.692,0.7557,0.8279057717
154411.301,0.7557,0.8392897003
154464.952,0.7557,0.8524553571
154518.656,0.7554,0.8585220026
154572.322,0.7555,0.8607740753
154626.141,0.7547,0.8698740434
154679.636,0.7544,0.8771444515
154733.249,0.7548,0.8868383291
154787.017,0.7549,0.8907924107
154841.907,0.7552,0.8974170918
154895.577,0.7547,0.9008011798
154949.207,0.7543,0.9027543048
155002.959,0.755,0.9082429847
155056.697,0.7559,0.916924426
155110.235,0.7549,0.9193718112
155163.724,0.7544,0.9243662309
155218.195,0.7556,0.9273836097
155272.839,0.7559,0.9266741071
155326.677,0.756,0.9295161033
155380.197,0.7546,0.937635523
155433.756,0.7546,0.9406648597
155487.509,0.7561,0.9434789541
155541.254,0.7545,0.9423907844
155594.924,0.7542,0.9474290497
155648.764,0.7533,0.9486407844
155702.236,0.7552,0.9502152423
155756.414,0.7539,0.9535714286
155810.326,0.7534,0.9519172513
155863.988,0.7555,0.9561583227
155918.165,0.7543,0.9559111926
155972.58,0.754,0.959765625
156026.387,0.7542,0.9624880421
156080.064,0.7547,0.9621532207
156133.738,0.7534,0.9618781888
156187.273,0.7549,0.9652423469
156240.933,0.7557,0.9671277105
156294.385,0.7537,0.9668168048
156347.995,0.7553,0.9682756696
156402.65,0.7558,0.9667171556
156456.291,0.7568,0.9699378189
156510.247,0.7544,0.9721022003
156563.949,0.7556,0.974087213
156618.119,0.7553,0.9715720663
156671.577,0.7557,0.9739875638
156725.588,0.7555,0.9737244898
156779.366,0.754,0.9749162946
156833.032,0.7565,0.9745695153
156887.138,0.7556,0.9746372768
156940.886,0.7541,0.9771803253
156994.596,0.756,0.9771245217
157048.385,0.7549,0.9795838648
157102.843,0.7563,0.9790896046
157156.542,0.7556,0.9802814094
157210.306,0.7556,0.9807557398
157263.742,0.7547,0.9795400191
157317.451,0.7555,0.9803810587
157371.36,0.7549,0.9826371173
157425.447,0.7547,0.981114477
157479.13,0.7553,0.9806082589
157532.899,0.7553,0.9836216518
157586.431,0.7552,0.9813934949
157639.997,0.7545,0.9830038265
157693.975,0.7556,0.9812858737
157747.882,0.7542,0.9843311543
157802.366,0.7538,0.9837930485
157855.981,0.7551,0.9838807398
157910.031,0.7542,0.9848214286
157964.552,0.7535,0.9856664541
158018.287,0.7544,0.9842873087
158071.809,0.7537,0.9838129783
158125.589,0.7547,0.9858338648
158179.082,0.7548,0.9869937819
158232.867,0.7545,0.9868303571
158287.142,0.754,0.9860889668
158340.864,0.7546,0.9870256696
158394.674,0.7551,0.9862404337
158449.711,0.7561,0.9870296556
158504.333,0.7552,0.9872807717
158558.212,0.7544,0.987240912
158612.155,0.7546,0.9869937819
158665.88,0.7553,0.988277264
158719.769,0.7556,0.9856066645
158773.445,0.7535,0.9878547513
158827.302,0.7551,0.9878427934
158880.795,0.7559,0.9885642538
158934.162,0.7552,0.9886320153
158987.942,0.754,0.9886997768
159042.698,0.7557,0.9901426977
159096.667,0.7551,0.9887117347
159150.722,0.7542,0.9890864158
159204.144,0.7555,0.9897520727
159257.67,0.7557,0.9888671875
159311.442,0.7549,0.9907286352
159365.254,0.7548,0.9914182079
159419.256,0.7551,0.9928451849
159472.931,0.755,0.9909558355
159526.832,0.7544,0.9905412946
159580.435,0.7552,0.9896364796
159634.849,0.7551,0.9900908801
159688.729,0.7534,0.9904296875
159742.408,0.7545,0.9907924107
159796.086,0.7543,0.9923429528
159849.863,0.754,0.9911870217
159903.578,0.755,0.9908282844
159957.101,0.7552,0.9899593431
160010.914,0.7552,0.9911830357
160064.694,0.7536,0.9907804528
160118.253,0.7531,0.9901905293
160172.092,0.7537,0.9907126913
160225.986,0.7551,0.9911391901
160279.862,0.7542,0.9911152742
160333.652,0.7552,0.9920639349
160387.702,0.7545,0.9918247768
160442.082,0.7551,0.993877551
160495.923,0.756,0.992574139
160549.743,0.7548,0.9921476403
160603.75,0.7557,0.9929846939
160657.347,0.7554,0.9917610013
160711.111,0.7553,0.9929209184
160764.767,0.7553,0.9918845663
160818.638,0.7561,0.9926020408
160872.47,0.7546,0.9939213967
160926.201,0.7552,0.9927734375
160979.867,0.7554,0.9917091837
161033.648,0.755,0.990625
161087.158,0.7543,0.990365912
161141.329,0.7564,0.9917051977
161195.075,0.7566,0.9926977041
161249.722,0.7552,0.9934590242
161303.346,0.7564,0.9938376913
161357.693,0.7558,0.9945392219
161411.253,0.755,0.9937818878
161465.264,0.7553,0.9943279656
161520.041,0.7546,0.9948580995
161573.856,0.7542,0.9943080357
161627.434,0.7544,0.9936981824
161681.214,0.7533,0.9934032207
161734.874,0.755,0.9945750957
161788.545,0.7559,0.9953722895
161842.389,0.7542,0.9937978316
161896.037,0.7536,0.9947106186
161949.755,0.7545,0.9949577487
162003.461,0.7536,0.9938416773
162057.247,0.7547,0.9932836416
162111.139,0.7549,0.9939213967
162164.929,0.7539,0.994658801
162218.562,0.7543,0.9931800064
162272.162,0.7536,0.9937818878
162325.934,0.7546,0.994013074
162380.341,0.7547,0.993494898
162434.034,0.7559,0.9936822385
162488.539,0.755,0.9937938457
162541.978,0.7547,0.994272162
162595.788,0.7545,0.9936822385
162649.65,0.755,0.9949139031
162703.26,0.7552,0.9940768495
162756.738,0.7555,0.9940369898
162810.854,0.7558,0.9934829401
162864.963,0.7543,0.9949139031
162918.776,0.755,0.9944316008
162972.449,0.7561,0.9959103954
163027.394,0.7546,0.9951889349
163081.417,0.7542,0.994917889
163135.125,0.7559,0.9953523597
163188.851,0.7543,0.9952527105
163242.559,0.7547,0.9957350128
163297.429,0.7548,0.9954081633
163351.039,0.754,0.9956712372
163404.901,0.7555,0.996089764
163458.706,0.7562,0.9957549426
163512.852,0.7551,0.9961894133
163567.07,0.7548,0.9957270408
163620.833,0.755,0.994921875
163674.512,0.7552,0.9954559949
163727.973,0.7563,0.9962611607
163781.705,0.7561,0.9952766263
163835.761,0.756,0.9948780293
163889.742,0.7563,0.9954918686
163943.485,0.7562,0.9961415816
163997.283,0.7555,0.9948501276
164051.497,0.756,0.9952048788
164106.019,0.7552,0.9953284439
164159.775,0.7541,0.995571588
164213.399,0.7554,0.9960538903
164267.076,0.7549,0.9958745217
164320.985,0.7551,0.996747449
164375.049,0.7556,0.9949896365
164429.174,0.7539,0.9960538903
164482.958,0.7549,0.9953922194
164536.772,0.7549,0.9946986607
164590.494,0.7549,0.9944515306
164645.141,0.7561,0.9948939732
164698.817,0.7555,0.995834662
164753.171,0.7547,0.9955117985
164806.94,0.7551,0.9961336097
164860.596,0.7559,0.9960299745
164914.484,0.7551,0.996484375
164968.284,0.7547,0.9966677296
165023.217,0.7552,0.9971898916
165077.385,0.7552,0.995962213
165131.315,0.7557,0.9963089923
165185.039,0.7543,0.9962133291
165238.702,0.756,0.9966876594
165293.812,0.7553,0.9965481505
165347.679,0.7558,0.9965720663
165401.433,0.7548,0.9965680804
165455.291,0.7554,0.9966477997
165508.649,0.7548,0.9964285714
165562.349,0.7557,0.9967713648
165615.754,0.7552,0.9963887117
165669.404,0.7551,0.9964126276
165723.165,0.756,0.9971699617
165777.413,0.755,0.9965282207
165831.425,0.7547,0.9965481505
165884.899,0.7551,0.9971699617
165938.722,0.7555,0.9965601084
165992.425,0.7552,0.9971500319
166046.845,0.7555,0.996348852
166100.576,0.7548,0.9970503827
166154.444,0.7554,0.996747449
166208.032,0.7557,0.9968510842
166261.832,0.7564,0.9975406569
166316.002,0.7548,0.9969068878
166369.649,0.7556,0.9970264668
166423.406,0.7555,0.9971261161
166476.746,0.7557,0.9955237564
166530.393,0.7558,0.9962850765
166584.115,0.7555,0.9963169643
166637.882,0.7529,0.9968510842
166691.752,0.7561,0.9967673788
166745.508,0.7569,0.9967275191
166799.229,0.7549,0.9964524872
166852.783,0.756,0.9961495536
166906.256,0.7546,0.9964325574
166960.058,0.7561,0.9962531888
167013.738,0.7557,0.9967673788
167067.776,0.7553,0.996871014
167121.433,0.7561,0.9967036033
167175.147,0.7547,0.9970264668
167228.843,0.7558,0.9966039541
167282.566,0.7573,0.996871014
167336.121,0.7569,0.9965082908
167389.831,0.7561,0.9969068878
167444.485,0.7562,0.996229273
167498.154,0.7549,0.9963129783
167552.423,0.7544,0.9966996173
167606.069,0.7549,0.9969387755
167659.749,0.7548,0.9971061862
167713.622,0.755,0.9965680804
167767.415,0.7545,0.9952726403
167821.12,0.7547,0.9956911671
167874.762,0.7553,0.9961256378
167928.458,0.7553,0.9965880102
167982.192,0.756,0.9967115753
168035.879,0.7547,0.996611926
168090.735,0.7553,0.9970862564
168144.786,0.7553,0.0861527423
168198.819,0.7557,0.1683434311
168252.944,0.7559,0.2337571747
168306.991,0.7555,0.2950733418
168360.775,0.7553,0.3487723214
168416.077,0.7553,0.3942163584
168470.13,0.7561,0.4287667411
168524.231,0.7555,0.4656608737
168578.112,0.7556,0.4924545599
168631.645,0.7567,0.5209382972
168685.421,0.7556,0.5452208227
168739.391,0.7553,0.570308514
168793.402,0.7549,0.5954719388
168847.4,0.7559,0.6167450574
168901.4,0.7559,0.6375119579
168955.293,0.7556,0.6544642857
169009.686,0.7552,0.6768574617
169063.733,0.7559,0.6919921875
169117.631,0.7568,0.7115632972
169172.054,0.7554,0.7227200255
169225.77,0.7549,0.7412308673
169279.572,0.7557,0.7592554209
169333.555,0.7548,0.7683235013
169387.608,0.7564,0.7779137436
169442.047,0.7561,0.7949896365
169495.94,0.7551,0.8015345982
169550.043,0.7579,0.8160475128
169604.163,0.7546,0.824609375
169658.734,0.7563,0.8336615115
169712.804,0.7559,0.8435746173
169766.554,0.7553,0.8519252232
169821.353,0.7556,0.8607461735
169875.241,0.7558,0.8669523278
169929.153,0.7562,0.8733777105
169983.916,0.7554,0.8811662946
170037.941,0.7562,0.8899075255
170091.799,0.7562,0.8958107462
170145.803,0.7568,0.8967833227
170199.675,0.7567,0.9051339286
170254.252,0.7563,0.912759088
170308.2,0.7564,0.9123604911
170362.005,0.7575,0.9186583227
170416.24,0.7559,0.9239795918
170470.001,0.7566,0.9248485332
170523.672,0.7575,0.9282684949
170577.298,0.7559,0.9360969388
170631.212,0.7579,0.9339006696
170684.954,0.7569,0.9410355548
170738.887,0.7556,0.9411272321
170792.65,0.7558,0.9422871492
170846.338,0.7563,0.9469866071
170900.193,0.7554,0.9501434949
170953.99,0.7559,0.9500199298
171007.429,0.7556,0.9522281569
171061.916,0.7565,0.9548788265
171115.939,0.7562,0.9580157844
171169.946,0.7566,0.9566764987
171223.642,0.756,0.9597257653
171278.711,0.7565,0.9620017538
171333.159,0.7566,0.9643534758
171386.945,0.7559,0.9625956633
171440.825,0.7561,0.9637436224
171494.739,0.7559,0.9670918367
171548.679,0.7554,0.9663185587
171602.478,0.7557,0.9677455357
171656.294,0.7556,0.9671476403
171710.256,0.7563,0.9670918367
171764.146,0.756,0.9720503827
171818.865,0.7554,0.9720703125
171873.434,0.7566,0.9706393495
171927.242,0.755,0.9725127551
171981.242,0.755,0.9726721939
172035.161,0.7564,0.9734733737
172089.522,0.7554,0.9738679847
172143.529,0.7567,0.9763751594
172197.529,0.7566,0.9778380102
172251.467,0.7561,0.9779217156
172305.139,0.7571,0.9783402423
172359.125,0.7557,0.9789580676
172413.465,0.7562,0.9815768495
172467.498,0.7564,0.9797233737
172521.268,0.7581,0.977869898
172574.955,0.7575,0.9803970026
172629.133,0.7557,0.9829161352
172682.933,0.7556,0.982286352
172736.595,0.7557,0.9820990115
172790.188,0.7568,0.9810626594
172844.318,0.7584,0.9803212691
172898.169,0.7562,0.9825055804
172951.763,0.7565,0.9811304209
173005.505,0.7572,0.9832987883
173059.466,0.7564,0.9824497768
173113.131,0.7568,0.9857421875
173168.095,0.7576,0.9856863839
173221.912,0.7558,0.9870894452
173276.04,0.7565,0.9857820472
173329.83,0.7564,0.9874282526
173383.806,0.7567,0.9860012755
173438.374,0.7575,0.9857979911
173492.149,0.7573,0.9855189732
173546.136,0.757,0.9868781888
173600.435,0.7579,0.9890744579
173654.117,0.7558,0.9870535714
173708.223,0.7556,0.9853196747
173762.774,0.7562,0.9868941327
173816.751,0.7558,0.9876992985
173870.755,0.7574,0.9869618941
173924.292,0.7555,0.9854830995
173978.48,0.7557,0.9868662309
174032.433,0.756,0.9867346939
174086.238,0.7564,0.9867426658
174140.608,0.7563,0.9888592156
174194.365,0.7564,0.9880779656
174248.392,0.7561,0.9873007015
174303.346,0.7562,0.9890625
174357.263,0.7555,0.9897839605
174410.848,0.7563,0.9894610969
174464.66,0.7553,0.9911790497
174518.249,0.7563,0.9904017857
174572.253,0.7567,0.9908083546
174626.1,0.7564,0.9896085778
174679.977,0.7571,0.9893335459
174733.713,0.7576,0.9895687181
174787.629,0.756,0.9906489158
174841.455,0.7553,0.9901705995
174895.341,0.7561,0.9918247768
174948.928,0.7559,0.9907844388
175003.316,0.7559,0.9912069515
175057.241,0.7556,0.9918048469
175111.2,0.7569,0.991533801
175165.312,0.7574,0.9912029656
175220.166,0.756,0.9923030931
175274.206,0.7562,0.9922991071
175329.009,0.7578,0.9922791773
175382.864,0.7559,0.9933992347
175436.83,0.7553,0.992319037
175490.956,0.7572,0.9924386161
175544.957,0.756,0.9935188138
175599.421,0.7552,0.9933434311
175653.186,0.7577,0.9938536352
175707.664,0.7561,0.9935227997
175761.844,0.7572,0.9927176339
175815.821,0.7582,0.9922791773
175870.03,0.755,0.990628986
175924.275,0.7565,0.9922193878
175978.541,0.7558,0.9921157526
176032.974,0.757,0.9934390944
176086.92,0.7578,0.9932955995
176140.83,0.7566,0.9932358099
176194.811,0.7581,0.9924346301
176248.546,0.7565,0.9936981824
176302.554,0.7563,0.9936623087
176356.938,0.7572,0.9928810587
176410.8,0.7561,0.9932796556
176464.769,0.7558,0.9928212691
176519.16,0.7579,0.9933514031
176572.798,0.7575,0.9939572704
176627.683,0.7558,0.9928970026
176682.514,0.7573,0.9937340561
176736.489,0.7563,0.9932557398
176790.472,0.758,0.9938018176
176844.4,0.7551,0.9940369898
176898.278,0.7557,0.9942960778
176952.126,0.7568,0.9939572704
177006.76,0.7566,0.995316486
177060.544,0.7565,0.9951729911
177114.256,0.7569,0.9940967793
177168.137,0.7576,0.9950374681
177222.136,0.757,0.9934988839
177275.984,0.7576,0.9947265625
177329.873,0.7576,0.9944395727
177383.843,0.758,0.994399713
177437.942,0.7562,0.9949936224
177491.908,0.7559,0.9947743941
177545.78,0.7558,0.9952168367
177600.002,0.757,0.9959502551
177653.982,0.7575,0.9942004145
177708.455,0.7566,0.9953125
177762.306,0.757,0.9944555166
177816.354,0.7552,0.9948341837
177870.019,0.7579,0.9950972577
177923.699,0.7572,0.9948501276
177977.738,0.7568,0.9949736926
178031.645,0.7567,0.9945631378
178085.616,0.7576,0.9937181122
178139.612,0.7571,0.9939572704
178194.125,0.7571,0.9950334821
178248.047,0.7562,0.9948341837
178302.251,0.7564,0.9945551658
178356.257,0.7557,0.9942123724
178410.311,0.7565,0.9953962054
178464.168,0.7571,0.9953523597
178518.111,0.7573,0.9962691327
178571.892,0.7567,0.9949059311
178626.418,0.7565,0.9948660714
178680.087,0.7568,0.995571588
178733.679,0.757,0.99609375
178787.54,0.7577,0.9957629145
178841.984,0.7569,0.9950334821
178895.88,0.7562,0.994395727
178950.352,0.7566,0.9947584503
179004.392,0.7568,0.9950733418
179058.294,0.7565,0.9946787309
179112.354,0.7573,0.9951371173
179166.33,0.7568,0.9952925702
179220.341,0.7572,0.9947146046
179274.156,0.7576,0.9956273916
179328.378,0.7579,0.9954639668
179382.395,0.7578,0.9949577487
179436.393,0.7569,0.9954121492
179490.797,0.7584,0.9959303253
179544.758,0.7567,0.9959382972
179598.633,0.7585,0.9960459184
179652.471,0.7572,0.9964325574
179706.158,0.7562,0.9965680804
179759.91,0.7577,0.9962731186
179813.77,0.7576,0.9956712372
179867.617,0.7577,0.9962731186
179921.271,0.7591,0.9956353635
179975.219,0.7573,0.9962691327
180030.338,0.7571,0.9967912946
180084.11,0.7566,0.997130102
180138.081,0.756,0.9962731186
180192.387,0.7571,0.9968032526
180246.077,0.7562,0.9964325574
180299.999,0.7571,0.9967912946
180353.628,0.7571,0.9956114477
180407.866,0.7569,0.9962093431
180461.645,0.7586,0.9962133291
180516.158,0.7568,0.996611926
180569.983,0.7574,0.9960060587
180624.328,0.758,0.9963926977
180678.437,0.7566,0.9962691327
180732.872,0.756,0.9961615115
180786.47,0.7564,0.9966039541
180840.377,0.7562,0.9965322066
180894.261,0.7571,0.996089764
180947.877,0.7576,0.9962452168
181001.686,0.7573,0.9963887117
181055.461,0.7571,0.9967912946
181109.242,0.7568,0.9973692602
181163.138,0.758,0.9968431122
181217.087,0.758,0.9966517857
181271.053,0.7566,0.9958506059
181325.079,0.7572,0.9969308036
181379.439,0.7563,0.9963050064
181433.307,0.7564,0.9965282207
181487.265,0.7569,0.9964485013
181541.143,0.7563,0.9971101722
181595.214,0.7571,0.9971500319
181649.773,0.7563,0.997010523
181703.464,0.7581,0.9968630421
181757.106,0.7581,0.9971699617
181810.77,0.758,0.997002551
181864.492,0.757,0.9970264668
181918.262,0.7573,0.9970424107
181972.479,0.7564,0.9971500319
182027.507,0.7575,0.9968909439
182081.05,0.7582,0.9970862564
182134.964,0.757,0.997010523
182188.845,0.758,0.9966477997
182242.85,0.7571,0.996611926
182296.756,0.7584,0.9973852041
182350.718,0.7576,0.997006537
182404.383,0.7569,0.9964923469
182458.356,0.7574,0.9967115753
182512.364,0.7568,0.997269611
182566.454,0.7575,0.9969467474
182620.356,0.7572,0.9963727679
182675.264,0.7574,0.9971101722
182729.249,0.7568,0.9968670281
182783.429,0.7562,0.9960339605
182837.225,0.7565,0.9968510842
182891.75,0.7566,0.9972496811
182946.198,0.7565,0.9970463967
183000.151,0.7572,0.9978675064
183054.093,0.7565,0.9967275191
183108.246,0.7565,0.9971859056
183162.19,0.7569,0.9977678571
183216.062,0.7566,0.997524713
183270.036,0.7563,0.9973652742
183323.896,0.7569,0.9972895408
183377.763,0.7565,0.9974489796
183431.572,0.7565,0.9973214286
183485.195,0.757,0.9970503827
183539.649,0.757,0.9973692602
183593.479,0.7576,0.9974489796
183647.603,0.7574,0.9976881378
183701.541,0.7578,0.9968869579
183755.542,0.7567,0.9970304528
183809.232,0.7568,0.9970503827
183863.11,0.758,0.9976482781
183916.965,0.7586,0.9976442921
183970.813,0.7581,0.9974808673
184024.748,0.7578,0.9971898916
184078.437,0.7576,0.997006537
184132.112,0.7576,0.997524713
184185.895,0.7566,0.9972815689
184239.721,0.758,0.9970663265
184293.498,0.7575,0.9973812181
184345.247,0.7559,0.0909638074
184397.659,0.7561,0.1637555804
184449.984,0.7552,0.2297712054
184502.421,0.7552,0.2834343112
184554.305,0.7566,0.3334143814
184606.119,0.7557,0.3717155612
184658.126,0.7556,0.4048588967
184710.868,0.7562,0.4395727041
184763.826,0.7566,0.4712970344
184815.746,0.7562,0.5000837054
184867.422,0.7565,0.5288942921
184919.113,0.7559,0.5547273597
184970.944,0.7554,0.5752351722
185023.672,0.7569,0.5999123087
185075.463,0.7565,0.6200693559
185127.144,0.7562,0.6406887755
185178.618,0.7569,0.6620137117
185230.13,0.7565,0.6751594388
185282.035,0.7561,0.696484375
185334.172,0.7569,0.7135164222
185385.723,0.7554,0.7250478316
185437.541,0.7564,0.7430723852
185489.892,0.7562,0.7573341837
185542.825,0.7569,0.7716876594
185594.969,0.7558,0.7823780293
185647.498,0.7553,0.7926419005
185699.263,0.7557,0.8066804847
185751.95,0.7559,0.8175342793
185804.336,0.7562,0.8260562819
185856.055,0.7568,0.8331074617
185908.515,0.7566,0.8477319834
185960.254,0.7569,0.8526347258
186011.767,0.7566,0.8597018495
186063.988,0.7566,0.8706951531
186115.775,0.7563,0.8772560587
186167.681,0.7565,0.8826450893
186219.596,0.7562,0.8920639349
186271.403,0.7567,0.894005102
186323.223,0.7566,0.8990712691
186375.511,0.7562,0.9036949936
186427.447,0.756,0.9130580357
186479.402,0.7562,0.9165816327
186531.363,0.7553,0.9186264349
186583.104,0.7566,0.9219108737
186634.843,0.7562,0.9223612883
186686.742,0.7567,0.9301379145
186738.478,0.7563,0.9313456633
186790.803,0.7569,0.9334064094
186842.704,0.7564,0.9374043367
186894.073,0.7567,0.9421396684
186946.042,0.7568,0.9422472895
186998.054,0.7572,0.9477957589
187049.947,0.756,0.950386639
187102.104,0.7575,0.9534438776
187153.848,0.7561,0.9531329719
187206.21,0.7573,0.9537029656
187259.146,0.7566,0.9588169643
187311.176,0.7563,0.9598094707
187362.774,0.7566,0.9568877551
187414.753,0.756,0.9627471301
187466.425,0.7561,0.9625956633
187518.351,0.757,0.9613998724
187569.907,0.7564,0.9646285077
187622.154,0.7563,0.9661551339
187674.025,0.7564,0.9686981824
187725.962,0.7574,0.9681481186
187778.19,0.7573,0.9702845982
187829.976,0.756,0.9697385204
187881.848,0.7561,0.9695392219
187933.756,0.7571,0.9709941008
187985.915,0.7565,0.9719148597
188037.99,0.7572,0.9732780612
188089.776,0.7562,0.9745336416
188141.745,0.7571,0.9752830038
188193.848,0.7565,0.9765306122
188245.567,0.7566,0.9751953125
188298.358,0.7564,0.9767179528
188350.11,0.7561,0.9777742347
188401.635,0.7578,0.9780373087
188453.506,0.7573,0.9784757653
188505.593,0.7565,0.9795998087
188557.428,0.7567,0.9797672194
188609.885,0.7563,0.9779217156
188661.393,0.756,0.9796755421
188713.857,0.7559,0.9821308992
188766.044,0.7561,0.980213648
188817.934,0.7567,0.9815011161
188869.722,0.756,0.9807118941
188921.652,0.7562,0.9841477997
188973.472,0.7566,0.985024713
189025.173,0.7561,0.9827168367
189077.107,0.7567,0.9828962054
189129.845,0.7562,0.9853037309
189181.681,0.7563,0.9849489796
189233.57,0.7565,0.9843191964
189285.559,0.7567,0.983458227
189337.616,0.7567,0.9862962372
189389.513,0.7569,0.9853993941
189441.377,0.7567,0.9858338648
189492.905,0.7564,0.9865433673
189544.863,0.756,0.9862563776
189596.634,0.7578,0.986977838
189648.371,0.7571,0.9853993941
189700.246,0.7567,0.9858458227
189752.214,0.7576,0.9866868622
189804.174,0.757,0.9879663584
189856.125,0.7567,0.9876514668
189907.91,0.7554,0.9864795918
189959.577,0.757,0.9872050383
190012.267,0.7565,0.9874242666
190064.081,0.7571,0.9869499362
190115.888,0.756,0.9881178253
190167.466,0.7562,0.9881736288
190219.034,0.7568,0.9905532526
190270.945,0.7562,0.9885124362
190322.743,0.7567,0.9888711735
190375.232,0.7568,0.9882294324
190427.407,0.7573,0.9892578125
190479.014,0.7569,0.9907405931
190530.782,0.756,0.9903499681
190582.8,0.7578,0.9902901786
190634.437,0.7567,0.988145727
190686.386,0.7567,0.9882971939
190738.173,0.7567,0.9903499681
190790.121,0.7561,0.9899115115
190841.881,0.7568,0.9920240753
190893.701,0.7563,0.9903539541
190945.345,0.7562,0.9905851403
190996.956,0.7568,0.9919882015
191048.677,0.7577,0.9912906569
191100.704,0.7577,0.9908482143
191152.171,0.7577,0.9923469388
191203.961,0.7575,0.9909677934
191255.877,0.7564,0.9911073023
191307.559,0.7572,0.9911192602
191359.397,0.7564,0.9910634566
191411.03,0.7562,0.9924944196
191463.03,0.758,0.9924186862
191514.974,0.756,0.9931082589
191567.184,0.7564,0.9930843431
191618.877,0.7582,0.9932198661
191670.762,0.7572,0.9926020408
191722.855,0.7565,0.9920001594
191774.351,0.7577,0.9924067283
191826.245,0.7568,0.9915298151
191877.787,0.7572,0.9924585459
191929.762,0.7562,0.9928053253
191981.253,0.7567,0.9925382653
192033.047,0.7575,0.9920798788
192085.074,0.7569,0.9930604273
192136.683,0.7586,0.9938018176
192188.545,0.7568,0.9939373406
192240.391,0.7581,0.992442602
192292.179,0.7576,0.9923628827
192343.876,0.7576,0.9930165816
192395.385,0.7575,0.9943757972
192447.159,0.756,0.9947146046
192498.822,0.7573,0.9946548151
192550.76,0.7583,0.9943199936
192602.82,0.7571,0.9952686543
192654.682,0.7573,0.9938018176
192706.494,0.7572,0.9946787309
192758.18,0.7581,0.9945591518
192810.176,0.7571,0.9922233737
192862.148,0.7581,0.9928212691
192913.998,0.7588,0.9938616071
192965.926,0.7581,0.994136639
193017.572,0.7563,0.994013074
193069.32,0.7564,0.994276148
193121.861,0.7587,0.9948301977
193174.076,0.7568,0.9951570472
193225.92,0.7576,0.9950892857
193277.742,0.7567,0.9947584503
193329.631,0.7568,0.9943757972
193381.254,0.7588,0.9942960778
193432.997,0.7564,0.994136639
193485.551,0.7574,0.9939174107
193537.489,0.7573,0.9943199936
193590.159,0.7565,0.994925861
193641.728,0.7578,0.9948780293
193693.479,0.7555,0.9947983099
193745.333,0.7576,0.9947265625
193797.03,0.7575,0.9940409758
193848.835,0.7574,0.9946787309
193900.551,0.7579,0.9950135523
193952.173,0.7571,0.9967514349
194003.985,0.7564,0.995834662
194056.59,0.7564,0.9956353635
194108.358,0.7564,0.9952965561
194160.233,0.7566,0.9952566964
194211.873,0.7576,0.9951969069
194263.652,0.758,0.9962053571
194316.285,0.7567,0.9957669005
194368.342,0.7572,0.9944515306
194420.237,0.7573,0.9948381696
194472.186,0.7573,0.994395727
194524.093,0.757,0.9955875319
194575.899,0.7569,0.9955915179
194627.693,0.7575,0.9962930485
194679.256,0.7577,0.9955835459
194730.973,0.758,0.9962930485
194783.791,0.7578,0.9968112245
194835.62,0.7574,0.9961495536
194887.303,0.757,0.9964205995
194939.325,0.7588,0.996352838
194991.147,0.7584,0.9968112245
195042.785,0.7575,0.9959223533
195095.057,0.758,0.9952885842
195146.815,0.7577,0.9954759247
195199.729,0.7576,0.9955955038
195251.802,0.7575,0.9952566964
195303.547,0.7576,0.9946069834
195355.355,0.7585,0.9950693559
195407.128,0.7584,0.9949976084
195459.339,0.7584,0.9953683036
195511.171,0.7584,0.9956752232
195562.808,0.7566,0.9952367666
195614.381,0.7583,0.9963887117
195666.911,0.7576,0.9961296237
195718.731,0.7585,0.9957748724
195770.305,0.759,0.9966039541
195822.005,0.7585,0.9965282207
195873.831,0.7585,0.9953125
195925.378,0.7576,0.9959343112
195977.032,0.7573,0.9957110969
196028.686,0.7574,0.9964126276
196080.282,0.758,0.996348852
196131.82,0.7574,0.9959901148
196183.509,0.7583,0.9964245855
196235.296,0.759,0.9964126276
196287.152,0.7585,0.995707111
196338.977,0.7577,0.995830676
196390.698,0.757,0.9962133291
196443.329,0.7568,0.9958864796
196494.989,0.7564,0.9963647959
196547.599,0.7571,0.996611926
196599.499,0.757,0.9972456952
196651.279,0.7593,0.9959064094
196702.926,0.7592,0.9957948023
196754.873,0.7569,0.996229273
196807.324,0.7572,0.9961136798
196859.146,0.7571,0.9965919962
196910.571,0.7563,0.9969228316
196962.299,0.7574,0.996871014
197014.209,0.7574,0.9970703125
197066.053,0.7568,0.9967315051
197118.609,0.7566,0.996089764
197171.616,0.7573,0.995966199
197223.478,0.7583,0.9953563457
197275.363,0.7575,0.9962492028
197327.064,0.7583,0.9965043048
197378.886,0.7555,0.9960538903
197430.852,0.7573,0.9968032526
197482.698,0.7558,0.9968112245
197534.553,0.7575,0.996611926
197586.333,0.7563,0.9967833227
197639.404,0.7581,0.9966677296
197691.342,0.7579,0.9962332589
197743.095,0.7569,0.9962332589
197795.155,0.7579,0.9969308036
197847.013,0.758,0.9966238839
197898.881,0.7559,0.9968271684
197950.953,0.7573,0.9972496811
198002.808,0.7575,0.9970224809
198054.529,0.7575,0.9970503827
198106.874,0.7572,0.9971061862
198158.447,0.7568,0.9975406569
198210.322,0.7573,0.9979233099
198261.977,0.7572,0.9974250638
198313.76,0.7565,0.9966916454
198365.394,0.756,0.9968510842
198417.476,0.757,0.9974649235
198469.344,0.7568,0.9969905931
198520.949,0.7574,0.9970503827
198572.872,0.7574,0.9977638712
198624.775,0.7566,0.9975685587
198676.378,0.7563,0.9980269452
198728.261,0.7564,0.9973891901
198780.929,0.7564,0.9966079401
198832.642,0.7565,0.9971101722
198884.536,0.7575,0.9965082908
198936.356,0.7577,0.9967633929
198988.696,0.7569,0.9974689094
199040.511,0.7575,0.9976004464
199092.342,0.7576,0.997130102
199144.22,0.7567,0.9969467474
199196.122,0.7581,0.9967115753
199247.821,0.7573,0.9964923469
199299.573,0.7575,0.9973094707
199351.298,0.7571,0.9969706633
199403.22,0.7572,0.9970463967
199455.151,0.7567,0.9972257653
199507.911,0.7564,0.99765625
199559.961,0.7571,0.9966318559
199611.762,0.7575,0.9972895408
199663.605,0.7572,0.9974290497
199716.367,0.7574,0.9969985651
199768.166,0.7565,0.9971819196
199820.039,0.7572,0.997269611
199871.885,0.7562,0.9976881378
199932.834,0.7566,0.0682557398
199994.146,0.7568,0.119276148
200055.011,0.7568,0.1726084184
200116.766,0.7562,0.2458545918
200177.893,0.7562,0.3035674426
200239,0.7558,0.3484813457
200300.488,0.7558,0.3876913265
200361.575,0.7558,0.4211256378
200422.652,0.755,0.4549625319
200483.688,0.7559,0.4834422832
200544.939,0.7556,0.5077208227
200605.786,0.7557,0.5349170918
200666.508,0.7562,0.5551259566
200728.322,0.756,0.579041773
200788.948,0.7562,0.5989915497
200849.64,0.7562,0.6186981824
200910.753,0.756,0.6389508929
200971.881,0.756,0.6575653699
201033.57,0.7571,0.6742625957
201094.615,0.7563,0.6910514987
201155.597,0.7564,0.7061742666
201217.334,0.7558,0.7250518176
201278.739,0.7559,0.7381018814
201339.793,0.7566,0.7523278061
201400.729,0.7556,0.7634446747
201461.654,0.756,0.7742984694
201522.601,0.7562,0.7873126594
201583.352,0.7558,0.7970663265
201644.271,0.756,0.8109056122
201705.136,0.7563,0.8168128189
201766.109,0.756,0.8261798469
201826.997,0.7557,0.836192602
201887.999,0.7562,0.8443638393
201948.927,0.7572,0.8555644133
202010.076,0.7564,0.8603077168
202071.142,0.7573,0.8669164541
202132.173,0.7568,0.8756218112
202193.331,0.7568,0.8826092156
202254.924,0.7566,0.8856983418
202316.016,0.7567,0.8920121173
202377.207,0.7577,0.8987284758
202438.293,0.7578,0.9039740115
202499.165,0.7573,0.9060746173
202560.266,0.757,0.9107621173
202621.131,0.7571,0.9175023916
202682.266,0.7567,0.9205157844
202743.349,0.7571,0.9237045599
202804.237,0.7579,0.9249441964
202865.335,0.7561,0.9290975765
202926.27,0.7561,0.9305683992
202987.412,0.7567,0.9372767857
203048.742,0.7562,0.9371691645
203109.819,0.7569,0.9412149235
203170.741,0.7572,0.9438177615
203232.298,0.7573,0.9446867028
203293.117,0.7575,0.9485770089
203353.988,0.757,0.9473134566
203415.148,0.7569,0.9531967474
203475.937,0.7581,0.9543367347
203537.114,0.7581,0.9524513712
203598.263,0.7582,0.9562619579
203659.306,0.757,0.9586336097
203720.138,0.7579,0.9582748724
203781.334,0.7573,0.9624641263
203842.505,0.7575,0.9617307079
203904.335,0.7576,0.9623286033
203965.371,0.7559,0.9625398597
204026.472,0.7573,0.965365912
204087.031,0.7566,0.9646205357
204148.067,0.7576,0.9681082589
204209.185,0.7576,0.9685307717
204270.311,0.7583,0.9698142538
204331.327,0.7562,0.9691725128
204392.699,0.7567,0.9716079401
204453.665,0.7569,0.971878986
204514.256,0.7558,0.9732421875
204574.691,0.7566,0.9719786352
204635.342,0.7573,0.9744021046
204695.89,0.7572,0.9774673151
204756.094,0.7563,0.975518176
204817.229,0.7571,0.9751793686
204877.829,0.7569,0.9761957908
204938.414,0.7562,0.9776865434
205000.251,0.7564,0.9776586416
205060.589,0.7581,0.978651148
205121.91,0.7567,0.9783641582
205182.861,0.7569,0.9800422513
205243.072,0.7569,0.9788225446
205304.158,0.7573,0.9806560906
205365.096,0.7567,0.9819754464
205426.235,0.7567,0.9818199936
205487.068,0.7578,0.9814054528
205548.081,0.7569,0.9831154337
205608.669,0.7578,0.9807358099
205669.055,0.7578,0.9833585778
205730.03,0.7575,0.9808354592
205790.944,0.758,0.9815808355
205851.987,0.757,0.9821109694
205913.194,0.757,0.9827168367
205974.238,0.7563,0.9829520089
206034.959,0.7571,0.9846819196
206095.588,0.7573,0.9829958546
206156.275,0.7572,0.9856265944
206217.099,0.7574,0.9858378508
206277.747,0.7572,0.9842833227
206338.87,0.7576,0.9868024554
206399.848,0.7564,0.9867825255
206460.637,0.7563,0.9864756059
206521.361,0.7577,0.9862763074
206581.884,0.7571,0.9867825255
206642.8,0.7573,0.9860849809
206703.434,0.7564,0.9870854592
206763.941,0.7571,0.9878188776
206824.571,0.7578,0.9888512436
206885.652,0.7583,0.9890385842
206946.221,0.7571,0.9894132653
207007.327,0.7568,0.9881736288
207068.049,0.7587,0.9872767857
207128.518,0.7582,0.9886918048
207189.189,0.7577,0.9867506378
207249.666,0.7584,0.989847736
207310.312,0.7581,0.9896683673
207371.121,0.7589,0.9886439732
207431.657,0.7575,0.9896962691
207492.538,0.7589,0.9887954401
207553.518,0.7578,0.9903340242
207613.684,0.7572,0.9887316645
207675.426,0.7575,0.9900031888
207736.283,0.7578,0.9902264031
207797.238,0.7589,0.9891541773
207857.719,0.7578,0.9901227679
207918.289,0.7577,0.9907804528
207979.26,0.7575,0.9909080038
208039.623,0.757,0.9887715242
208100.135,0.7587,0.988930963
208160.54,0.7586,0.9896364796
208221.026,0.7572,0.9909717793
208281.749,0.7571,0.9899832589
208342.274,0.7579,0.9912946429
208402.678,0.7571,0.9927415497
208463.344,0.7578,0.9929767219
208523.82,0.7575,0.9915178571
208585.029,0.7577,0.9927216199
208645.532,0.7574,0.9921037946
208706.191,0.7582,0.9918606505
208766.884,0.7564,0.9922273597
208827.532,0.7578,0.9921356824
208888.149,0.7582,0.9925900829
208948.521,0.7569,0.992055963
209009.017,0.7574,0.9912946429
209070.002,0.7577,0.9928930166
209130.656,0.7563,0.993100287
209191.304,0.7561,0.9918686224
209251.949,0.7574,0.9932796556
209313.105,0.758,0.9918168048
209373.77,0.7579,0.9935945472
209434.202,0.7579,0.9934191645
209494.761,0.7578,0.9936782526
209555.946,0.7576,0.9930803571
209616.327,0.7568,0.9931839923
209677.039,0.7575,0.9928571429
209737.541,0.7564,0.9930205676
209798.117,0.7579,0.9937420281
209858.496,0.7575,0.9928611288
209919.119,0.7574,0.9926817602
209979.778,0.7573,0.9926578444
210040.455,0.7575,0.9935387436
210100.899,0.7574,0.992713648
210161.444,0.7574,0.9933753189
210221.812,0.7584,0.9938974809
210282.977,0.7579,0.9942562181
210343.555,0.7578,0.9936902105
210404.027,0.7573,0.9933753189
210465.846,0.7568,0.9943518814
210526.502,0.7574,0.9939572704
210587.067,0.758,0.9944355867
210648.317,0.7575,0.9945113202
210708.828,0.7573,0.994535236
210769.435,0.7572,0.993355389
210830.335,0.7581,0.9941764987
210891.967,0.7565,0.994140625
210952.551,0.7584,0.993753986
211013.7,0.7578,0.9946747449
211074.707,0.7574,0.9940967793
211135.904,0.7577,0.9942362883
211196.436,0.7571,0.9947185906
211256.872,0.7577,0.9953324298
211317.476,0.7583,0.9952527105
211377.805,0.7568,0.9948022959
211438.676,0.7567,0.9951371173
211499.395,0.7576,0.9948740434
211560.102,0.7571,0.9957908163
211620.771,0.7571,0.9945910395
211681.202,0.7571,0.9959901148
211741.923,0.7571,0.9950733418
211803.109,0.7572,0.9944196429
211865.064,0.7582,0.9949139031
211925.506,0.7585,0.9949378189
211986.501,0.7577,0.9951132015
212047.062,0.757,0.9951331314
212107.925,0.757,0.9951371173
212169.012,0.7578,0.9949537628
212229.911,0.7574,0.9950892857
212291.001,0.7576,0.9944754464
212352.568,0.7573,0.994399713
212413.71,0.7574,0.995316486
212474.283,0.7564,0.9949537628
212535.55,0.7562,0.9956034758
212596.167,0.7588,0.9954878827
212656.749,0.7569,0.9948541135
212717.406,0.7562,0.9952726403
212777.95,0.7568,0.9966398278
212838.511,0.7571,0.9961854273
212899.064,0.7568,0.9941924426
212959.721,0.7564,0.9952008929
213020.298,0.7566,0.9963129783
213080.918,0.7566,0.9958665497
213142.052,0.7573,0.9959901148
213202.913,0.7568,0.9957310268
213263.515,0.7577,0.9949697066
213324.027,0.757,0.9948780293
213384.916,0.758,0.9960299745
213445.589,0.758,0.9952367666
213506.01,0.7577,0.9952527105
213566.601,0.7568,0.996229273
213627.312,0.7572,0.9962492028
213687.967,0.7567,0.9965880102
213748.639,0.7573,0.996611926
213809.492,0.7567,0.9958745217
213870.487,0.7572,0.9965521365
213930.844,0.7579,0.9954719388
213991.596,0.7568,0.9959701849
214052.029,0.7575,0.9948142538
214112.776,0.7574,0.9956034758
214173.321,0.7577,0.9951929209
214234.413,0.7576,0.9962332589
214294.785,0.757,0.9960857781
214356.204,0.7575,0.9963687819
214416.533,0.7573,0.9955915179
214477.155,0.7575,0.9960538903
214537.834,0.7561,0.9954161352
214599.25,0.757,0.9957509566
214659.77,0.7567,0.995703125
214720.17,0.757,0.9961495536
214780.919,0.7566,0.995834662
214841.56,0.7564,0.9960299745
214902.525,0.7563,0.9963847258
214963.059,0.7567,0.9967115753
215023.744,0.7565,0.9972098214
215084.282,0.7565,0.9970264668
215144.721,0.7572,0.9961734694
215205.323,0.757,0.9971699617
215265.925,0.757,0.9964923469
215326.452,0.7572,0.9960459184
215386.995,0.7581,0.9960299745
215448.512,0.7566,0.9968112245
215509.638,0.7571,0.9969706633
215570.334,0.7571,0.9971699617
215630.768,0.7566,0.9972098214
215691.151,0.7573,0.9972417092
215751.855,0.7575,0.9969268176
215813.57,0.7559,0.9967235332
215874.167,0.7562,0.9965720663
215935.272,0.7562,0.9964485013
215997.058,0.7563,0.9963249362
216057.702,0.7568,0.9955955038
216118.633,0.7571,0.9964046556
216179.279,0.7577,0.9972297513
216239.706,0.7577,0.9970663265
216300.184,0.7572,0.9969228316
216360.73,0.7579,0.9969467474
216421.304,0.7573,0.9967115753
216481.75,0.7585,0.996871014
216542.215,0.7575,0.9964684311
216602.737,0.7583,0.9969866071
216664.417,0.757,0.9965082908
216725,0.7578,0.9964923469
216785.612,0.758,0.9972098214
216846.144,0.7576,0.9973094707
216906.829,0.7588,0.9976482781
216967.187,0.7576,0.9975486288
217027.565,0.7577,0.9971699617
217088.22,0.7579,0.9974888393
217148.878,0.7573,0.9970703125
217209.897,0.7575,0.9966278699
217270.151,0.7581,0.9968271684
217331.376,0.757,0.9973692602
217392.506,0.7575,0.9976881378
217452.96,0.7574,0.998046875
217513.6,0.7582,0.9973254145
217574.122,0.7572,0.997130102
217634.442,0.7585,0.9968431122
217695.214,0.7581,0.9977279974
217755.664,0.7572,0.997660236
217816.191,0.7577,0.9976442921
217876.695,0.757,0.9977638712
217937.37,0.7576,0.9971699617
217998.139,0.7573,0.9971898916
218058.839,0.7582,0.9974250638
218120.039,0.7564,0.9970902423
218193.837,0.7566,0.0736367985
218269.76,0.7564,0.1444794324
218344.471,0.7573,0.2132692921
218419.788,0.7578,0.2795440051
218494.546,0.7577,0.3361208546
218570.49,0.7577,0.3791095344
218646.196,0.7573,0.4204081633
218721.067,0.7568,0.4557756696
218795.942,0.7563,0.4822425064
218870.813,0.7567,0.5107900191
218947.068,0.7566,0.5362802934
219022.224,0.7564,0.5596460459
219097.612,0.7567,0.5823620855
219172.856,0.7578,0.6019013074
219248.654,0.7578,0.6211814413
219324.208,0.7575,0.6443638393
219400.722,0.7572,0.6603156888
219476.341,0.7573,0.6779257015
219552.097,0.7564,0.6902822066
219627.891,0.7564,0.7095184949
219703.389,0.7574,0.7240951849
219780.144,0.7567,0.7393096301
219855.791,0.7577,0.7492944834
219931.077,0.7566,0.7626235651
220007.238,0.7563,0.7782724809
220082.716,0.7575,0.7881098533
220158.355,0.7563,0.7955317283
220233.726,0.7576,0.8069953763
220309.73,0.7574,0.8126474809
220386.755,0.7579,0.829428412
220462.562,0.7578,0.8335220026
220539.276,0.7572,0.8442602041
220615.62,0.7569,0.8499521684
220691.693,0.7575,0.8570432079
220767.921,0.7575,0.865098852
220843.285,0.7573,0.8737882653
220918.649,0.7575,0.8783242985
220994.44,0.7572,0.8835060587
221069.053,0.7575,0.8892378827
221143.722,0.7572,0.8954121492
221219.465,0.7579,0.8985570791
221295.191,0.7586,0.9040178571
221369.453,0.7574,0.9087890625
221444.494,0.7564,0.9158362564
221520.137,0.7567,0.9189931441
221595.478,0.7567,0.9223692602
221671.339,0.7564,0.9259566327
221747.06,0.7575,0.9275111607
221822.562,0.7579,0.9285594707
221898.053,0.7565,0.9351243622
221974.905,0.7572,0.9353156888
222050.639,0.7576,0.9405811543
222125.843,0.7571,0.9409279337
222201.234,0.7574,0.9425263074
222277.376,0.7571,0.9474768814
222353.613,0.7576,0.9472895408
222430.187,0.7579,0.9501514668
222505.927,0.7575,0.9518654337
222582.627,0.7583,0.9539979273
222659.512,0.7577,0.9549665179
222735.04,0.7587,0.957158801
222810.381,0.7579,0.9574019452
222885.388,0.7583,0.9585499043
222960.843,0.7579,0.9596221301
223036.498,0.7576,0.9619459503
223111.956,0.7586,0.9646564094
223186.741,0.7571,0.9632971939
223263.379,0.7575,0.9678730867
223339.371,0.7575,0.9664461097
223415.259,0.7588,0.9703204719
223490.748,0.757,0.9682477679
223565.606,0.7573,0.9702646684
223640.829,0.7577,0.9694794324
223715.957,0.7577,0.9724170918
223790.543,0.7577,0.9732182717
223866.113,0.7579,0.972524713
223941.463,0.7586,0.9724210778
224017.156,0.7573,0.9743303571
224093.259,0.7576,0.9747010523
224169.518,0.7578,0.9739756059
224245.012,0.7572,0.9748405612
224320.255,0.7576,0.9742586097
224396.131,0.7579,0.9754264987
224471.985,0.7571,0.977475287
224548.507,0.7576,0.9796316964
224623.178,0.757,0.979292889
224698.82,0.7586,0.9810227997
224774.189,0.7574,0.9812340561
224849.979,0.757,0.9808793048
224926.088,0.7573,0.9809590242
225001.64,0.757,0.9808952487
225076.354,0.7579,0.9848014987
225151.083,0.7573,0.9828922194
225226.52,0.7579,0.9829201212
225302.643,0.7578,0.9816964286
225378.244,0.7572,0.9819993622
225453.891,0.7583,0.9811543367
225530.103,0.7579,0.9831712372
225605.025,0.7582,0.9848692602
225681.204,0.7588,0.9824617347
225758.194,0.7573,0.9823501276
225834.207,0.757,0.9860411352
225909.446,0.7578,0.9840282207
225984.307,0.7576,0.984502551
226060.078,0.7587,0.9845703125
226135.466,0.7571,0.9847058355
226211.251,0.7585,0.9857063138
226285.883,0.7581,0.9859654018
226362.136,0.7576,0.9854990434
226437.115,0.7587,0.9870216837
226511.991,0.7584,0.988807398
226587.244,0.7572,0.988930963
226662.666,0.7582,0.9875597895
226738.199,0.7579,0.9868662309
226814.443,0.7571,0.9865632972
226888.479,0.7577,0.9888113839
226962.819,0.7575,0.9893534758
227039.005,0.7577,0.9887755102
227115.305,0.7578,0.986714764
227190.142,0.7578,0.9892259247
227266.401,0.7578,0.9883490115
227342.56,0.757,0.9885323661
227417.457,0.7578,0.9881377551
227492.971,0.7582,0.9884885204
227567.524,0.7587,0.9894013074
227642.469,0.7584,0.9896564094
227717.268,0.7572,0.9905412946
227792.887,0.7573,0.9901108099
227867.605,0.7574,0.9906409439
227942.161,0.7582,0.9901865434
228017.786,0.7583,0.9898915816
228092.834,0.7586,0.9905094069
228167.35,0.7576,0.9892139668
228242.554,0.7581,0.9887356505
228318.342,0.7588,0.9897241709
228394.671,0.758,0.9898118622
228470.766,0.7576,0.9902941645
228545.279,0.7571,0.9912149235
228619.449,0.7585,0.9922991071
228693.622,0.7571,0.9927654656
228769.016,0.7573,0.9919204401
228843.758,0.7579,0.9912308673
228919.418,0.7573,0.9929448342
228994.816,0.7572,0.9919204401
229070.249,0.7582,0.9918247768
229145.535,0.758,0.991270727
229221.984,0.7579,0.9915298151
229297.726,0.7577,0.9912906569
229373.761,0.7578,0.992841199
229450.381,0.7585,0.9933832908
229525.459,0.7575,0.9928013393
229600.488,0.7573,0.9927415497
229674.366,0.7589,0.9923828125
229749.827,0.7575,0.9915856186
229824.991,0.7576,0.9919044962
229900.917,0.7577,0.9933195153
229975.87,0.7574,0.9926419005
230050.169,0.7585,0.9929368622
230126.023,0.7576,0.9906688457
230200.408,0.7573,0.9921436543
230275.057,0.7588,0.9916892538
230351.587,0.7574,0.9926817602
230427.437,0.7584,0.9934829401
230502.77,0.7577,0.9931401467
230577.338,0.7571,0.9928810587
230652.775,0.7575,0.9925063776
230726.847,0.7589,0.9936025191
230801.202,0.7581,0.9931560906
230876.637,0.7579,0.9935825893
230952.058,0.7578,0.9938137755
231027.342,0.7576,0.9943399235
231101.54,0.7572,0.994527264
231176.306,0.7588,0.9940011161
231250.479,0.7583,0.993618463
231324.342,0.7571,0.9940569196
231398.401,0.7581,0.9930444834
231472.877,0.7587,0.993096301
231547.764,0.7578,0.9936782526
231623.029,0.7576,0.9937181122
231698.23,0.7578,0.994140625
231773.731,0.7577,0.9942163584
231849.068,0.758,0.9941685268
231924.374,0.7574,0.9943558673
231998.208,0.758,0.994666773
232073.133,0.7582,0.9942004145
232147.647,0.7575,0.9937938457
232221.513,0.7585,0.993100287
232295.392,0.7578,0.9939931441
232369.12,0.7576,0.9938416773
232443.571,0.7588,0.9944913903
232518.096,0.7574,0.9947983099
232592.872,0.7579,0.995184949
232668.332,0.7573,0.9951490753
232743.152,0.7581,0.9951969069
232817.828,0.7575,0.9941884566
232892.486,0.7576,0.9953523597
232967.829,0.7579,0.9944196429
233042.906,0.758,0.9945990115
233118.053,0.757,0.994399713
233192.541,0.7576,0.9945790816
233267.999,0.7586,0.994140625
233342.81,0.7588,0.9944316008
233417.532,0.7579,0.9947544643
233491.938,0.7577,0.9949736926
233567.641,0.7585,0.9960738202
233642.768,0.7588,0.9953483737
233718.366,0.7577,0.9940927934
233793.552,0.7588,0.9947305485
233867.866,0.7587,0.9956552934
233941.871,0.7574,0.9958067602
234016.504,0.7571,0.9962890625
234091.344,0.7581,0.9959701849
234165.75,0.7572,0.9962332589
234240.299,0.7584,0.9962452168
234314.41,0.7583,0.9967115753
234389.67,0.7585,0.9957310268
234464.796,0.7575,0.9964086416
234539.199,0.7587,0.9956552934
234613.8,0.7587,0.9958506059
234689.44,0.7581,0.9948142538
234763.977,0.7573,0.9944395727
234838.225,0.7584,0.9949139031
234912.882,0.7584,0.9947146046
234987.549,0.7573,0.9957868304
235062.18,0.7586,0.9949577487
235136.692,0.7578,0.9959701849
235211.572,0.7576,0.995575574
235285.812,0.7589,0.9958266901
235360.779,0.7573,0.9956831952
235435.574,0.7589,0.9958705357
235510.345,0.757,0.9964285714
235585.51,0.7579,0.9964923469
235659.95,0.7585,0.9966318559
235735.169,0.7585,0.9962731186
235808.69,0.7587,0.9968271684
235882.799,0.7584,0.9969308036
235957.699,0.7586,0.9968510842
236032.837,0.7588,0.996743463
236107.448,0.7588,0.9965122768
236182.82,0.7585,0.9958506059
236258.144,0.7571,0.9959741709
236334.045,0.7586,0.9966916454
236409.308,0.7585,0.9962651467
236484.191,0.7589,0.9964285714
236558.62,0.7585,0.9961654974
236633.35,0.7576,0.9962332589
236708.669,0.7574,0.9961654974
236783.02,0.7585,0.9959741709
236856.58,0.7586,0.9968909439
236930.377,0.7586,0.9968431122
237005.621,0.7585,0.9966876594
237081.143,0.7571,0.9966876594
237157.31,0.7582,0.9967912946
237231.527,0.7576,0.9966717156
237307.751,0.7578,0.9965880102
237382.153,0.758,0.9964724171
237456.389,0.7581,0.9965122768
237530.445,0.7589,0.9963050064
237605.764,0.7578,0.9959861288
237680.443,0.7588,0.9959901148
237755.262,0.7581,0.9954280931
237830.435,0.7581,0.9969308036
237905.22,0.7583,0.9968271684
237979.469,0.7584,0.9968670281
238053.989,0.7587,0.9962492028
238128.539,0.7572,0.9970503827
238203.168,0.7571,0.9965521365
238277.217,0.7571,0.9970304528
238352.179,0.7589,0.9968670281
238427.494,0.7588,0.9968311543
238501.931,0.7572,0.9965242347
238577.226,0.7585,0.9965122768
238653.875,0.7587,0.0739875638
238730.727,0.7587,0.1299107143
238808.531,0.7589,0.1736647003
238885.036,0.7587,0.2279496173
238961.613,0.7588,0.2729312819
239038.399,0.7583,0.3208705357
239115.086,0.7583,0.3654257015
239191.84,0.7586,0.4029815051
239268.626,0.7587,0.4354791135
239346.128,0.7585,0.4627152423
239423.199,0.7586,0.4886399872
239500.528,0.7582,0.5180006378
239578.041,0.7581,0.5387675383
239655.273,0.7582,0.5627391582
239731.808,0.7578,0.5837890625
239808.687,0.758,0.6082629145
239885.45,0.7589,0.6225526148
239963.544,0.7578,0.6404057717
240040.43,0.7582,0.657417889
240118.704,0.7585,0.6716278699
240196.607,0.7578,0.6908960459
240273.516,0.7582,0.7065648916
240350.558,0.759,0.7208824936
240427.237,0.7582,0.7361088967
240504.481,0.7584,0.7477479273
240581.279,0.7582,0.7602558992
240658.271,0.7586,0.7739716199
240735.037,0.7585,0.7821388712
240812.085,0.7591,0.791274713
240889.109,0.758,0.8022600446
240965.757,0.7583,0.8121332908
241042.487,0.7591,0.8215003189
241119.44,0.7583,0.8293646365
241196.55,0.759,0.8379105548
241273.46,0.758,0.8478475765
241350.493,0.759,0.8541135204
241427.448,0.7591,0.8611288265
241505.049,0.7591,0.8682437819
241581.807,0.7591,0.8719427615
241658.51,0.7586,0.8792889031
241735.787,0.7588,0.8872648278
241812.628,0.7592,0.8919921875
241889.469,0.7586,0.8956632653
241966.362,0.7586,0.9004862883
242043.094,0.7587,0.9051817602
242119.666,0.758,0.9034797513
242196.506,0.7584,0.9094068878
242273.321,0.7585,0.9207748724
242350.196,0.7597,0.922397162
242426.781,0.7584,0.9266422194
242503.729,0.7593,0.9235491071
242580.479,0.7582,0.9251674107
242657.365,0.7583,0.9323580995
242734.105,0.7585,0.9346978635
242810.988,0.7594,0.9373365753
242887.684,0.7585,0.9396085778
242964.463,0.7592,0.9403220663
243040.886,0.7592,0.9438337054
243117.593,0.759,0.9484016263
243194.114,0.759,0.9506935587
243270.978,0.7591,0.9527543048
243347.777,0.7584,0.9522560587
243424.966,0.7585,0.9535435268
243501.802,0.7586,0.9554169324
243579.661,0.7584,0.9560028699
243656.411,0.7576,0.9579360651
243734.418,0.7585,0.9588608099
243811.64,0.7576,0.9599529656
243888.441,0.758,0.9603834503
243965.714,0.7582,0.9634566327
244042.339,0.7582,0.9631776148
244119.174,0.7588,0.9657884247
244196.148,0.7586,0.9658242985
244273.289,0.7589,0.9675980548
244350.292,0.7588,0.9672791773
244427.409,0.7586,0.9686383929
244504.457,0.7583,0.9683912628
244581.447,0.7582,0.9713966837
244658.042,0.7589,0.9715959821
244734.676,0.7579,0.9722297513
244811.361,0.7591,0.9728754783
244888.824,0.7585,0.9722536671
244965.693,0.7591,0.9724051339
245042.424,0.7594,0.9740991709
245119.111,0.7579,0.9765106824
245195.791,0.7589,0.9756776148
245272.711,0.7599,0.9764429209
245349.402,0.7592,0.9766741071
245426.232,0.7585,0.979296875
245503.3,0.7579,0.9765425702
245579.985,0.7597,0.9785275829
245656.687,0.7599,0.9794164541
245733.755,0.7587,0.9789500957
245810.694,0.759,0.9792530293
245887.687,0.7588,0.9798788265
245964.522,0.7595,0.9805923151
246041.486,0.7593,0.9802335778
246118.699,0.7589,0.9805484694
246195.466,0.7584,0.9817203444
246272.546,0.7602,0.9804926658
246349.26,0.7589,0.981895727
246426.243,0.7595,0.9829918686
246503.198,0.7587,0.9838767538
246580.094,0.7592,0.9809470663
246657.805,0.7584,0.9825374681
246734.593,0.7589,0.9845583546
246811.448,0.7601,0.9836694834
246888.554,0.7586,0.9852638712
246965.487,0.7591,0.9853396046
247042.454,0.7598,0.9845862564
247119.31,0.7591,0.9841398278
247196.192,0.7588,0.9847297513
247273.161,0.7603,0.9871213329
247349.8,0.7596,0.9846659758
247426.37,0.7587,0.9861049107
247502.902,0.7585,0.9861607143
247579.364,0.7588,0.985682398
247656.137,0.76,0.9872568559
247732.801,0.7579,0.9866589605
247809.515,0.7592,0.9866709184
247886.429,0.7579,0.9871452487
247963.267,0.7592,0.9865672832
248040.059,0.7587,0.9883689413
248117.437,0.7602,0.9880102041
248195.041,0.7595,0.9855867347
248271.751,0.7591,0.9868662309
248348.572,0.7594,0.9864716199
248425.296,0.7582,0.9881018814
248502.52,0.7594,0.9901905293
248579.268,0.7584,0.9892697704
248656.176,0.7587,0.9900629783
248732.944,0.7589,0.9876395089
248809.851,0.7591,0.9879544005
248886.777,0.7587,0.9878308355
248963.711,0.7595,0.9894292092
249041.333,0.7593,0.9893654337
249118.107,0.7587,0.990365912
249195.01,0.7588,0.9909080038
249271.874,0.7592,0.9891222895
249348.691,0.7597,0.9913903061
249425.4,0.76,0.9912468112
249501.965,0.7594,0.9917490434
249579.893,0.7595,0.9912109375
249656.512,0.7599,0.9911112883
249733.425,0.7586,0.9892139668
249811.045,0.7595,0.9913823342
249888.064,0.759,0.9914500957
249964.975,0.7588,0.9905492666
250041.895,0.7598,0.991270727
250118.541,0.7582,0.9904057717
250195.379,0.758,0.9902543048
250272.211,0.7589,0.990365912
250348.847,0.7594,0.9916135204
250425.46,0.7587,0.990625
250502.24,0.7594,0.991410236
250579.084,0.7601,0.9918805804
250656.308,0.7601,0.991669324
250732.688,0.7605,0.9917490434
250809.501,0.7602,0.9918845663
250886.308,0.7584,0.9919044962
250963.143,0.7585,0.9917849171
251040.077,0.7593,0.9927814094
251116.743,0.7599,0.992442602
251194.538,0.7587,0.9929607781
251271.618,0.7591,0.9922154018
251348.54,0.7581,0.9924984056
251425.341,0.7593,0.9924226722
251502.201,0.7594,0.9922193878
251578.903,0.7598,0.9930843431
251655.689,0.7585,0.9917570153
251732.314,0.7595,0.9932995855
251808.824,0.7589,0.9928212691
251886.472,0.7594,0.9917051977
251963.229,0.7592,0.9935546875
252040.393,0.758,0.9922791773
252117.404,0.7592,0.9933354592
252195.93,0.7591,0.9930644133
252273.205,0.7579,0.9930165816
252350.369,0.7585,0.9939014668
252427.527,0.7588,0.9924067283
252505.244,0.7585,0.9942522321
252582.323,0.7583,0.9946388712
252660.799,0.7587,0.9943558673
252738.184,0.7582,0.9933514031
252815.785,0.7588,0.9929288903
252893.39,0.7599,0.9932955995
252970.868,0.7583,0.9932637117
253048.115,0.759,0.9934829401
253125.326,0.759,0.9932637117
253202.582,0.758,0.993100287
253280.561,0.7595,0.992964764
253357.409,0.7583,0.9944355867
253434.662,0.7577,0.9944316008
253512.124,0.7592,0.9932437819
253589.516,0.7595,0.9921077806
253666.633,0.759,0.9939931441
253743.721,0.7586,0.9952168367
253820.903,0.7582,0.9944953763
253898.05,0.7582,0.9953324298
253975.347,0.7576,0.9935786033
254052.385,0.7589,0.9947544643
254129.504,0.7591,0.9946348852
254206.629,0.7589,0.9935148278
254283.947,0.759,0.9946388712
254361.243,0.7598,0.9951729911
254439.351,0.7589,0.9940170599
254516.187,0.7585,0.9940967793
254593.653,0.7591,0.9949577487
254670.959,0.7588,0.995053412
254749.38,0.7588,0.9942163584
254826.745,0.7582,0.9953125
254904.02,0.7592,0.9945153061
254981.285,0.7587,0.9955556441
255058.491,0.7582,0.9942362883
255135.469,0.7579,0.9941685268
255213.227,0.7592,0.9951570472
255290.574,0.7584,0.9952527105
255367.79,0.7585,0.995575574
255444.848,0.7585,0.9952726403
255522.117,0.7586,0.9945192921
255599.371,0.7583,0.9946029974
255676.582,0.7597,0.9945192921
255753.628,0.7587,0.9946109694
255830.901,0.7594,0.994399713
255907.979,0.7603,0.9950932717
255985.185,0.76,0.9952686543
256062.277,0.7594,0.9953962054
256139.362,0.7597,0.995053412
256216.637,0.7596,0.9951570472
256293.917,0.7589,0.9947664222
256370.893,0.758,0.9959901148
256448.179,0.7589,0.9959542411
256525.371,0.7585,0.9959861288
256602.623,0.7587,0.9948979592
256679.74,0.7588,0.9952726403
256756.964,0.7586,0.9955516582
256833.818,0.7584,0.995176977
256911.65,0.7584,0.9951650191
256989.905,0.7594,0.9947743941
257068.38,0.7589,0.995308514
257145.906,0.7585,0.9954958546
257223.29,0.7601,0.995053412
257300.223,0.7594,0.9945790816
257377.513,0.759,0.9948381696
257454.71,0.7585,0.9945870536
257531.977,0.7597,0.9953722895
257609.285,0.7583,0.9955516582
257686.556,0.7592,0.9953483737
257763.503,0.7589,0.9953563457
257840.718,0.7583,0.9955317283
257918.27,0.7588,0.9949059311
257995.605,0.7594,0.9960339605
258072.797,0.7589,0.9959701849
258149.849,0.7587,0.9950773278
258227.115,0.7607,0.9955516582
258304.186,0.7586,0.9958944515
258381.351,0.7582,0.9957549426
258459.576,0.7586,0.9951291454
258536.899,0.7592,0.9959542411
258614.038,0.7588,0.996871014
258691.338,0.7595,0.996089764
258768.124,0.7592,0.9961415816
258844.912,0.7588,0.9956632653
258922.178,0.7595,0.9961894133
258999.309,0.7583,0.995707111
259076.604,0.7587,0.9964086416
259153.942,0.7585,0.9967912946
259231.625,0.7574,0.9964923469
259309.223,0.7587,0.9968510842
259386.575,0.7599,0.9965481505
259463.858,0.7596,0.9971500319
259541.543,0.7593,0.997269611
259618.649,0.7595,0.9974489796
259695.813,0.7589,0.9969706633
259773.006,0.7593,0.9970224809
259850.279,0.7574,0.9968869579
259927.598,0.7591,0.9964285714
260004.841,0.7579,0.9956114477
260082.128,0.7583,0.9957748724
260159.64,0.7588,0.9967633929
260236.648,0.7582,0.9969507334
260313.719,0.7585,0.9960738202
260390.968,0.7587,0.9970902423
260468.146,0.7592,0.9967115753
260545.869,0.7585,0.9974848533
260622.899,0.7588,0.9973652742
260700.065,0.7586,0.9970463967
260777.143,0.7587,0.9965919962
260854.957,0.7579,0.996488361
260932.36,0.7582,0.9964923469
261009.805,0.7584,0.9964445153
261087.045,0.7587,0.9964245855
261163.968,0.7578,0.9965680804
261240.793,0.7587,0.9956353635
261317.878,0.7589,0.9968510842
261395.239,0.7589,0.9974370217
261472.135,0.7595,0.9969706633
261549.343,0.758,0.9965043048
261626.755,0.7586,0.9960499043
261704.06,0.7594,0.9962651467
261780.765,0.7601,0.0879264987
261857.528,0.7595,0.1573979592
261933.889,0.7602,0.217574139
262011.22,0.7601,0.2808115434
262088.322,0.7602,0.3311941964
262164.915,0.76,0.3738440689
262241.284,0.7593,0.4091796875
262317.689,0.7592,0.4421237245
262394.312,0.7597,0.471097736
262471.03,0.7596,0.4998166454
262548.354,0.7603,0.5242107781
262624.858,0.7594,0.5497807717
262701.228,0.7591,0.5682995855
262777.813,0.7594,0.5914859694
262853.889,0.7593,0.614839764
262931.081,0.7591,0.6322624362
263007.601,0.7603,0.6499322385
263084,0.7582,0.6664381378
263160.663,0.7591,0.6869658801
263237.177,0.7597,0.6984175702
263314.622,0.7591,0.7168327487
263390.834,0.7602,0.7295041454
263467.515,0.7592,0.7427455357
263544.033,0.7584,0.7571428571
263620.652,0.7595,0.7711455676
263697.1,0.7586,0.7815888074
263773.752,0.7587,0.7882214605
263850.405,0.7587,0.8009765625
263927.119,0.7595,0.8121572066
264003.81,0.7592,0.8189134247
264080.441,0.7597,0.8291733099
264156.931,0.7584,0.837113361
264233.601,0.7591,0.8476841518
264309.935,0.7591,0.8528778699
264386.549,0.7591,0.8608458227
264463.678,0.7597,0.8693319515
264540.161,0.7591,0.8719268176
264616.673,0.7602,0.8782963967
264693.663,0.7599,0.8855149872
264770.679,0.7593,0.890621014
264847.005,0.7592,0.8942044005
264923.358,0.7586,0.9008569834
264999.566,0.7586,0.9062699298
265076.203,0.7591,0.9085538903
265152.591,0.7607,0.9108936543
265229.158,0.7591,0.9180644133
265306.892,0.7582,0.9237165179
265384.681,0.7583,0.9267458546
265461.225,0.7595,0.9259207589
265537.773,0.7582,0.9286790497
265614.701,0.7599,0.9357700893
265692.547,0.7598,0.9366270727
265768.993,0.7593,0.9394730548
265845.251,0.7592,0.9405652105
265921.801,0.7584,0.9426857462
265998.423,0.759,0.9433713329
266075.528,0.7585,0.9499641263
266151.614,0.7591,0.9544124681
266227.997,0.7585,0.9500239158
266304.436,0.7586,0.9556640625
266380.925,0.7582,0.9545998087
266457.127,0.7595,0.9574697066
266533.526,0.7591,0.9588129783
266609.696,0.7586,0.9585180166
266686.148,0.7574,0.9600127551
266762.854999999,0.7579,0.9634805485
266839.525999999,0.7588,0.9628308355
266916.714999999,0.7582,0.9657286352
266993.269999999,0.7593,0.9693797832
267069.531999999,0.7582,0.9678451849
267146.03,0.7586,0.9650271046
267222.340999999,0.7585,0.969140625
267298.833999999,0.7583,0.9706911671
267375.338999999,0.7591,0.9696348852
267451.850999999,0.7588,0.968355389
267528.303999999,0.7594,0.9704121492
267604.824999999,0.7584,0.9706792092
267681.422999999,0.7589,0.9731863839
267757.640999999,0.7589,0.9742506378
267834.373999999,0.7588,0.972783801
267910.933999999,0.7585,0.9730747768
267987.610999999,0.7592,0.9762276786
268064.025999999,0.7584,0.9760084503
268140.634999999,0.7585,0.9762794962
268217.299999999,0.7593,0.9793965242
268293.679999999,0.7592,0.9756736288
268370.147999999,0.7587,0.9778380102
268446.800999999,0.7607,0.9794802296
268523.745999999,0.7601,0.9801020408
268600.364999999,0.759,0.9796436543
268676.947999999,0.7591,0.9793845663
268753.586999999,0.7583,0.9788066008
268830.922999999,0.7596,0.9799824617
268907.332999999,0.7602,0.9786232462
268983.975999999,0.7587,0.9811025191
269060.372999999,0.7596,0.9831792092
269137.199999999,0.7602,0.9810068559
269213.871999999,0.7592,0.9824896365
269291.670999999,0.7597,0.9836734694
269368.156999999,0.7594,0.9823700574
269444.646999999,0.7592,0.9836854273
269521.265999999,0.7601,0.9836415816
269598.673999999,0.7596,0.9847257653
269675.255999999,0.7599,0.9855787628
269751.783999999,0.7595,0.9847496811
269828.217999999,0.7603,0.9863201531
269904.841999999,0.7593,0.9852000957
269981.427999999,0.76,0.9864357462
270058.057999999,0.7601,0.9870017538
270135.265999999,0.7597,0.9862045599
270211.817999999,0.76,0.9849091199
270288.845999999,0.7598,0.9867984694
270365.378999999,0.7593,0.9856544962
270442.353999999,0.7603,0.9872767857
270518.961999999,0.7594,0.9869220344
270595.108999999,0.7587,0.9872648278
270671.416999999,0.7597,0.9863799426
270747.777999999,0.7593,0.9863639987
270824.248999999,0.7595,0.9869977679
270901.420999999,0.7604,0.9880022321
270978.221999999,0.7585,0.9880341199
271054.834999999,0.7583,0.9882732781
271132.190999999,0.7593,0.9881218112
271208.774999999,0.7588,0.988803412
271285.130999999,0.7595,0.9891820791
271361.802999999,0.7591,0.9892299107
271438.471999999,0.7582,0.9887874681
271515.001999999,0.7587,0.9893295599
271591.449999999,0.76,0.988930963
271668.030999999,0.7594,0.9906887755
271744.648999999,0.7597,0.9892378827
271821.31,0.7586,0.9884685906
271897.668,0.7602,0.988277264
271974.383,0.7595,0.9892378827
272050.978,0.7598,0.9884725765
272127.538,0.7601,0.9909478635
272203.967999999,0.7591,0.9911631059
272280.528,0.7597,0.9921237245
272356.956,0.7592,0.9915098852
272433.432,0.7592,0.9918845663
272509.481,0.759,0.9915457589
272586.852,0.7595,0.9913823342
272663.256,0.7598,0.991402264
272739.847,0.7587,0.9897759885
272816.465,0.7593,0.9903898278
272892.954,0.7592,0.9891103316
272969.479,0.7588,0.9921436543
273045.939,0.76,0.9913225446
273122.498,0.7594,0.9909000319
273199,0.7598,0.9894690689
273275.659,0.7601,0.9922991071
273352.256,0.7606,0.9914540816
273429.434,0.7589,0.991015625
273506.788,0.7589,0.9931839923
273583.109,0.7603,0.9926379145
273659.303,0.7599,0.9910435268
273735.57,0.7597,0.991924426
273811.845,0.7609,0.9927415497
273888.248,0.7601,0.9927455357
273965.266,0.7587,0.9937699298
274041.801,0.7587,0.9933235013
274117.949,0.7598,0.9927455357
274194.545,0.7597,0.9935387436
274271.044,0.7589,0.9941924426
274347.651,0.7593,0.9940369898
274424.101,0.7593,0.9924824617
274500.676,0.7609,0.9920479911
274577.292,0.7604,0.9939971301
274653.979,0.7596,0.9938576212
274730.273,0.7601,0.9937619579
274806.569,0.76,0.9934630102
274883.01,0.7596,0.9940609056
274959.455,0.7586,0.9938934949
275036.623,0.7602,0.9932198661
275113.174,0.7599,0.9930723852
275189.751,0.759,0.9923788265
275266.286,0.758,0.9937779018
275342.719,0.7587,0.9937220982
275419.817999999,0.7603,0.9930205676
275497.278,0.7595,0.9938536352
275574.578999999,0.76,0.9930604273
275651.083999999,0.759,0.9910435268
275727.529999999,0.7602,0.992837213
275804.156999999,0.7593,0.994535236
275880.490999999,0.7594,0.9940489477
275957.750999999,0.7599,0.9938376913
276035.046999999,0.7588,0.9929767219
276111.322999999,0.7596,0.994399713
276187.728999999,0.7605,0.994658801
276264.242999999,0.7597,0.9942562181
276340.757999999,0.7593,0.9946508291
276416.884999999,0.7594,0.9945471939
276493.282999999,0.7602,0.9944953763
276569.758999999,0.76,0.9934789541
276646.268,0.76,0.9942801339
276722.914999999,0.7599,0.9944555166
276799.317,0.7606,0.9949338329
276875.947,0.7589,0.9952766263
276952.443,0.7592,0.9954559949
277029.259999999,0.7599,0.9949936224
277105.758999999,0.7597,0.9944913903
277181.787999999,0.7593,0.9938058036
277258.364999999,0.7593,0.9942562181
277334.944999999,0.7588,0.9949736926
277411.811999999,0.7578,0.9950055804
277489.257,0.7595,0.9952168367
277565.720999999,0.7607,0.995053412
277642.621999999,0.7598,0.9954719388
277718.953,0.7588,0.9957110969
277795.345999999,0.7592,0.9953922194
277871.709999999,0.7593,0.9950972577
277948.052999999,0.7593,0.9954081633
278024.606,0.7601,0.9950374681
278101.263999999,0.7596,0.9954759247
278178.336999999,0.7589,0.9952327806
278254.937999999,0.7596,0.9951251594
278331.510999999,0.7598,0.9961694834
278407.838999999,0.7594,0.9960339605
278484.540999999,0.7593,0.9949019452
278560.799999999,0.7595,0.9954918686
278637.297999999,0.7591,0.9958506059
278713.85,0.7591,0.9958904656
278790.311,0.7585,0.9955357143
278866.943999999,0.7588,0.9952766263
278943.536999999,0.7594,0.9953443878
279020.175999999,0.7604,0.9953563457
279096.649,0.7601,0.9961894133
279173.243999999,0.7595,0.9964086416
279249.647999999,0.7602,0.9962093431
279327.033999999,0.7596,0.9966916454
279403.564999999,0.7591,0.9972058355
279480.037999999,0.7588,0.9971101722
279557.050999999,0.7587,0.9965282207
279633.574999999,0.7589,0.9960499043
279710.095999999,0.7589,0.9965082908
279786.694999999,0.7589,0.9950773278
279863.296999999,0.7587,0.9948222258
279940.472999999,0.7592,0.9958705357
280017.053999999,0.7592,0.9965122768
280093.465999999,0.7589,0.9966318559
280170.065999999,0.759,0.9959941008
280246.618999999,0.7595,0.995966199
280323.234999999,0.7592,0.9959143814
280399.857999999,0.7602,0.9963727679
280476.414999999,0.7602,0.9964724171
280553.339999999,0.7598,0.9949298469
280629.618999999,0.7591,0.9955915179
280706.174999999,0.7597,0.9955596301
280782.560999999,0.7592,0.9961734694
280859.004999999,0.7592,0.9955317283
280935.555999999,0.7593,0.9961535395
281012.284999999,0.7595,0.9964086416
281088.692999999,0.7592,0.9963329082
281164.983999999,0.7592,0.9958107462
281241.337999999,0.7586,0.9966517857
281317.948999999,0.76,0.9968112245
281394.541999999,0.7593,0.9958984375
281471.020999999,0.7606,0.9961535395
281547.612999999,0.7596,0.9955357143
281624.038999999,0.76,0.9961734694
281700.226999999,0.7589,0.9965082908
281776.959999999,0.7593,0.9961455676
281853.458999999,0.7592,0.9959741709
281930.048999999,0.7599,0.9965680804
282006.338999999,0.7589,0.99609375
282082.919999999,0.7587,0.9967315051
282159.324999999,0.7589,0.9961654974
282235.590999999,0.7596,0.997010523
282312.667999999,0.7596,0.9959103954
282389.101999999,0.7587,0.9966238839
282465.896999999,0.7593,0.9968112245
282542.183999999,0.7601,0.9962731186
282618.798999999,0.7595,0.9967315051
282695.232999999,0.7603,0.9966717156
282771.858999999,0.7598,0.996611926
282848.682999999,0.7597,0.9971619898
282925.013999999,0.7597,0.9973493304
283001.485999999,0.759,0.9968869579
283077.936999999,0.7597,0.9966677296
283154.363999999,0.7595,0.9969587054
283230.790999999,0.7602,0.9969507334
283307.286999999,0.759,0.9975884885
283383.737999999,0.7598,0.9977678571
283460.200999999,0.7585,0.997010523
283536.853999999,0.7587,0.9972098214
283613.308999999,0.759,0.997524713
283689.781999999,0.7594,0.9971659758
283766.459999999,0.7594,0.9967315051
283842.577999999,0.7595,0.997002551
283919.227999999,0.7592,0.9969108737
283995.559999999,0.7596,0.9970623406
284071.897999999,0.7593,0.9969308036
284148.599999999,0.7597,0.9968510842
284225.099999999,0.7598,0.9965282207
284301.383999999,0.7591,0.9964684311
284378.848999999,0.7598,0.9961495536
284455.388999999,0.7585,0.9967075893
284532.002999999,0.76,0.9969268176
284608.421999999,0.7597,0.997006537
284684.980999999,0.7599,0.9964524872
284763.184999999,0.7585,0.0744977679
284841.483999999,0.7585,0.1463448661
284920.390999999,0.7587,0.2039700255
284998.975999999,0.7584,0.2676937181
285077.593,0.7593,0.3229631696
285155.893999999,0.7589,0.3632613202
285234.419,0.7588,0.3989516901
285312.964,0.7587,0.4349689094
285391.139999999,0.7589,0.4657684949
285470.392999999,0.7588,0.4943917411
285548.866999999,0.7593,0.5222058355
285627.096999999,0.7588,0.5417689732
285705.523999999,0.7592,0.5668566645
285783.909999999,0.7584,0.5917251276
285862.395999999,0.7588,0.6134247449
285941.746999999,0.7586,0.6305524554
286020.364,0.7593,0.6536830357
286098.962,0.7584,0.6658402423
286177.785,0.7584,0.6888871173
286256.655999999,0.7586,0.7062659439
286335.453,0.7587,0.7180365115
286414.262999999,0.7589,0.7375597895
286492.929,0.7588,0.7492028061
286571.54,0.7594,0.7618423151
286650.349999999,0.7585,0.7753427934
286729.908,0.7586,0.7889229911
286808.759,0.7586,0.8003069196
286888.899,0.7597,0.8077407526
286967.905,0.7585,0.8244698661
287046.918,0.7591,0.8333585778
287125.999,0.7587,0.8401745855
287206.241,0.7592,0.848174426
287285.251,0.7587,0.8547712054
287364.249,0.7592,0.8685507015
287442.942,0.7593,0.8716796875
287522.742,0.7587,0.8769451531
287601.614,0.7584,0.8831433355
287681.308,0.7592,0.8907206633
287760.136,0.7595,0.8975685587
287838.777,0.7593,0.9021843112
287917.657,0.7584,0.9096141582
287996.679,0.7583,0.9124641263
288075.638,0.7592,0.9203962054
288154.225,0.7597,0.9195950255
288233.411,0.7596,0.9235969388
288312.413,0.7599,0.9309032207
288391.258,0.7587,0.9343829719
288470.086999999,0.7592,0.9323142538
288548.866,0.7586,0.9387236926
288628.137,0.7586,0.9407924107
288707.138,0.7584,0.9442083865
288786.147,0.7581,0.9469626913
288864.957,0.7588,0.951303412
288943.832,0.7594,0.9505899235
289022.735999999,0.7582,0.951426977
289101.748999999,0.7583,0.9545758929
289180.742999999,0.7586,0.958071588
289259.743,0.7587,0.9581353635
289338.681999999,0.7584,0.9583904656
289417.908,0.7586,0.9615194515
289496.934,0.7597,0.9634925064
289575.876,0.7597,0.9629464286
289654.711,0.7591,0.9642338967
289733.475,0.7593,0.9652702487
289812.243,0.7596,0.9674625319
289891.076,0.7598,0.9679767219
289970.357,0.7597,0.9707469707
290049.288,0.7596,0.9700255102
290128.909,0.7583,0.9707389987
290207.713,0.7586,0.9730787628
290286.282,0.7582,0.9716318559
290365.098,0.7587,0.9728196747
290443.928,0.7597,0.9743662309
290522.702,0.7591,0.9749880421
290601.424,0.7586,0.9763711735
290680.125,0.7588,0.9761639031
290758.96,0.7581,0.9762675383
290837.801,0.7597,0.9779017857
290917.109,0.7584,0.9772560587
290995.87,0.7589,0.9782764668
291075.392,0.758,0.9795838648
291154.205,0.7582,0.9802893814
291233.003,0.7587,0.9809590242
291311.799,0.7592,0.9814931441
291390.826,0.7584,0.981246014
291469.618,0.7589,0.9816924426
291548.466,0.7597,0.9829081633
291627.287,0.7585,0.983071588
291706.05,0.7596,0.9852200255
291784.785,0.7591,0.9821348852
291863.838,0.7591,0.9828284439
291942.461,0.7597,0.9812699298
292022.417,0.7581,0.9835738202
292101.593,0.7593,0.983597736
292180.592,0.7581,0.984510523
292259.424,0.7599,0.9855986926
292338.215,0.7594,0.986977838
292416.96,0.7588,0.9869021046
292495.629,0.7586,0.9848453444
292574.488,0.7588,0.9864198023
292653.307,0.7589,0.9859175702
292732.14,0.7584,0.9865433673
292810.77,0.7598,0.9879464286
292889.404,0.7597,0.9883529974
292967.768,0.759,0.9870575574
293046.185,0.7582,0.9865074936
293124.591,0.7595,0.9868622449
293203.47,0.758,0.9872608418
293282.372,0.7589,0.9896484375
293360.82,0.7585,0.9879982462
293439.762,0.7596,0.9892737564
293518.607,0.7594,0.9897759885
293597.905,0.7582,0.9892578125
293676.699,0.7584,0.9897560587
293755.678,0.7595,0.9900510204
293834.776,0.7599,0.9886320153
293913.672,0.7593,0.9910235969
293992.869,0.7591,0.990489477
294071.82,0.7585,0.990628986
294150.707,0.7599,0.9906887755
294229.244,0.759,0.9900470344
294308.435,0.7583,0.9886639031
294387.481,0.7585,0.9903260523
294466.562,0.7599,0.9903738839
294545.448,0.7583,0.9916095344
294624.601,0.7587,0.9898955676
294703.518,0.7591,0.9922991071
294782.507,0.7581,0.9906648597
294861.533,0.7596,0.9921476403
294940.234,0.7582,0.9904536033
295019.452,0.759,0.9918247768
295099.831,0.7599,0.9918885523
295179.985,0.7584,0.9922154018
295258.837,0.7593,0.9921237245
295337.78,0.7607,0.9923588967
295416.612,0.7602,0.9922632334
295495.43,0.7599,0.9922233737
295574.183,0.7593,0.9922672194
295653.031,0.7593,0.9926458865
295732.418,0.7598,0.9929488202
295811.147,0.7593,0.9925581952
295889.763,0.7602,0.9930723852
295968.356,0.7603,0.9929249043
296046.974,0.7604,0.9928451849
296125.624,0.7602,0.9927614796
296203.997,0.7602,0.9938217474
296282.042,0.7599,0.993494898
296360.139,0.7605,0.9938735651
296438.526,0.7597,0.9937978316
296516.991,0.7604,0.9939413265
296595.138,0.7601,0.9935148278
296673.568,0.7593,0.9930644133
296751.726,0.7596,0.9938416773
296830.225,0.7597,0.9938416773
296908.794,0.7595,0.9932637117
296987.253,0.7589,0.9934590242
297066.086,0.7608,0.9931401467
297144.494,0.761,0.9924625319
297222.833,0.7602,0.9927973533
297301.146,0.7601,0.9929089605
297379.59,0.761,0.993355389
297458.046,0.7602,0.9934749681
297535.948,0.7605,0.9955955038
297614.898,0.7609,0.9949856505
297693.027,0.7604,0.9935746173
297771.45,0.7609,0.9939014668
297849.856,0.7608,0.9947185906
297928.158,0.7609,0.9941206952
298007.081,0.7601,0.9952566964
298085.563,0.7601,0.9953324298
298164.278,0.7599,0.9957549426
298242.581,0.7605,0.9965082908
298320.743,0.7604,0.9957868304
298399.301,0.7605,0.9945511798
298477.576,0.7603,0.9952088648
298556.029,0.7608,0.9944993622
298634.404,0.7601,0.9944953763
298712.959,0.7608,0.9950733418
298792.073,0.7605,0.9947305485
298870.302,0.7594,0.9953483737
298948.411,0.7594,0.9957948023
299026.772,0.7604,0.9954759247
299105.345,0.7596,0.9956911671
299183.735,0.7607,0.9962133291
299262.163,0.7599,0.9966717156
299340.547,0.7599,0.9953324298
299418.631,0.7598,0.9949976084
299496.849,0.7599,0.9951132015
299575.087,0.7602,0.9950773278
299653.57,0.7592,0.9951929209
299733.072,0.7603,0.9959741709
299811.384,0.7606,0.9956154337
299889.888,0.7608,0.9960738202
299968.085,0.7596,0.9960698342
300046.327,0.7597,0.9955476722
300124.778,0.7607,0.9951929209
300203.137,0.7606,0.9957948023
300281.631,0.7608,0.9958107462
300359.988,0.7601,0.9954001913
300438.419,0.7605,0.9952367666
300516.319,0.7604,0.994925861
300594.41,0.7603,0.9965322066
300672.787,0.7595,0.9965919962
300750.611,0.7603,0.9968510842
300828.899,0.7602,0.9961136798
300907.257,0.7595,0.9966477997
300986.034,0.7602,0.9957150829
301065.51,0.7609,0.9956871811
301143.993,0.7601,0.9959303253
301222.141,0.7604,0.9956353635
301300.687,0.7609,0.9962133291
301378.878,0.7594,0.9963926977
301457.346,0.7605,0.9971500319
301536.193,0.7601,0.9966637436
301614.664,0.7596,0.9961136798
301692.586,0.7595,0.9963329082
301771.131,0.7602,0.9961734694
301849.483,0.7593,0.9966278699
301927.846,0.7597,0.9962452168
302006.095,0.7605,0.9971101722
302084.465,0.7596,0.996747449
302162.166,0.7597,0.9970463967
302240.971,0.76,0.9966677296
302320.433,0.7598,0.9968670281
302398.865,0.7591,0.9962611607
302477.926,0.7607,0.9955157844
302556.622,0.76,0.9958147321
302634.986,0.7603,0.9962691327
302713.4,0.7609,0.9958107462
302792.785,0.7598,0.9961296237
302871.031,0.7602,0.995316486
302949.406,0.7601,0.9957469707
303027.61,0.7609,0.9965521365
303105.806,0.7607,0.9963926977
303184.23,0.7598,0.9969905931
303262.207,0.7592,0.9964325574
303340.592,0.759,0.9965720663
303418.959,0.7602,0.9964285714
303497.171,0.76,0.996348852
303575.49,0.7604,0.9966517857
303653.984,0.759,0.9967315051
303732.872,0.7594,0.9971619898
303811.107,0.761,0.9971699617
303889.022,0.7606,0.9965919962
303967.393,0.7594,0.9965720663
304045.837,0.7609,0.997010523
304124.1,0.7603,0.996619898
304202.412,0.7601,0.9966438138
304280.884,0.7608,0.9978077168
304359.649,0.7602,0.9969866071
304437.928,0.7607,0.9971500319
304517.183,0.76,0.9971500319
304595.278,0.7605,0.9969308036
304673.592,0.7602,0.997261639
304751.9,0.7601,0.9969706633
304830.34,0.7597,0.997524713
304910.024,0.7595,0.9968630421
304988.428,0.7606,0.9969108737
305066.944,0.7594,0.9976442921
305145.066,0.761,0.9976084184
305224.234,0.7607,0.9973453444
305302.438,0.7598,0.9972058355
305380.709,0.7593,0.9962332589
305459.265,0.7601,0.9970822704
305537.393,0.7591,0.9972297513
305615.933,0.7605,0.9968112245
305695.448,0.7602,0.9965481505
305773.981,0.7597,0.9972496811
305852.096,0.76,0.9969626913
305930.501,0.759,0.9971898916
306008.957,0.7607,0.9970503827
306088.205,0.7604,0.9963089923
306166.592,0.7603,0.9960459184
306245.057,0.7603,0.9969706633
306323.246,0.7597,0.9974290497
306401.53,0.7605,0.9972895408
306479.931,0.7608,0.9967075893
306558.501,0.7603,0.9980070153
306636.727,0.7604,0.9975087691
306715.095,0.7598,0.9965720663
306793.795,0.7586,0.9969507334
306873.441,0.7596,0.9974888393
306952.008,0.7607,0.9968869579
307030.511,0.7597,0.9970902423
307108.945,0.7591,0.9968112245
307187.31,0.76,0.9966916454
307266.371,0.7603,0.9967275191
307345.059,0.761,0.9971659758
307423.485,0.76,0.9976642219
307501.762,0.7594,0.9976203763
307580.212,0.7605,0.9976283482
307658.118,0.7604,0.9977997449
307736.377,0.7605,0.9977080676
307814.975,0.7604,0.9975446429
307893.299,0.7608,0.9979033801
307971.783,0.76,0.9975685587
308051.003,0.7606,0.9973692602
308128.973,0.7597,0.9973612883
308207.227,0.7596,0.9976283482
308285.583,0.7594,0.9975087691
308364.652,0.7601,0.0619858099
308443.818,0.7605,0.1316206952
308523.244,0.76,0.203902264
308602.624,0.7604,0.262372449
308681.439,0.7605,0.3067123724
308760.337,0.7597,0.3543247768
308839.113,0.7599,0.3921436543
308918.545,0.7605,0.4286352041
308997.71,0.7599,0.4621970663
309076.686,0.7596,0.4929328763
309155.988,0.7597,0.521743463
309235.182,0.7595,0.5469905931
309314.266,0.7593,0.5691087372
309393.394,0.7597,0.5931481186
309472.318,0.7599,0.6155173788
309551.222,0.7592,0.6346540179
309630.363,0.7598,0.6555683992
309709.519,0.7597,0.6716677296
309788.526,0.7597,0.6865433673
309867.633,0.7598,0.7095623406
309946.599,0.7596,0.7202367666
310025.563,0.7598,0.7367665816
310104.768,0.7594,0.7521882972
310183.942,0.7591,0.7639708227
310263.131,0.7593,0.7776347258
310342.241,0.7594,0.7923748406
310421.574,0.7602,0.8060985332
310500.556,0.7593,0.8162029656
310579.813,0.76,0.8191127232
310658.996,0.7594,0.8372688138
310737.881,0.76,0.8445432079
310818.184,0.7605,0.8551658163
310897.3,0.7589,0.8619220344
310976.551,0.7601,0.8667091837
311055.792,0.76,0.8757453763
311135.117,0.7591,0.8848453444
311214.04,0.759,0.8906728316
311293.411,0.7595,0.8964524872
311372.559,0.7588,0.9015983737
311451.463,0.7599,0.9083466199
311530.608,0.7599,0.913799426
311609.692,0.7593,0.9159199617
311688.712,0.759,0.9217155612
311767.545,0.7587,0.9241350446
311847.016,0.7598,0.9309669962
311926.196,0.7587,0.9313177615
312005.11,0.7591,0.9371014031
312084.911,0.7595,0.9368303571
312163.89,0.7596,0.9421237245
312243.999,0.7589,0.9450175383
312323.109,0.7604,0.9474330357
312402.22,0.7603,0.9506975446
312481.222,0.76,0.9512157207
312560.083,0.7598,0.9509207589
312639.736,0.7596,0.9573341837
312718.682,0.7599,0.956509088
312797.713,0.7597,0.9564453125
312876.958,0.7601,0.9616151148
312956.021,0.7596,0.9640385842
313034.898,0.7601,0.9605947066
313114.222,0.7597,0.9633808992
313192.932,0.7593,0.9652742347
313272.05,0.7602,0.9667091837
313351.774,0.7592,0.9690210459
313432.047,0.7602,0.9678651148
313511.196,0.7595,0.971619898
313590.3,0.7595,0.9727479273
313669.431,0.759,0.9737962372
313748.522,0.7601,0.9724728954
313827.613,0.7598,0.9737324617
313906.861,0.7598,0.9734095982
313985.919,0.7601,0.976949139
314065.017,0.7597,0.9773158482
314143.721,0.7595,0.9756616709
314222.935,0.7596,0.9769770408
314302.057,0.7603,0.979037787
314381.056,0.7601,0.9780293367
314460.157,0.7601,0.980333227
314539.675,0.7602,0.9807397959
314618.611,0.76,0.9812978316
314697.92,0.759,0.9813536352
314776.93,0.7599,0.9807796556
314856.084,0.7597,0.9814692283
314935.243,0.7602,0.9821787309
315014.353,0.7598,0.9835459184
315093.94,0.7596,0.9833745217
315172.974,0.7601,0.9846221301
315251.87,0.7588,0.9829559949
315330.782,0.7595,0.9832708865
315409.636,0.7604,0.9849210778
315488.697,0.7607,0.983597736
315567.586,0.759,0.9855986926
315647.912,0.7596,0.9863081952
315726.966,0.7595,0.9867267219
315806.038,0.7588,0.9855787628
315885.904,0.7594,0.9859255421
315965.888,0.7602,0.9873604911
316045.092,0.7603,0.9857621173
316124.202,0.7599,0.9877710459
316203.406,0.7601,0.9869579082
316282.55,0.7604,0.9864237883
316361.153,0.7589,0.9884765625
316440.308,0.76,0.9887476084
316519.545,0.7594,0.9882932079
316598.641,0.7594,0.9881576849
316677.67,0.7602,0.9878507653
316756.461,0.7592,0.9881138393
316835.459,0.758,0.9893893495
316915.868,0.7592,0.9898676658
316994.959,0.7597,0.9889628508
317073.838,0.7589,0.9900470344
317152.766,0.7588,0.9885004783
317231.9,0.7598,0.9889748087
317310.934,0.7599,0.9908681441
317390.518,0.7591,0.9900510204
317470.081,0.7594,0.9894889987
317549.924,0.7594,0.9903021365
317628.962,0.7601,0.9904695472
317707.874,0.76,0.9901466837
317787.091,0.759,0.9904137436
317866.189,0.759,0.9917490434
317945.205,0.7603,0.9916055485
318024.39,0.7591,0.9923509247
318103.254,0.7601,0.9930165816
318182.169,0.7603,0.9915537309
318261.802,0.7604,0.9898676658
318340.793,0.7602,0.9913903061
318420.01,0.7599,0.9924784758
318499.131,0.7602,0.9921476403
318577.836,0.7596,0.9919363839
318656.937,0.7604,0.9922632334
318736.75,0.7596,0.9903220663
318815.889,0.7598,0.9914660395
318894.959,0.7601,0.9922871492
318974.907,0.7604,0.9927375638
319053.806,0.7601,0.9924824617
319132.563,0.7598,0.9922592474
319211.652,0.7596,0.9930604273
319290.773,0.7606,0.9940011161
319370.022,0.7606,0.9933952487
319449.53,0.7597,0.9931202168
319528.663,0.7592,0.9925581952
319607.389,0.7594,0.9939971301
319687.042,0.7599,0.9936383929
319766.176,0.7602,0.9939572704
319845.286,0.7609,0.9931919643
319924.287,0.76,0.992964764
320003.137,0.7603,0.9930444834
320082.637,0.7604,0.9942562181
320161.652,0.7594,0.9942203444
320240.756,0.7595,0.9949976084
320319.869,0.7602,0.9952088648
320399.175,0.7602,0.9957150829
320478.537,0.7592,0.9938137755
320557.405,0.7602,0.9930006378
320636.452,0.7597,0.9936383929
320715.617,0.7597,0.9938217474
320794.719,0.7596,0.9928850446
320873.84,0.7602,0.9934231505
320952.836,0.7599,0.992841199
321032.417,0.7601,0.9932955995
321111.541,0.7591,0.9942960778
321190.737,0.7595,0.9946986607
321269.847,0.7603,0.9953364158
321348.525,0.7593,0.994535236
321427.226,0.7592,0.9955875319
321506.298,0.7598,0.9935387436
321585.598,0.7605,0.9933793048
321664.876,0.7602,0.9939213967
321743.695,0.7602,0.9933673469
321822.676,0.7592,0.9944953763
321901.538,0.7588,0.9940768495
321980.609,0.7595,0.9946986607
322060.137,0.7583,0.9953364158
322139.25,0.7598,0.9945591518
322218.506,0.7599,0.9950135523
322297.617,0.7601,0.9944515306
322376.697,0.7604,0.9954759247
322455.778,0.7594,0.9954360651
322534.873,0.7592,0.9959462691
322614.015,0.7599,0.9955556441
322694.291,0.7604,0.9951092156
322773.232,0.7605,0.9951610332
322852.361,0.7596,0.9961136798
322931.507,0.7588,0.9963089923
323010.504,0.7597,0.9961854273
323089.623,0.7597,0.9954559949
323168.601,0.7595,0.9952965561
323247.618,0.7593,0.9959901148
323326.752,0.76,0.9948899872
323405.411,0.7586,0.995053412
323484.595,0.7597,0.9955157844
323563.688,0.7595,0.9960100446
323642.707,0.7595,0.9954280931
323722.567,0.7598,0.9955516582
323801.491,0.7599,0.996611926
323880.316,0.759,0.9953762755
323959.286,0.7593,0.9954520089
324038.448,0.7604,0.9958665497
324117.986,0.7604,0.9951171875
324197.062,0.7604,0.995962213
324276.231,0.7599,0.9959343112
324355.457,0.7606,0.9960538903
324434.849,0.7599,0.9953722895
324513.683,0.7605,0.995316486
324592.819,0.76,0.9953125
324671.994,0.76,0.9964325574
324751.259,0.7604,0.9961535395
324830.596,0.7603,0.9963010204
324910.387,0.7599,0.9959901148
324989.644,0.7596,0.9962133291
325068.597,0.7585,0.9952367666
325147.759,0.7589,0.9964245855
325226.862,0.7592,0.9957948023
325305.961,0.7598,0.9957748724
325385.078,0.7587,0.9963329082
325463.971,0.7596,0.9950135523
325544.288,0.7591,0.9955436862
325623.735,0.7591,0.9954161352
325703.041,0.7595,0.9951371173
325782.645,0.7597,0.9952845982
325861.372,0.76,0.9958824936
325940.629,0.7599,0.996352838
326019.76,0.7594,0.9962332589
326099.043,0.7598,0.9961933992
326178.228,0.7591,0.9956552934
326257.243,0.76,0.9958864796
326336.485,0.7604,0.9961096939
326415.348,0.7601,0.9965959821
326494.475,0.7602,0.9965521365
326573.459,0.7603,0.996352838
326652.639,0.76,0.9960060587
326731.889,0.7607,0.9961535395
326811.032,0.76,0.9965680804
326890.146,0.7603,0.9973493304
326969.249,0.7601,0.9968032526
327048.986,0.76,0.9976283482
327128.981,0.7602,0.996878986
327207.855,0.7601,0.9969866071
327287.852,0.7599,0.9967075893
327367.065,0.7598,0.9971859056
327446.193,0.7605,0.9962492028
327525.984,0.7597,0.9973493304
327605.289,0.76,0.9974091199
327684.229,0.7604,0.9971859056
327764.118,0.7605,0.9969108737
327843.272,0.7612,0.9965322066
327922.377,0.7597,0.9969108737
328001.49,0.7593,0.9966238839
328081.836,0.7598,0.9965481505
328161.057,0.7598,0.9971061862
328240.492,0.7594,0.9973891901
328319.653,0.7598,0.9961136798
328399.445,0.7601,0.9975486288
328478.519,0.7592,0.9968231824
328557.733,0.76,0.9966079401
328636.952,0.7596,0.9966876594
328717.089,0.7597,0.9973852041
328796.12,0.7604,0.9973094707
328875.05,0.7606,0.9968670281
328954.291,0.76,0.9973493304
329033.395,0.7603,0.9967315051
329112.415,0.7611,0.9972058355
329191.26,0.7598,0.9970902423
329270.417,0.7604,0.9969626913
329349.303,0.7597,0.9964923469
329428.377,0.7601,0.9972496811
329507.464,0.7601,0.9975685587
329586.583,0.7597,0.9972855548
329665.759,0.7602,0.9973094707
329744.753,0.7607,0.9974091199
329823.902,0.7613,0.9976442921
329903.218,0.761,0.9975047832
329982.367,0.7598,0.9973493304
330061.485,0.7606,0.9971061862
330140.772,0.7596,0.997528699
330219.863,0.76,0.9972257653
330299.131,0.7606,0.997787787
330378.231,0.761,0.9973254145
330457.211,0.7606,0.9976841518
330536.311,0.7602,0.997528699
330615.092,0.7601,0.9977240115
330694.361,0.7605,0.9974848533
330773.406,0.7601,0.9976442921
330852.992,0.7602,0.9978675064
330932.081,0.7604,0.9981863839
331010.799,0.7599,0.9982222577
331089.868,0.7598,0.9976881378
331168.922,0.7598,0.9980867347
331247.723,0.7606,0.9976482781
331326.398,0.7612,0.9979073661
331405.884,0.7603,0.9974689094
331485.64,0.7605,0.9981664541
331565.365,0.7608,0.9977678571
331644.447,0.7603,0.9980867347
331723.566,0.7605,0.9974848533
331802.294,0.7608,0.9979272959
331881.099,0.7604,0.9980229592
331960.295,0.7607,0.9978435906
332039.443,0.7607,0.9975605867
334581.359,0.761,0.9970304528
337370.793,0.7609,0.9947146046
339120.465,0.7605,0.9978037309
341120.317,0.7615,0.9968670281
344630.703,0.7606,0.9971221301
346494.294,0.7599,0.9975486288
349526.833,0.7606,0.9964524872
352276.548,0.7606,0.9978675064
355416.619,0.7599,0.9966637436
359188.467,0.761,0.9969706633
362157.939,0.7617,0.998182398
365123.399,0.7615,0.9978874362
367273.686,0.7615,0.9978475765
371233.542,0.7612,0.9979272959
375502.737,0.7615,0.9984255421
380714.314,0.762,0.997783801
386199.83,0.7611,0.9979631696
391706.494,0.7619,0.998824139
397058.799,0.7621,0.9974489796
401454.852,0.7622,0.9977279974
407551.89,0.7635,0.9968510842
414040.051,0.7635,0.9972217793
418723.899,0.764,0.9976881378
425423.131,0.7643,0.9973453444
431151.293,0.7639,0.9980548469


==> images/experiments/V_25/V_25_vary_k_CIFAR_100/arc/training_k_5.csv <==
time/s,test acc,training acc 
25.533,0.1132,0.0929129464
50.459,0.1674,0.1778380102
75.397,0.2218,0.2514588648
100.416,0.2932,0.3146922832
125.556,0.3429,0.3679966518
150.494,0.3563,0.4124641263
175.385,0.4247,0.4495934311
200.685,0.4634,0.4813895089
226.109,0.4433,0.51171875
250.931,0.4755,0.5378268495
276.147,0.4391,0.5571189413
300.836,0.4938,0.5802375638
325.603,0.5194,0.5995137117
350.412,0.5122,0.6175263074
375.939,0.5171,0.6336854273
400.746,0.531,0.6516820791
425.714,0.5373,0.6658322704
450.498,0.5688,0.6828324298
475.144,0.5492,0.691270727
499.878,0.5821,0.70859375
524.906,0.5742,0.7221898916
549.938,0.5868,0.7322544643
574.742,0.5817,0.7473054847
599.557,0.57,0.7560626594
624.451,0.5775,0.7646085778
649.232,0.5819,0.7765226403
674.069,0.5942,0.7860132334
699.675,0.5858,0.7965361926
724.528,0.5903,0.8006776148
749.424,0.6023,0.8107142857
774.266,0.6032,0.8184351084
799.2,0.6006,0.8259486607
823.903,0.5956,0.8358856824
848.779,0.5804,0.839975287
873.893,0.6034,0.8501873406
898.932,0.6039,0.853121014
923.792,0.6009,0.8627192283
948.852,0.5978,0.8630939094
973.794,0.6168,0.8713209503
998.829,0.6016,0.8768933355
1023.571,0.5961,0.8801817602
1048.176,0.6129,0.8888831314
1072.993,0.6205,0.8925542092
1097.707,0.6111,0.8955636161
1122.67,0.615,0.8989277742
1147.462,0.6062,0.9008968431
1172.209,0.6134,0.9077646684
1197.278,0.6188,0.912635523
1222.084,0.626,0.9175542092
1247.192,0.6145,0.9165816327
1271.989,0.6262,0.9183912628
1297.223,0.6281,0.923832111
1322.573,0.6234,0.9267578125
1347.825,0.631,0.9281608737
1372.584,0.6216,0.9320990115
1397.385,0.6165,0.933848852
1422.626,0.6254,0.9382892219
1448.188,0.6285,0.938540338
1472.962,0.6203,0.941015625
1498.572,0.6221,0.9429049745
1523.368,0.6273,0.9471819196
1548.189,0.623,0.9485570791
1573.226,0.6244,0.9473254145
1598.78,0.618,0.9503706952
1623.517,0.6449,0.9517458546
1648.407,0.6387,0.952602838
1673.572,0.6399,0.9538903061
1698.421,0.6315,0.9569435587
1723.578,0.6242,0.9574736926
1748.556,0.6373,0.9580795599
1773.368,0.6286,0.9570392219
1798.243,0.6346,0.9624202806
1823.29,0.6402,0.9617386798
1848.158,0.6357,0.9628228635
1872.928,0.6358,0.9663384885
1897.456,0.6349,0.965880102
1922.198,0.6348,0.9679368622
1947.039,0.639,0.9670639349
1971.912,0.6422,0.9686742666
1996.725,0.641,0.9715401786
2021.682,0.6393,0.9687181122
2047.195,0.6406,0.966537787
2072.545,0.6418,0.9714126276
2097.297,0.6464,0.9732860332
2122.551,0.649,0.9721739477
2147.406,0.6433,0.9721938776
2172.57,0.6354,0.9736208546
2198.03,0.6426,0.9733179209
2223.67,0.6457,0.9744260204
2248.437,0.6464,0.9757055166
2273.307,0.647,0.9759964923
2298.513,0.6416,0.9739516901
2323.613,0.6446,0.9764548788
2348.967,0.6439,0.9775310906
2373.64,0.6484,0.9780333227
2398.686,0.6454,0.9750837054
2423.836,0.6471,0.9789221939
2448.993,0.6538,0.9802295918
2474.086,0.6415,0.9788265306
2499.431,0.6368,0.9795679209
2524.482,0.6438,0.9789421237
2549.397,0.6462,0.9801857462
2574.502,0.6506,0.9823899872
2599.348,0.6506,0.9810985332
2624.118,0.6498,0.9806202168
2649.018,0.6491,0.9822385204
2674.015,0.6501,0.9817083865
2698.919,0.6448,0.9824099171
2724.43,0.6568,0.9821348852
2749.235,0.6473,0.9841318559
2774.112,0.6566,0.9836854273
2799.231,0.6508,0.9848254145
2823.954,0.6496,0.9840481505
2848.901,0.6492,0.9833864796
2873.726,0.6553,0.9842075893
2899.263,0.6486,0.9846181441
2924.441,0.6474,0.9841358418
2949.532,0.6523,0.9855309311
2974.402,0.6508,0.9851801658
2999.317,0.6569,0.9878627232
3024.219,0.6545,0.9865074936
3049.078,0.6535,0.9863879145
3073.945,0.6531,0.9853914222
3099.154,0.652,0.9870296556
3124.012,0.6513,0.9853794643
3149.695,0.6537,0.9861367985
3174.532,0.6547,0.9857860332
3199.931,0.6541,0.9866509885
3224.975,0.6526,0.9895926339
3249.974,0.6563,0.9879703444
3274.875,0.6526,0.9877112564
3300.134,0.6541,0.9887755102
3325.605,0.6527,0.9883091518
3350.345,0.645,0.988277264
3375.256,0.6507,0.988536352
3400.556,0.6579,0.9880620217
3425.425,0.6543,0.9894132653
3451.037,0.6543,0.9889708227
3476.382,0.653,0.9874202806
3501.995,0.657,0.988536352
3526.802,0.6567,0.9891342474
3551.625,0.6564,0.9899952168
3576.342,0.647,0.987631537
3601.504,0.6568,0.9884725765
3626.55,0.6612,0.9896882972
3651.362,0.6565,0.9893375319
3676.103,0.6558,0.9899832589
3701.235,0.6569,0.9905691964
3726.645,0.6578,0.9894690689
3751.865,0.6531,0.9884765625
3776.661,0.6551,0.9886360013
3801.41,0.6592,0.9891143176
3826.417,0.6587,0.9911112883
3851.227,0.6626,0.9886599171
3876.063,0.6594,0.9893933355
3901.114,0.6535,0.9891701212
3926.336,0.6565,0.9896125638
3951.337,0.658,0.9910993304
3976.31,0.6563,0.9908083546
4001.402,0.6509,0.9909638074
4026.297,0.6584,0.991270727
4051.277,0.6595,0.9913663903
4076.132,0.6579,0.9920679209
4101.436,0.6589,0.9911232462
4126.433,0.6612,0.9911710778
4151.293,0.6591,0.9922871492
4175.972,0.6636,0.9929049745
4200.822,0.6599,0.9927814094
4225.685,0.6605,0.9909518495
4250.349,0.6601,0.9922273597
4275.322,0.6581,0.9910036671
4300.054,0.6607,0.9915497449
4324.758,0.6533,0.990888074
4349.549,0.6549,0.9919563138
4375.192,0.6601,0.9910634566
4400.408,0.6566,0.9907684949
4425.38,0.6606,0.9899633291
4450.962,0.6562,0.9922831633
4475.737,0.6594,0.992837213
4500.486,0.657,0.9925223214
4525.149,0.6605,0.9927016901
4550.272,0.6571,0.991661352
4575.225,0.6623,0.9932796556
4600.132,0.6613,0.9924186862
4624.821,0.6564,0.9926618304
4649.841,0.664,0.9934789541
4674.883,0.6579,0.9927256059
4699.704,0.66,0.9916254783
4724.612,0.6626,0.9925223214
4749.398,0.6603,0.9925382653
4774.457,0.6674,0.9937978316
4799.621,0.658,0.9926857462
4824.292,0.6635,0.9935985332
4848.98,0.6624,0.9929966518
4874.403,0.6593,0.9930564413
4899.213,0.6625,0.9930165816
4924.118,0.6624,0.9926977041
4948.964,0.6659,0.9929807079
4973.997,0.6624,0.9934829401
4999.271,0.6628,0.9937818878
5024.038,0.6584,0.9933035714
5048.748,0.6598,0.9930245536
5073.602,0.6608,0.9928691008
5098.5,0.6669,0.993223852
5123.453,0.6601,0.9930245536
5148.27,0.6616,0.9938217474
5173.421,0.6554,0.9938735651
5198.788,0.6648,0.9939134247
5223.657,0.6659,0.9944794324
5249.094,0.6654,0.9924226722
5274.152,0.6636,0.9932597258
5299.034,0.6619,0.9930365115
5323.834,0.6594,0.9941964286
5348.673,0.6623,0.9937739158
5373.473,0.6656,0.9938177615
5398.239,0.6671,0.9942402742
5423.011,0.6602,0.9946308992
5448.156,0.66,0.9943757972
5473.518,0.669,0.9945591518
5498.46,0.6646,0.9945192921
5523.592,0.6628,0.9948700574
5548.503,0.6613,0.994786352
5573.751,0.6587,0.9944953763
5598.437,0.6646,0.9954559949
5623.234,0.6629,0.9952527105
5648.049,0.6643,0.9957110969
5673.431,0.666,0.9948102679
5698.231,0.6653,0.9938974809
5724.048,0.6615,0.9952168367
5749.327,0.6664,0.994917889
5774.269,0.6535,0.9946508291
5799.34,0.6621,0.9938137755
5824.159,0.6574,0.9937779018
5849.193,0.6618,0.9936702806
5874.088,0.6629,0.9938576212
5899.516,0.6622,0.9940808355
5925.241,0.6639,0.9944714605
5950.014,0.6611,0.9949577487
5975.063,0.6578,0.9941206952
6000.245,0.6673,0.9941565689
6025.303,0.6602,0.9944953763
6050.244,0.6666,0.9956353635
6075.277,0.6579,0.9939174107
6100.246,0.6611,0.9940808355
6125.152,0.6643,0.9937779018
6150.203,0.6661,0.9940170599
6175.479,0.6664,0.995176977
6200.471,0.6644,0.9946707589
6225.419,0.6698,0.9953364158
6250.225,0.6652,0.9954759247
6275.085,0.6636,0.9956552934
6300.341,0.6634,0.9946388712
6325.29,0.668,0.9952965561
6350.015,0.6593,0.9943757972
6374.874,0.6646,0.9955556441
6399.571,0.6642,0.9955157844
6424.66,0.6643,0.9953125
6449.463,0.6579,0.9960259885
6474.186,0.6703,0.9959741709
6498.843,0.6638,0.9960339605
6523.767,0.668,0.99609375
6548.641,0.6638,0.9954958546
6573.392,0.6674,0.9957110969
6598.3,0.6636,0.9960499043
6623.02,0.6659,0.9964485013
6648.45,0.6664,0.9963926977
6673.852,0.6679,0.9956951531
6699.028,0.663,0.9960259885
6724.232,0.6645,0.9953922194
6749.049,0.6604,0.9949338329
6773.906,0.6655,0.9947305485
6798.641,0.6611,0.9949976084
6823.469,0.6655,0.9958745217
6848.461,0.6627,0.9957270408
6873.794,0.6578,0.9962492028
6898.626,0.6664,0.995571588
6923.58,0.6616,0.9956234056
6948.462,0.6738,0.9969108737
6973.783,0.668,0.9955357143
6999.439,0.6669,0.9968311543
7024.288,0.6666,0.9968470982
7049.811,0.6669,0.9968112245
7075.022,0.6673,0.9967713648
7099.926,0.6685,0.9959701849
7125.379,0.6673,0.9961136798
7150.178,0.6714,0.9961933992
7175.528,0.6719,0.9962053571
7200.444,0.6656,0.9954679528
7225.243,0.6692,0.9950294962
7249.953,0.6639,0.996089764
7275.513,0.6696,0.9964485013
7300.518,0.6665,0.9962492028
7325.448,0.6621,0.9972895408
7350.328,0.6646,0.996348852
7375.252,0.6709,0.9964644452
7400.597,0.6647,0.9961495536
7425.447,0.6675,0.9959741709
7451.05,0.6679,0.9962890625
7475.979,0.664,0.9962332589
7500.768,0.6711,0.9960419324
7527.484,0.6731,0.0936862245
7553.996,0.674,0.1727000957
7580.464,0.6728,0.2423309949
7607.813,0.6752,0.306246014
7634.525,0.6742,0.3597496811
7661.165,0.674,0.407684949
7688.311,0.6756,0.4474609375
7715.387,0.6765,0.4846699617
7741.887,0.6756,0.517191486
7769.456,0.6754,0.5433872768
7795.807,0.6769,0.5668606505
7823.023,0.6772,0.591147162
7849.568,0.677,0.6091477997
7876.316,0.6762,0.6289261798
7902.942,0.68,0.6451570472
7929.711,0.6788,0.6611049107
7956.675,0.6808,0.676434949
7983.113,0.6801,0.6920838648
8009.75,0.6827,0.7102439413
8036.05,0.6805,0.7210379464
8063.527,0.6815,0.7349968112
8090.213,0.6835,0.7471978635
8116.968,0.6825,0.7563895089
8143.647,0.686,0.7696787309
8170.109,0.6874,0.779292889
8197.493,0.6869,0.786328125
8224.426,0.6866,0.8010841837
8251.179,0.6848,0.8069475446
8277.866,0.6896,0.8168367347
8304.49,0.6861,0.8260044643
8331.179,0.6865,0.8313496492
8357.746,0.6887,0.8413384885
8384.686,0.6845,0.8495934311
8411.255,0.6892,0.850135523
8437.97,0.6897,0.8607820472
8464.635,0.6896,0.8664580676
8491.353,0.6906,0.8728754783
8518.002,0.6913,0.8769052934
8544.823,0.6923,0.8844228316
8571.394,0.6878,0.8866430166
8598.025,0.6889,0.8949776786
8625.482,0.6872,0.8955117985
8652.966,0.6874,0.9029177296
8679.517,0.6919,0.9024633291
8706.413,0.693,0.9107780612
8733.106,0.6929,0.9133928571
8759.639,0.6926,0.9181999362
8786.113,0.6905,0.9222576531
8812.893,0.6902,0.925526148
8839.499,0.693,0.9257254464
8866.476,0.6928,0.9312978316
8893.173,0.6916,0.9310865753
8919.847,0.693,0.9367466518
8946.699,0.6953,0.9373086735
8973.751,0.6915,0.9396245217
9000.803,0.692,0.9451650191
9028.382,0.6908,0.940497449
9055.647,0.6939,0.9437300702
9082.341,0.6912,0.9465640944
9109.063,0.6942,0.9493183992
9135.705,0.6939,0.9518136161
9162.609,0.69,0.9530771684
9189.307,0.6911,0.9545918367
9215.96,0.6914,0.9554807079
9242.571,0.6926,0.9556839923
9270.054,0.6964,0.9595583546
9296.898,0.692,0.9609614158
9323.662,0.6907,0.9614716199
9350.414,0.6892,0.9618662309
9376.638,0.6939,0.9629504145
9403.532,0.693,0.9638711735
9430.18,0.6941,0.9622688138
9457.088,0.6899,0.963540338
9484.21,0.6914,0.969013074
9511.38,0.6941,0.967837213
9538.039,0.6927,0.9696747449
9565.179,0.6975,0.9693718112
9592.462,0.6952,0.9704280931
9619.168,0.6907,0.971348852
9646.266,0.6957,0.973301977
9672.806,0.6916,0.9727000957
9699.45,0.6933,0.9726841518
9725.849,0.6977,0.9739915497
9752.695,0.6917,0.9733498087
9779.535,0.6925,0.9734215561
9806.537,0.6956,0.9748963648
9832.981,0.6934,0.9741230867
9860.064,0.6947,0.9749402105
9886.769,0.6933,0.9753427934
9913.817,0.695,0.9760084503
9940.707,0.6932,0.9785315689
9967.326,0.6913,0.9784398916
9993.856,0.6973,0.9785355548
10020.709,0.6964,0.9792769452
10048.017,0.694,0.9819595026
10074.64,0.6959,0.9810786033
10101.456,0.6972,0.9820750957
10128.254,0.6961,0.9806401467
10154.628,0.7002,0.9806202168
10181.169,0.6933,0.9820790816
10207.813,0.7,0.9840481505
10235.08,0.6976,0.9839405293
10261.831,0.6986,0.9807437819
10288.978,0.6964,0.9806839923
10315.865,0.6931,0.9810267857
10342.868,0.6942,0.9817841199
10369.773,0.6952,0.983462213
10396.621,0.6954,0.9839644452
10423.643,0.6943,0.9841079401
10450.179,0.6927,0.9855867347
10476.987,0.695,0.9862085459
10503.487,0.6964,0.9864756059
10530.737,0.6984,0.9850605867
10557.514,0.6964,0.9841438138
10584.486,0.6999,0.9846819196
10611.55,0.6979,0.9868821747
10638.674,0.6969,0.9868024554
10665.198,0.6962,0.9848573023
10692.556,0.6968,0.9865274235
10719.323,0.6964,0.9857501594
10745.955,0.6968,0.9861686862
10772.968,0.6951,0.986459662
10800.132,0.6955,0.9877311862
10826.716,0.6969,0.9874362245
10853.392,0.7002,0.986973852
10880.332,0.6993,0.9882732781
10906.951,0.6994,0.9881776148
10934.236,0.6999,0.9891661352
10960.917,0.6967,0.9880620217
10987.312,0.6985,0.9881138393
11014.003,0.6997,0.9884765625
11041.215,0.6982,0.9896324936
11068.76,0.6994,0.9895408163
11095.494,0.6955,0.9890385842
11122.043,0.6997,0.9887515944
11148.907,0.6965,0.989588648
11175.724,0.6985,0.9883888712
11202.433,0.6996,0.9887555804
11229.199,0.6991,0.989325574
11256.371,0.699,0.9881576849
11283.069,0.6939,0.9893136161
11309.755,0.6985,0.9891860651
11336.516,0.7006,0.9905931122
11363.182,0.6993,0.9895487883
11389.776,0.7014,0.9896285077
11416.423,0.7015,0.9911750638
11443.124,0.6979,0.9914500957
11469.913,0.6955,0.9912228954
11497.229,0.698,0.9898278061
11523.855,0.699,0.9914381378
11551.248,0.7012,0.9916055485
11577.897,0.7001,0.9903738839
11604.875,0.6969,0.9900868941
11632.681,0.6981,0.9907445791
11660.048,0.6952,0.9901466837
11686.853,0.7003,0.9910475128
11713.697,0.6988,0.9920440051
11740.374,0.6951,0.9910634566
11767.596,0.6988,0.9915098852
11794.443,0.6973,0.9915457589
11821.793,0.6983,0.9899075255
11848.928,0.7005,0.9896643814
11875.4,0.697,0.9913504464
11902.202,0.6982,0.9918805804
11929.35,0.6985,0.9929049745
11956.852,0.6957,0.9936623087
11983.715,0.6986,0.9931361607
12010.593,0.6993,0.9925462372
12037.142,0.6976,0.9923270089
12064.536,0.7001,0.9929846939
12091.237,0.7008,0.9917689732
12118.071,0.6989,0.9926259566
12145.363,0.6992,0.9917610013
12172.21,0.6993,0.9925023916
12198.899,0.7022,0.9927853954
12226.166,0.6978,0.9929209184
12252.944,0.6999,0.9919642857
12279.35,0.698,0.9929767219
12306.356,0.6996,0.9934191645
12334.019,0.6989,0.9932836416
12360.808,0.7005,0.9941565689
12388.349,0.7012,0.9948102679
12415.33,0.6991,0.9946548151
12442.225,0.6996,0.9940330038
12469.62,0.7012,0.9948381696
12496.75,0.6984,0.993100287
12523.51,0.6998,0.9943797832
12550.12,0.7009,0.9935188138
12576.864,0.6961,0.9937141263
12604.418,0.7027,0.9938217474
12631.236,0.7004,0.9936583227
12658.406,0.7006,0.9943558673
12685.123,0.7022,0.9931122449
12711.815,0.7015,0.993096301
12738.563,0.7007,0.9929807079
12764.956,0.7035,0.9939054528
12791.622,0.7006,0.9939174107
12818.267,0.7005,0.9937619579
12844.999,0.7033,0.992442602
12871.854,0.7012,0.9932118941
12898.621,0.6986,0.9936543367
12925.389,0.6998,0.9936423788
12952.818,0.699,0.9934510523
12979.415,0.7035,0.9948381696
13006.189,0.702,0.9951331314
13032.809,0.7025,0.9946388712
13059.463,0.7031,0.9940409758
13086.057,0.7003,0.9945790816
13112.734,0.7022,0.994399713
13139.523,0.7013,0.994658801
13166.051,0.7001,0.9945153061
13192.928,0.6993,0.9945750957
13219.697,0.7009,0.9940609056
13246.626,0.7039,0.9940768495
13273.535,0.7054,0.9944754464
13300.315,0.7051,0.9944555166
13326.93,0.6992,0.9941924426
13353.723,0.7012,0.9947305485
13381.004,0.7046,0.9951171875
13407.668,0.7009,0.9944714605
13434.621,0.703,0.9952287946
13461.938,0.6988,0.9955955038
13488.82,0.7036,0.9950972577
13516.047,0.7013,0.9938616071
13542.866,0.7041,0.9948381696
13570.424,0.702,0.9948780293
13597.378,0.7021,0.9938177615
13624.357,0.7003,0.9946069834
13651.799,0.6962,0.9939931441
13678.646,0.7047,0.9949577487
13705.531,0.7011,0.9956313776
13732.604,0.704,0.9954161352
13759.391,0.6974,0.9957708865
13786.286,0.7008,0.995057398
13813.01,0.7023,0.9949338329
13839.629,0.7005,0.9951291454
13866.753,0.6991,0.9946747449
13893.245,0.6986,0.9947783801
13919.782,0.7004,0.9952088648
13946.709,0.7037,0.9944555166
13973.333,0.704,0.9950892857
14000.894,0.7003,0.9954759247
14028.458,0.7002,0.9956154337
14055.08,0.7003,0.9952566964
14081.861,0.7037,0.9955955038
14108.371,0.7024,0.995703125
14135.498,0.6999,0.9954878827
14162.246,0.7034,0.9956911671
14189.1,0.7045,0.9957549426
14215.837,0.7032,0.9948301977
14242.379,0.7042,0.9954360651
14269.625,0.7037,0.9952367666
14296.866,0.7018,0.9956273916
14323.947,0.7027,0.9953324298
14351.208,0.7046,0.9952327806
14378.555,0.7044,0.9958545918
14405.092,0.7016,0.9967514349
14431.628,0.7,0.9957629145
14458.347,0.7033,0.9958824936
14485.576,0.7025,0.9960339605
14512.635,0.7024,0.9959343112
14539.639,0.7026,0.996089764
14566.968,0.7031,0.9971101722
14594.64,0.7027,0.995838648
14621.951,0.7038,0.9967115753
14648.918,0.7051,0.9967315051
14675.811,0.703,0.9961694834
14702.468,0.7022,0.9968869579
14730.201,0.7031,0.9966318559
14756.887,0.7011,0.9959303253
14783.636,0.7048,0.996229273
14810.851,0.7025,0.9952088648
14837.509,0.7024,0.9966916454
14864.244,0.7044,0.9960459184
14891.432,0.7003,0.9953922194
14918.471,0.703,0.9955915179
14945.302,0.7029,0.9960339605
14971.874,0.7043,0.9964126276
14998.586,0.7045,0.9971500319
15025.895,0.7019,0.9969108737
15052.457,0.7032,0.9963209503
15079.359,0.7047,0.9967275191
15105.866,0.7028,0.9969905931
15132.793,0.7016,0.9967713648
15159.708,0.7049,0.9956712372
15186.4,0.7001,0.9960140306
15213.055,0.7022,0.9963289222
15239.666,0.6984,0.9966477997
15266.344,0.6993,0.9965521365
15293.104,0.7014,0.9962850765
15319.752,0.6999,0.9964126276
15346.959,0.6998,0.9973254145
15373.593,0.7037,0.9968510842
15400.635,0.7012,0.997010523
15427.816,0.7038,0.9960299745
15454.45,0.7017,0.9964126276
15481.098,0.7002,0.9965680804
15508.196,0.7014,0.9965322066
15535.279,0.7035,0.9966318559
15561.83,0.7033,0.9967514349
15590.435,0.7039,0.0933394452
15619.515,0.7041,0.1639987245
15648.318,0.7042,0.2307397959
15677.376,0.7042,0.2904775191
15706.049,0.7051,0.3482222577
15735.106,0.7046,0.3939532844
15764.189,0.7042,0.4343989158
15792.871,0.7053,0.4724649235
15822.107,0.7051,0.5029097577
15850.896,0.7052,0.5305285395
15880.667,0.7058,0.5590202487
15909.248,0.7048,0.5829081633
15937.956,0.7053,0.6080955038
15966.66,0.7068,0.6297951212
15995.509,0.7059,0.6494379783
16024.58,0.7045,0.6680245536
16053.486,0.7061,0.6872847577
16082.451,0.7055,0.7038066008
16111.124,0.7069,0.7185307717
16139.896,0.7076,0.7358617666
16169.127,0.7062,0.7493223852
16198.034,0.7078,0.7661391901
16226.676,0.707,0.7796396684
16255.316,0.7068,0.7919802296
16284.068,0.7066,0.7994977679
16312.965,0.7067,0.8131855867
16342.447,0.7071,0.8249282526
16371.164,0.7061,0.8339445153
16400.057,0.707,0.843490912
16429.304,0.7079,0.8526506696
16458.406,0.7063,0.8611088967
16487.107,0.7122,0.8700972577
16515.958,0.7098,0.878511639
16544.975,0.7093,0.8807995855
16573.681,0.707,0.8866230867
16602.455,0.7114,0.8949418048
16631.206,0.7118,0.9015625
16660.868,0.7111,0.9021006059
16690.218,0.7099,0.9124720982
16719.313,0.7087,0.9141222895
16748.246,0.7138,0.9193877551
16777.491,0.7097,0.9214445153
16806.365,0.7116,0.9272321429
16835.46,0.714,0.9336096939
16864.44,0.7104,0.9344866071
16893.553,0.7126,0.936463648
16923.221,0.7098,0.9393973214
16952.164,0.7118,0.9409757653
16981.055,0.7131,0.9432358099
17009.773,0.7126,0.9473054847
17039.121,0.7167,0.949609375
17068.428,0.7131,0.9516581633
17097.347,0.7144,0.9559311224
17126.068,0.7149,0.9582908163
17154.862,0.7174,0.956644611
17183.532,0.7177,0.9611088967
17212.352,0.7162,0.959893176
17241.312,0.7166,0.9621372768
17270.139,0.7171,0.9634287309
17298.832,0.7169,0.9625956633
17327.846,0.7154,0.9665058992
17356.388,0.7157,0.965230389
17385.346,0.7126,0.9648995536
17414.544,0.7161,0.9680285395
17443.641,0.7212,0.971878986
17472.519,0.7172,0.9691964286
17501.916,0.7191,0.9736407844
17531.143,0.7171,0.9720742985
17559.883,0.7187,0.973305963
17588.693,0.7181,0.9771922832
17617.739,0.7183,0.9764867666
17646.839,0.7181,0.9755062181
17676.35,0.715,0.9767299107
17705.819,0.7161,0.9765266263
17735.313,0.719,0.9742107781
17763.848,0.7208,0.9785714286
17792.563,0.7203,0.9808793048
17821.321,0.7194,0.9790617028
17850.114,0.7192,0.9808673469
17879.01,0.7169,0.981509088
17907.541,0.7186,0.9825773278
17936.324,0.7217,0.9832708865
17964.927,0.7215,0.9821229273
17993.943,0.7218,0.9838926977
18022.575,0.7232,0.9791733099
18051.868,0.7166,0.9805046237
18080.539,0.7201,0.9816804847
18109.231,0.721,0.9842115753
18138.378,0.7224,0.984111926
18166.938,0.7181,0.9864078444
18195.996,0.7217,0.9851961097
18225.118,0.7206,0.9842514349
18253.927,0.7212,0.9854910714
18282.479,0.7177,0.9858697385
18311.045,0.7239,0.9859255421
18339.616,0.7248,0.9870974171
18368.639,0.7195,0.9877830038
18397.653,0.7232,0.9868781888
18426.262,0.7242,0.9861088967
18454.975,0.7207,0.9867267219
18484.088,0.7232,0.9863639987
18512.866,0.7238,0.9882971939
18541.705,0.7202,0.9862484056
18570.484,0.7186,0.9871173469
18599.671,0.7238,0.9876395089
18628.32,0.7225,0.9892338967
18657.392,0.7219,0.9876554528
18686.042,0.7193,0.9879344707
18714.71,0.7223,0.9878467793
18744.146,0.7236,0.9885164222
18772.945,0.7238,0.9884725765
18802.101,0.7231,0.9880381059
18830.904,0.7232,0.9890385842
18859.579,0.7223,0.9892936862
18888.247,0.7266,0.9896843112
18917.016,0.7227,0.9915258291
18945.957,0.7227,0.9907246492
18974.748,0.7186,0.9905054209
19003.731,0.7239,0.9888911033
19033.022,0.7226,0.9908083546
19062.135,0.7206,0.9906449298
19090.73,0.7236,0.9913504464
19120.283,0.7268,0.9920280612
19149.807,0.7233,0.991270727
19178.393,0.7224,0.9920440051
19207.451,0.7261,0.992705676
19236.046,0.724,0.9925542092
19264.777,0.726,0.9916254783
19293.808,0.7244,0.9913424745
19323.042,0.724,0.9917849171
19351.853,0.7243,0.9921795281
19380.962,0.7247,0.9921037946
19410.063,0.7264,0.9920081314
19439.271,0.7206,0.9929089605
19468.047,0.7205,0.9914421237
19496.606,0.7244,0.9905652105
19525.398,0.7242,0.9911710778
19554.483,0.7231,0.9909638074
19583.276,0.727,0.9927574936
19612.026,0.7227,0.9916733099
19640.767,0.7229,0.9911631059
19669.9,0.7202,0.9924027423
19699.103,0.725,0.9936383929
19727.87,0.7217,0.9929049745
19756.493,0.7242,0.9930444834
19785.682,0.7225,0.9929567921
19814.434,0.7236,0.9918885523
19843.192,0.722,0.9939293686
19872.533,0.7265,0.9926060268
19901.307,0.7263,0.9935786033
19930.074,0.7267,0.9937181122
19958.786,0.7256,0.9940489477
19987.456,0.7253,0.9941326531
20017.139,0.7236,0.994136639
20045.706,0.7286,0.9946109694
20074.453,0.7239,0.9941007653
20103.447,0.7255,0.9932995855
20132.052,0.7211,0.9930365115
20160.81,0.721,0.9942323023
20189.801,0.7248,0.9929926658
20219.156,0.7226,0.994005102
20247.863,0.728,0.9927734375
20276.606,0.722,0.9928571429
20306.023,0.7218,0.993881537
20334.793,0.7243,0.9939732143
20363.576,0.7253,0.9935188138
20392.449,0.7215,0.9941764987
20421.749,0.7209,0.9928531569
20450.282,0.7189,0.9941206952
20479.797,0.7257,0.994658801
20508.561,0.7227,0.9955556441
20537.282,0.7263,0.9949936224
20565.914,0.7263,0.9948580995
20594.951,0.7252,0.9940728635
20623.977,0.7275,0.9944913903
20652.93,0.7228,0.995308514
20682.224,0.7227,0.9952566964
20710.981,0.7211,0.9950294962
20740.206,0.7271,0.9949577487
20769.364,0.7214,0.9940409758
20798.012,0.7257,0.9935945472
20827.032,0.7207,0.9954161352
20855.878,0.7265,0.9948501276
20884.75,0.7193,0.9958625638
20913.78,0.7261,0.9959143814
20942.713,0.7222,0.9949497768
20972.164,0.7195,0.9960339605
21001.137,0.7238,0.9951929209
21029.663,0.7236,0.9952726403
21059.039,0.7241,0.9958705357
21088.471,0.7279,0.9961136798
21117.427,0.7247,0.9964086416
21146.236,0.7248,0.9961495536
21175.429,0.7251,0.9957150829
21204.166,0.7237,0.9953483737
21232.985,0.7213,0.9961933992
21261.735,0.7227,0.9954759247
21290.451,0.724,0.9959103954
21319.176,0.7263,0.9959861288
21347.673,0.7261,0.9957948023
21376.761,0.7265,0.99453125
21405.436,0.7243,0.9954958546
21434.204,0.7296,0.9957310268
21462.949,0.727,0.9957150829
21491.97,0.7282,0.9964325574
21520.875,0.7271,0.99609375
21550.516,0.7263,0.9958506059
21579.297,0.7212,0.9964126276
21608.105,0.7261,0.9961734694
21637.045,0.7262,0.9953523597
21666.42,0.7248,0.9953364158
21695.026,0.726,0.9954360651
21723.832,0.726,0.994921875
21752.64,0.725,0.9962930485
21781.552,0.7245,0.996348852
21810.773,0.7257,0.9954360651
21840.062,0.7253,0.9955915179
21869.347,0.7239,0.9963249362
21898.441,0.726,0.9958864796
21927.101,0.7265,0.9951052296
21955.82,0.7256,0.9952925702
21984.396,0.7265,0.9960140306
22013.6350000001,0.7258,0.9968112245
22042.394,0.7292,0.9956712372
22071.297,0.7266,0.9962890625
22100.052,0.7272,0.99453125
22129.371,0.7254,0.9960738202
22158.19,0.724,0.9971022003
22186.759,0.7288,0.9958506059
22215.41,0.7237,0.9961694834
22244.195,0.7247,0.9966477997
22273.74,0.7255,0.9963329082
22302.924,0.7264,0.9967713648
22331.698,0.7275,0.996488361
22360.892,0.7272,0.9966278699
22389.645,0.7256,0.9963089923
22418.481,0.7262,0.9968670281
22447.486,0.7263,0.9969308036
22476.188,0.7257,0.9963089923
22505.141,0.7247,0.9975884885
22534.458,0.7278,0.9970902423
22563.953,0.7306,0.996352838
22593.312,0.7272,0.9967912946
22621.939,0.7275,0.9966517857
22650.475,0.7263,0.9959343112
22679.047,0.7255,0.9963329082
22707.8400000001,0.7244,0.9962332589
22736.7830000001,0.7278,0.9969507334
22765.8340000001,0.7273,0.996871014
22794.6950000001,0.7235,0.9972098214
22823.456,0.7278,0.997006537
22852.427,0.7257,0.9969308036
22881.176,0.7283,0.9970782844
22909.901,0.7284,0.9967673788
22938.6200000001,0.7314,0.9975685587
22967.364,0.725,0.9969507334
22996.253,0.7262,0.9970663265
23025.834,0.7246,0.9971221301
23055.117,0.7262,0.9971779337
23083.841,0.7282,0.996739477
23112.604,0.726,0.9976482781
23141.369,0.7298,0.9970264668
23170.051,0.7252,0.9968470982
23199.589,0.7286,0.9974649235
23228.786,0.7261,0.9974449936
23258.377,0.7256,0.997010523
23287.17,0.7275,0.9965601084
23316.558,0.7264,0.9971779337
23345.561,0.7241,0.997010523
23374.924,0.7269,0.9961096939
23403.68,0.7268,0.9967075893
23432.273,0.7304,0.9973054847
23460.874,0.7284,0.9973294005
23490.339,0.729,0.9970623406
23519.111,0.7286,0.9969666773
23547.763,0.7283,0.9970384247
23576.316,0.7324,0.9969068878
23605.617,0.7289,0.9977479273
23634.188,0.729,0.9977080676
23663.451,0.7286,0.9976044324
23692.632,0.729,0.9976881378
23721.634,0.729,0.9978834503
23750.428,0.7314,0.9974449936
23779.739,0.7248,0.9978276467
23808.495,0.7261,0.9968470982
23837.438,0.7241,0.9975087691
23866.576,0.7274,0.997261639
23895.263,0.7282,0.9976642219
23924.405,0.7305,0.9982461735
23953.169,0.7302,0.9976881378
23982.521,0.7275,0.9979073661
24011.349,0.728,0.9976044324
24040.143,0.7284,0.9974489796
24068.836,0.7259,0.9978037309
24097.368,0.7271,0.9982063138
24126.881,0.7287,0.997269611
24156.016,0.7255,0.9977279974
24184.78,0.7302,0.9976243622
24213.498,0.7296,0.9977678571
24242.332,0.7303,0.9975884885
24293.696,0.7254,0.0900271046
24344.985,0.7237,0.1636041135
24397.143,0.7234,0.2213926977
24447.962,0.724,0.2798828125
24499.363,0.7244,0.3241988202
24550.267,0.7239,0.3726682079
24601.365,0.7251,0.4125677615
24653.072,0.7226,0.4491948342
24704.225,0.7233,0.4808274872
24755.346,0.723,0.5132892219
24806.333,0.7238,0.5368263712
24858.108,0.7235,0.5619419643
24910.101,0.7235,0.5878706952
24961.108,0.7256,0.6087890625
25012.111,0.7222,0.631899713
25063.102,0.7233,0.6469308036
25114.024,0.7256,0.6666892538
25165.29,0.7237,0.6843271684
25216.346,0.7252,0.6988719707
25267.304,0.7238,0.7168486926
25318.843,0.7289,0.7323660714
25369.849,0.7246,0.7482382015
25421.58,0.7264,0.7616629464
25473.0820000001,0.7307,0.7735331633
25525.127,0.7249,0.7843550702
25577.93,0.7249,0.7998166454
25630.933,0.7276,0.8089445153
25682.739,0.7276,0.8200414541
25735.155,0.7277,0.8274115115
25789.268,0.7283,0.8339325574
25842.3540000001,0.7306,0.8481505102
25896.514,0.7272,0.8539939413
25951.1800000001,0.7298,0.8620974171
26006.252,0.724,0.8695392219
26059.351,0.726,0.8730229592
26112.592,0.7273,0.8838209503
26166.3800000001,0.728,0.8890625
26220.9170000001,0.7311,0.8956592793
26274.8780000001,0.7283,0.8970344388
26328.4860000001,0.7275,0.9042649872
26381.8350000001,0.7305,0.909761639
26435.507,0.7296,0.914708227
26488.843,0.7274,0.9162906569
26541.215,0.7287,0.9205955038
26595.001,0.7291,0.9269850128
26648.05,0.7292,0.9310148278
26702.667,0.7307,0.9328443878
26757.316,0.7271,0.9338727679
26811.068,0.7304,0.9385084503
26864.956,0.7307,0.9439811862
26918.203,0.7294,0.9416573661
26971.679,0.731,0.9457948023
27024.259,0.7316,0.9469826212
27076.58,0.7314,0.9528579401
27130.315,0.7311,0.9524513712
27183.459,0.7289,0.9520089286
27236.93,0.7277,0.956114477
27290.225,0.7281,0.9571827168
27343.307,0.7288,0.9580237564
27397.353,0.7293,0.9567243304
27450.813,0.7285,0.9630460778
27503.962,0.7273,0.9646922832
27556.611,0.7301,0.9626514668
27610.041,0.73,0.9627790179
27663.194,0.7295,0.9660036671
27717.803,0.7297,0.9676937181
27771.61,0.7282,0.9708864796
27825.449,0.729,0.9688496492
27880.024,0.7328,0.9697345344
27933.879,0.7266,0.9726442921
27987.638,0.729,0.9729591837
28042.466,0.7281,0.9726363202
28097.026,0.731,0.9747528699
28151.815,0.7283,0.9743742028
28205.218,0.7294,0.9768893495
28258.996,0.7308,0.9778101084
28313.185,0.7293,0.9758330676
28366.342,0.7289,0.9745934311
28419.89,0.7298,0.9775271046
28473.679,0.7315,0.98203125
28526.949,0.7295,0.9793845663
28580.59,0.7313,0.9777104592
28633.594,0.7295,0.9796277105
28686.619,0.7301,0.9806999362
28740.661,0.7307,0.9809311224
28794.4,0.7318,0.9810227997
28845.705,0.7303,0.9825892857
28897.513,0.7305,0.9817841199
28950.451,0.7318,0.9825294962
29004.474,0.7329,0.982290338
29058.782,0.7304,0.9829201212
29113.171,0.7313,0.9839724171
29166.797,0.7304,0.9821787309
29218.986,0.7302,0.9840441645
29271.518,0.7301,0.9837691327
29325.393,0.732,0.9857182717
29378.641,0.7327,0.9854990434
29431.206,0.7309,0.9852319834
29485.125,0.7312,0.9818120217
29538.365,0.7314,0.9857461735
29590.235,0.7326,0.9862683355
29643.381,0.7325,0.9866230867
29697.892,0.7327,0.9874202806
29752.043,0.7323,0.9871890944
29804.981,0.7326,0.9868941327
29857.988,0.7351,0.9880141901
29911.59,0.7314,0.9871572066
29964.678,0.7332,0.9857581314
30016.586,0.7328,0.9870416135
30068.732,0.7295,0.9883769133
30119.704,0.7302,0.9875398597
30171.044,0.7341,0.9868742028
30221.985,0.7308,0.989194037
30272.736,0.7302,0.9894371811
30323.542,0.7292,0.9890943878
30374.892,0.7337,0.9892099809
30426.536,0.7297,0.989584662
30477.984,0.7308,0.9892498406
30528.738,0.7314,0.9903260523
30579.867,0.7303,0.9886798469
30631.01,0.733,0.9878228635
30682.467,0.7347,0.9894371811
30735.129,0.7319,0.9902662628
30788.855,0.7315,0.990365912
30841.901,0.7307,0.9895727041
30894.702,0.733,0.9901666135
30948.303,0.7317,0.9909717793
31002.059,0.7317,0.9910076531
31054.565,0.7312,0.9908721301
31107.958,0.7338,0.9910315689
31161.011,0.733,0.9920998087
31214.102,0.7329,0.9919682717
31267.818,0.7306,0.9923070791
31321.519,0.733,0.9911591199
31373.945,0.7308,0.9907884247
31427.181,0.7309,0.9921875
31479.545,0.7321,0.9926618304
31532.645,0.7321,0.9927335778
31586.29,0.7327,0.9916852679
31638.982,0.7358,0.9927973533
31692.369,0.7347,0.9928571429
31745.367,0.7333,0.9913624043
31798.738,0.7355,0.9923828125
31852.523,0.7336,0.9924665179
31905.763,0.7347,0.9927415497
31959.467,0.7325,0.9905452806
32012.468,0.7315,0.9924027423
32064.394,0.7331,0.9924824617
32117.251,0.7352,0.9930843431
32170.429,0.7301,0.9925223214
32224.44,0.7314,0.9920041454
32278.339,0.7333,0.9920998087
32331.474,0.7317,0.9934829401
32385.493,0.7315,0.993494898
32440.292,0.7336,0.9927853954
32494.354,0.7314,0.9948341837
32549.321,0.7311,0.9935945472
32602.756,0.7338,0.9928451849
32655.792,0.7317,0.9930165816
32709.825,0.7348,0.9935227997
32764.19,0.7342,0.9939174107
32818.319,0.733,0.9933952487
32872.878,0.7305,0.9938974809
32927.236,0.7361,0.9933793048
32981.69,0.7317,0.9931560906
33035.862,0.7327,0.9936623087
33089.723,0.732,0.9943638393
33143.18,0.7332,0.9940808355
33197.539,0.7323,0.9946109694
33252.01,0.7343,0.9941007653
33305.27,0.7318,0.9939732143
33358.556,0.7323,0.9936981824
33411.724,0.7302,0.9941127232
33464.949,0.7326,0.9946388712
33518.718,0.7319,0.9952925702
33572.848,0.7334,0.9944595026
33626.746,0.7307,0.9941884566
33680.992,0.7345,0.9944515306
33734.386,0.7338,0.994794324
33787.995,0.7335,0.9946986607
33841.801,0.7328,0.9951570472
33896.586,0.7321,0.994535236
33949.308,0.7345,0.9949577487
34003.066,0.7356,0.9952726403
34056.55,0.7338,0.995834662
34109.413,0.7357,0.9956712372
34162.952,0.7345,0.9952925702
34216.858,0.7323,0.9945750957
34270.98,0.7338,0.9950334821
34324.164,0.7324,0.9941007653
34376.145,0.7326,0.9954759247
34429.044,0.7313,0.9938974809
34481.823,0.7342,0.9948381696
34533.385,0.7333,0.9955556441
34584.534,0.7343,0.9961933992
34636.454,0.7338,0.9951132015
34689.217,0.7351,0.9955556441
34741.957,0.7356,0.9955317283
34794.732,0.7349,0.9950135523
34848.93,0.7344,0.995830676
34902.54,0.7328,0.995575574
34956.37,0.7352,0.9967115753
35009.89,0.7323,0.9966318559
35062.526,0.7323,0.9961336097
35115.015,0.7326,0.9966238839
35167.511,0.7346,0.9951411033
35220.352,0.7343,0.9958545918
35273.489,0.7324,0.9954838967
35326.255,0.73,0.9962731186
35378.905,0.7308,0.9958705357
35432.76,0.7301,0.9956313776
35486.145,0.7327,0.9952766263
35540.321,0.7354,0.9957110969
35593.731,0.7346,0.9950932717
35647.577,0.7334,0.9945591518
35700.441,0.7356,0.995316486
35753.178,0.7335,0.9961535395
35805.724,0.7343,0.9958067602
35858.621,0.7324,0.9960499043
35912.301,0.7319,0.9964325574
35965.094,0.7327,0.9950773278
36017.127,0.7326,0.9951969069
36069.396,0.731,0.9956154337
36123.426,0.7325,0.9961375957
36177.284,0.7331,0.9955556441
36230.612,0.7316,0.9969866071
36283.115,0.7316,0.9964126276
36336.013,0.7322,0.9964485013
36388.904,0.7333,0.9956712372
36441.872,0.7339,0.9954799107
36495.266,0.7324,0.9955317283
36548.131,0.7328,0.9962890625
36601.104,0.7322,0.9956712372
36653.65,0.7348,0.9958506059
36707.197,0.735,0.9960339605
36761.685,0.7318,0.9968112245
36814.548,0.7328,0.9967833227
36867.657,0.7332,0.9963329082
36919.676,0.7331,0.9962651467
36972.293,0.7317,0.9970264668
37025.24,0.7345,0.9971061862
37077.067,0.736,0.9963209503
37128.869,0.7316,0.996225287
37180.911,0.7351,0.9967673788
37232.739,0.7338,0.997010523
37285.568,0.7352,0.9972895408
37338.941,0.7369,0.995834662
37391.529,0.7341,0.9964285714
37444.154,0.7354,0.9963847258
37496.368,0.7326,0.996743463
37548.254,0.7314,0.9966358418
37601.097,0.7315,0.9972855548
37654.218,0.7328,0.9970902423
37707.937,0.7341,0.997010523
37761.101,0.733,0.9960140306
37813.793,0.7325,0.9962372449
37867.181,0.7301,0.9957549426
37920.866,0.7334,0.9964325574
37974.553,0.7304,0.9966477997
38028.206,0.7324,0.9965322066
38081.693,0.7322,0.9960140306
38134.994,0.7308,0.9963289222
38187.663,0.7307,0.9960060587
38240.119,0.734,0.9966517857
38293.329,0.7298,0.9961136798
38346.503,0.733,0.9965880102
38398.96,0.7304,0.9979631696
38451.735,0.7339,0.9963687819
38505.421,0.7325,0.9963647959
38558.025,0.7321,0.9968510842
38610.587,0.7346,0.9969507334
38663.896,0.7315,0.9971859056
38717.27,0.7312,0.9968470982
38771.057,0.7324,0.9961535395
38824.123,0.7332,0.9968470982
38876.246,0.7335,0.9961933992
38928.276,0.7313,0.9966916454
38980.616,0.7335,0.9969866071
39033.897,0.7342,0.9974689094
39087.358,0.7333,0.9969507334
39140.951,0.7338,0.9969706633
39192.802,0.7326,0.9970862564
39244.363,0.7354,0.9971500319
39296.55,0.7337,0.9975486288
39350.007,0.7334,0.9968470982
39403.053,0.7327,0.9973692602
39455.375,0.7336,0.9972217793
39508.256,0.733,0.9969626913
39561.212,0.734,0.997528699
39614.736,0.7336,0.9974888393
39667.741,0.7348,0.9978675064
39721.012,0.7347,0.9973294005
39773.76,0.7364,0.9972895408
39826.864,0.7343,0.9972257653
39880.134,0.7319,0.9971261161
39932.984,0.7352,0.9973493304
39985.774,0.735,0.9978993941
40038.402,0.7355,0.9980070153
40091.301,0.7323,0.9978236607
40144.132,0.7341,0.9975845026
40217.93,0.7312,0.0736367985
40293.853,0.731,0.1444794324
40368.564,0.7309,0.2132692921
40443.881,0.7304,0.2795440051
40518.639,0.7323,0.3361208546
40594.583,0.7303,0.3791095344
40670.289,0.7319,0.4204081633
40745.16,0.7324,0.4557756696
40820.035,0.7309,0.4822425064
40894.906,0.7313,0.5107900191
40971.161,0.7322,0.5362802934
41046.317,0.7326,0.5596460459
41121.705,0.7313,0.5823620855
41196.949,0.7324,0.6019013074
41272.747,0.7324,0.6211814413
41348.301,0.7341,0.6443638393
41424.815,0.7328,0.6603156888
41500.434,0.7323,0.6779257015
41576.19,0.733,0.6902822066
41651.984,0.734,0.7095184949
41727.482,0.732,0.7240951849
41804.237,0.7353,0.7393096301
41879.884,0.7343,0.7492944834
41955.17,0.7352,0.7626235651
42031.331,0.7339,0.7782724809
42106.809,0.7351,0.7881098533
42182.448,0.7349,0.7955317283
42257.819,0.7372,0.8069953763
42333.823,0.735,0.8126474809
42410.848,0.7355,0.829428412
42486.655,0.7354,0.8335220026
42563.369,0.7358,0.8442602041
42639.713,0.7335,0.8499521684
42715.786,0.7361,0.8570432079
42792.014,0.7376,0.865098852
42867.378,0.7339,0.8737882653
42942.742,0.7381,0.8783242985
43018.533,0.7368,0.8835060587
43093.146,0.7361,0.8892378827
43167.815,0.7368,0.8954121492
43243.558,0.7365,0.8985570791
43319.284,0.7372,0.9040178571
43393.546,0.7366,0.9087890625
43468.587,0.735,0.9158362564
43544.23,0.7363,0.9189931441
43619.571,0.7363,0.9223692602
43695.432,0.739,0.9259566327
43771.153,0.7381,0.9275111607
43846.655,0.7375,0.9285594707
43922.146,0.7376,0.9351243622
43998.998,0.7378,0.9353156888
44074.732,0.7386,0.9405811543
44149.936,0.7387,0.9409279337
44225.327,0.739,0.9425263074
44301.469,0.7357,0.9474768814
44377.706,0.7382,0.9472895408
44454.28,0.7375,0.9501514668
44530.02,0.7371,0.9518654337
44606.72,0.7359,0.9539979273
44683.605,0.7383,0.9549665179
44759.133,0.7343,0.957158801
44834.474,0.7405,0.9574019452
44909.481,0.7369,0.9585499043
44984.936,0.7375,0.9596221301
45060.591,0.7402,0.9619459503
45136.049,0.7386,0.9646564094
45210.834,0.7367,0.9632971939
45287.472,0.7391,0.9678730867
45363.464,0.7376,0.9664461097
45439.352,0.7384,0.9703204719
45514.841,0.7396,0.9682477679
45589.699,0.7369,0.9702646684
45664.922,0.7373,0.9694794324
45740.05,0.7363,0.9724170918
45814.636,0.7393,0.9732182717
45890.206,0.7365,0.972524713
45965.556,0.7382,0.9724210778
46041.249,0.7389,0.9743303571
46117.352,0.7352,0.9747010523
46193.611,0.7374,0.9739756059
46269.105,0.7378,0.9748405612
46344.348,0.7362,0.9742586097
46420.224,0.7405,0.9754264987
46496.078,0.7367,0.977475287
46572.6,0.7386,0.9796316964
46647.271,0.7363,0.979292889
46722.913,0.7382,0.9810227997
46798.282,0.739,0.9812340561
46874.072,0.7383,0.9808793048
46950.181,0.7399,0.9809590242
47025.733,0.7386,0.9808952487
47100.447,0.7395,0.9848014987
47175.176,0.7379,0.9828922194
47250.613,0.7385,0.9829201212
47326.736,0.7384,0.9816964286
47402.337,0.7388,0.9819993622
47477.984,0.7369,0.9811543367
47554.196,0.7395,0.9831712372
47629.118,0.7388,0.9848692602
47705.297,0.7404,0.9824617347
47782.287,0.7419,0.9823501276
47858.3,0.7396,0.9860411352
47933.539,0.7384,0.9840282207
48008.4,0.7392,0.984502551
48084.171,0.7383,0.9845703125
48159.559,0.7387,0.9847058355
48235.344,0.7391,0.9857063138
48309.976,0.7377,0.9859654018
48386.229,0.7402,0.9854990434
48461.208,0.7373,0.9870216837
48536.084,0.738,0.988807398
48611.337,0.7398,0.988930963
48686.759,0.7388,0.9875597895
48762.292,0.7385,0.9868662309
48838.536,0.7387,0.9865632972
48912.572,0.7373,0.9888113839
48986.912,0.7371,0.9893534758
49063.098,0.7373,0.9887755102
49139.398,0.7394,0.986714764
49214.235,0.7384,0.9892259247
49290.494,0.7384,0.9883490115
49366.653,0.7396,0.9885323661
49441.55,0.7404,0.9881377551
49517.064,0.7378,0.9884885204
49591.617,0.7383,0.9894013074
49666.562,0.736,0.9896564094
49741.361,0.7378,0.9905412946
49816.98,0.7369,0.9901108099
49891.698,0.74,0.9906409439
49966.254,0.7378,0.9901865434
50041.879,0.7389,0.9898915816
50116.927,0.7386,0.9905094069
50191.443,0.7386,0.9892139668
50266.647,0.7367,0.9887356505
50342.435,0.7384,0.9897241709
50418.764,0.7406,0.9898118622
50494.859,0.7382,0.9902941645
50569.372,0.7397,0.9912149235
50643.542,0.7411,0.9922991071
50717.715,0.7387,0.9927654656
50793.109,0.7399,0.9919204401
50867.851,0.7405,0.9912308673
50943.511,0.7399,0.9929448342
51018.909,0.7398,0.9919204401
51094.342,0.7418,0.9918247768
51169.628,0.7406,0.991270727
51246.077,0.7395,0.9915298151
51321.819,0.7403,0.9912906569
51397.854,0.7404,0.992841199
51474.474,0.7391,0.9933832908
51549.552,0.7401,0.9928013393
51624.581,0.7399,0.9927415497
51698.459,0.7416,0.9923828125
51773.92,0.7391,0.9915856186
51849.084,0.7392,0.9919044962
51925.01,0.7403,0.9933195153
51999.963,0.738,0.9926419005
52074.262,0.7391,0.9929368622
52150.116,0.7402,0.9906688457
52224.501,0.7419,0.9921436543
52299.15,0.7414,0.9916892538
52375.68,0.738,0.9926817602
52451.53,0.741,0.9934829401
52526.863,0.7403,0.9931401467
52601.431,0.7397,0.9928810587
52676.868,0.7401,0.9925063776
52750.94,0.7415,0.9936025191
52825.295,0.7427,0.9931560906
52900.73,0.7415,0.9935825893
52976.151,0.7394,0.9938137755
53051.435,0.7422,0.9943399235
53125.633,0.7398,0.994527264
53200.399,0.7434,0.9940011161
53274.572,0.7429,0.993618463
53348.435,0.7417,0.9940569196
53422.494,0.7417,0.9930444834
53496.97,0.7433,0.993096301
53571.857,0.7404,0.9936782526
53647.122,0.7422,0.9937181122
53722.323,0.7414,0.994140625
53797.824,0.7413,0.9942163584
53873.161,0.7406,0.9941685268
53948.467,0.74,0.9943558673
54022.301,0.7381,0.994666773
54097.226,0.7378,0.9942004145
54171.74,0.7376,0.9937938457
54245.606,0.7376,0.993100287
54319.485,0.7394,0.9939931441
54393.213,0.7402,0.9938416773
54467.664,0.7414,0.9944913903
54542.189,0.74,0.9947983099
54616.965,0.7395,0.995184949
54692.425,0.7419,0.9951490753
54767.245,0.7427,0.9951969069
54841.921,0.7401,0.9941884566
54916.579,0.7402,0.9953523597
54991.922,0.7405,0.9944196429
55066.999,0.7426,0.9945990115
55142.146,0.7416,0.994399713
55216.634,0.7402,0.9945790816
55292.092,0.7412,0.994140625
55366.903,0.7414,0.9944316008
55441.625,0.7395,0.9947544643
55516.031,0.7403,0.9949736926
55591.734,0.7421,0.9960738202
55666.861,0.7414,0.9953483737
55742.459,0.7403,0.9940927934
55817.645,0.7414,0.9947305485
55891.959,0.7413,0.9956552934
55965.964,0.742,0.9958067602
56040.597,0.7427,0.9962890625
56115.437,0.7436,0.9959701849
56189.843,0.7428,0.9962332589
56264.392,0.741,0.9962452168
56338.503,0.7409,0.9967115753
56413.763,0.7421,0.9957310268
56488.889,0.7401,0.9964086416
56563.292,0.7413,0.9956552934
56637.893,0.7423,0.9958506059
56713.533,0.7427,0.9948142538
56788.07,0.7399,0.9944395727
56862.318,0.741,0.9949139031
56936.975,0.739,0.9947146046
57011.642,0.7399,0.9957868304
57086.273,0.7392,0.9949577487
57160.785,0.7404,0.9959701849
57235.665,0.7402,0.995575574
57309.905,0.7385,0.9958266901
57384.872,0.7399,0.9956831952
57459.667,0.7375,0.9958705357
57534.438,0.7396,0.9964285714
57609.603,0.7405,0.9964923469
57684.043,0.7376,0.9966318559
57759.262,0.7391,0.9962731186
57832.783,0.7393,0.9968271684
57906.892,0.741,0.9969308036
57981.792,0.7422,0.9968510842
58056.93,0.7394,0.996743463
58131.541,0.7394,0.9965122768
58206.913,0.7376,0.9958506059
58282.237,0.7397,0.9959741709
58358.138,0.7392,0.9966916454
58433.401,0.7411,0.9962651467
58508.284,0.7385,0.9964285714
58582.713,0.7411,0.9961654974
58657.443,0.7402,0.9962332589
58732.762,0.738,0.9961654974
58807.113,0.7381,0.9959741709
58880.673,0.7386,0.9968909439
58954.47,0.7422,0.9968431122
59029.714,0.7411,0.9966876594
59105.236,0.7397,0.9966876594
59181.403,0.7388,0.9967912946
59255.62,0.7402,0.9966717156
59331.844,0.7394,0.9965880102
59406.246,0.7417,0.9964724171
59480.482,0.7377,0.9965122768
59554.538,0.7415,0.9963050064
59629.857,0.7404,0.9959861288
59704.536,0.7414,0.9959901148
59779.355,0.7377,0.9954280931
59854.528,0.7407,0.9969308036
59929.313,0.7409,0.9968271684
60003.562,0.74,0.9968670281
60078.082,0.7423,0.9962492028
60152.632,0.7398,0.9970503827
60227.261,0.7397,0.9965521365
60301.31,0.7397,0.9970304528
60376.272,0.7435,0.9968670281
60451.587,0.7404,0.9968311543
60526.024,0.7398,0.9965242347
60601.319,0.7391,0.9965122768
62795.278,0.7407,0.9972297513
64962.073,0.7352,0.9962332589
67662.957,0.7322,0.9976881378
70618.216,0.7306,0.9965003189
74140.439,0.7282,0.997010523
76394.408,0.7319,0.9976642219
79379.987,0.7343,0.9976283482
82093.398,0.7363,0.9966836735
85185.404,0.7386,0.9976642219
89968.632,0.7391,0.9980269452
92885.718,0.742,0.9985012755
95805.477,0.7436,0.9975047832
99295.389,0.7466,0.9980668048
103222.233,0.7469,0.9978356186
107469.325,0.7465,0.9976283482
111789.105,0.7477,0.997528699
117251.271,0.7488,0.9975486288
120746.14,0.7505,0.9961136798
126041.531,0.7503,0.9978475765
132216.447,0.7507,0.9976881378
136870.239,0.751,0.9967713648
144654.442,0.7515,0.9967912946
152361.945,0.7526,0.9972058355
160324.535,0.7534,0.9969826212
168294.132,0.7548,0.9970463967


==> images/experiments/V_25/V_25_vary_k_CIFAR_100/ensembling_k_1.csv <==
ensemble_size,EA,Vote,Oracle
MN_1 + CN_1,0.6796,0.6665,0.7183
MN_1 + CN_2,0.6875,0.6834,0.7533
MN_1 + CN_3,0.6905,0.6884,0.7749
MN_1 + CN_4,0.6944,0.6933,0.7883
MN_1 + CN_5,0.6981,0.6943,0.7993
MN_1 + CN_6,0.7011,0.6989,0.8079
MN_1 + CN_7,0.7018,0.702,0.8163
MN_1 + CN_8,0.7059,0.7049,0.8232
MN_1 + CN_9,0.7072,0.7059,0.8279
MN_1 + CN_10,0.7073,0.7072,0.8328
MN_1 + CN_11,0.7098,0.7085,0.8372
MN_1 + CN_12,0.7084,0.7074,0.8434
MN_1 + CN_13,0.7091,0.709,0.8466
MN_1 + CN_14,0.7086,0.7097,0.8498
MN_1 + CN_15,0.7096,0.71,0.8532
MN_1 + CN_16,0.7094,0.7079,0.8564
MN_1 + CN_17,0.7102,0.7096,0.8589
MN_1 + CN_18,0.7097,0.7083,0.8612
MN_1 + CN_19,0.7096,0.7097,0.8634
MN_1 + CN_20,0.7099,0.7091,0.8661
MN_1 + CN_21,0.7096,0.7105,0.8679
MN_1 + CN_22,0.7099,0.7107,0.8703
MN_1 + CN_23,0.7095,0.7104,0.8723
MN_1 + CN_24,0.7202,0.7208,0.8737
MN_1 + CN_25,0.721,0.7213,0.875


==> images/experiments/V_25/V_25_vary_k_CIFAR_100/ensembling_k_10.csv <==
ensemble_size,EA,Vote,Oracle
MN_10 + CN_1,0.7531,0.751,0.9062
MN_10 + CN_2,0.7518,0.7493,0.9082
MN_10 + CN_3,0.7505,0.7483,0.9107
MN_10 + CN_4,0.7534,0.7507,0.9128
MN_10 + CN_5,0.7536,0.7527,0.9147
MN_10 + CN_6,0.7544,0.7514,0.9172
MN_10 + CN_7,0.7529,0.7508,0.9193
MN_10 + CN_8,0.7525,0.7511,0.9209
MN_10 + CN_9,0.7537,0.7514,0.9229
MN_10 + CN_10,0.7531,0.7507,0.9249
MN_10 + CN_11,0.755,0.7517,0.9267
MN_10 + CN_12,0.7563,0.7529,0.9277
MN_10 + CN_13,0.7553,0.7541,0.9287
MN_10 + CN_14,0.7572,0.7565,0.9301
MN_10 + CN_15,0.7571,0.7555,0.931
MN_10 + CN_16,0.7589,0.7568,0.9317
MN_10 + CN_17,0.7587,0.7564,0.9324
MN_10 + CN_18,0.7568,0.7563,0.9334
MN_10 + CN_19,0.7574,0.7558,0.9343
MN_10 + CN_20,0.7577,0.7565,0.9351
MN_10 + CN_21,0.7584,0.756,0.936
MN_10 + CN_22,0.7577,0.7562,0.937
MN_10 + CN_23,0.7577,0.757,0.9376
MN_10 + CN_24,0.7581,0.7574,0.9387
MN_10 + CN_25,0.7591,0.7578,0.9401


==> images/experiments/V_25/V_25_vary_k_CIFAR_100/ensembling_k_2.csv <==
ensemble_size,EA,Vote,Oracle
MN_2 + CN_1,0.6982,0.6927,0.7887
MN_2 + CN_2,0.7046,0.6993,0.8079
MN_2 + CN_3,0.7041,0.7001,0.82
MN_2 + CN_4,0.707,0.704,0.8287
MN_2 + CN_5,0.7073,0.7057,0.8371
MN_2 + CN_6,0.7078,0.7053,0.8418
MN_2 + CN_7,0.707,0.7068,0.8465
MN_2 + CN_8,0.7094,0.7079,0.8511
MN_2 + CN_9,0.7083,0.7076,0.8547
MN_2 + CN_10,0.7077,0.7079,0.8575
MN_2 + CN_11,0.7125,0.712,0.8668
MN_2 + CN_12,0.7191,0.716,0.8725
MN_2 + CN_13,0.7224,0.7195,0.8769
MN_2 + CN_14,0.7253,0.7238,0.8809
MN_2 + CN_15,0.7287,0.7256,0.8845
MN_2 + CN_16,0.7307,0.7284,0.8876
MN_2 + CN_17,0.7322,0.7314,0.8896
MN_2 + CN_18,0.7329,0.7336,0.8915
MN_2 + CN_19,0.7331,0.7346,0.8937
MN_2 + CN_20,0.7342,0.7349,0.8954
MN_2 + CN_21,0.7366,0.7365,0.8964
MN_2 + CN_22,0.7369,0.7365,0.8984
MN_2 + CN_23,0.7361,0.7357,0.8996
MN_2 + CN_24,0.7353,0.7345,0.9012
MN_2 + CN_25,0.7355,0.7349,0.9024


==> images/experiments/V_25/V_25_vary_k_CIFAR_100/ensembling_k_5.csv <==
ensemble_size,EA,Vote,Oracle
MN_5 + CN_1,0.7407,0.7336,0.8674
MN_5 + CN_2,0.7352,0.731,0.8711
MN_5 + CN_3,0.7322,0.7293,0.8754
MN_5 + CN_4,0.7306,0.7275,0.8799
MN_5 + CN_5,0.7282,0.7262,0.8833
MN_5 + CN_6,0.7319,0.7282,0.887
MN_5 + CN_7,0.7343,0.7329,0.8905
MN_5 + CN_8,0.7363,0.7366,0.8937
MN_5 + CN_9,0.7386,0.7389,0.8958
MN_5 + CN_10,0.7391,0.7378,0.8983
MN_5 + CN_11,0.742,0.7389,0.9018
MN_5 + CN_12,0.7436,0.7416,0.9052
MN_5 + CN_13,0.7466,0.7434,0.9065
MN_5 + CN_14,0.7469,0.7454,0.9082
MN_5 + CN_15,0.7465,0.7459,0.9102
MN_5 + CN_16,0.7477,0.7481,0.913
MN_5 + CN_17,0.7488,0.7486,0.9141
MN_5 + CN_18,0.7505,0.7497,0.916
MN_5 + CN_19,0.7503,0.7488,0.9174
MN_5 + CN_20,0.7507,0.7495,0.9189
MN_5 + CN_21,0.751,0.7497,0.9208
MN_5 + CN_22,0.7515,0.7508,0.9228
MN_5 + CN_23,0.7526,0.7523,0.9243
MN_5 + CN_24,0.7534,0.7526,0.9256
MN_5 + CN_25,0.7548,0.7538,0.9271


==> images/experiments/V_25/V_25_vary_k_CIFAR_100/pareto.csv <==
,time/s,test acc,training acc
SE,55055.81536,0.7
1,63388.90299,0.7151,0.996484375
2,73570.65581,0.7355,0.9984454719
5,119380.4127,0.7548,0.9970463967
10,184805.9144,0.7591,0.9973254145
25,330360,0.7639,0.9980548469


==> images/experiments/V_25/V_25_vary_k_CIFAR_100/training_k_1.csv <==
time/s,test acc,training acc 
63388.90299,0.7151,0.996484375


==> images/experiments/V_25/V_25_vary_k_CIFAR_100/training_k_10.csv <==
time/s,test acc,training acc 
184805.9144,0.7591,0.9973254145


==> images/experiments/V_25/V_25_vary_k_CIFAR_100/training_k_2.csv <==
time/s,test acc,training acc 
73570.65581,0.7355,0.9984454719


==> images/experiments/V_25/V_25_vary_k_CIFAR_100/training_k_25.csv <==
time/s,test acc,training acc 
330360,0.7639,0.9980548469


==> images/experiments/V_25/V_25_vary_k_CIFAR_100/training_k_5.csv <==
time/s,test acc,training acc 
119380.4127,0.7548,0.9970463967


==> images/experiments/V_5/MN_Bagging_Accuracy.csv <==
,Accuracy
V13,0.8423
V16,0.8356
V16A,0.8355
V16B,0.8481
V19,0.8464
Vote,0.8688
EA,0.8703
SL,0.8736
O,0.9542

==> images/experiments/V_5/MN_Full_Accuracy.csv <==
,Accuracy
V13,0.9236
V16,0.8983
V16A,0.9212
V16B,0.9081
V19,0.9223
Vote,0.933
EA,0.9348
SL,0.935
O,0.9767


==> images/experiments/V_5/MN_KD_Accuracy.csv <==
,Accuracy
XX,0.8900
V13,0.8900
V16,0.894
V16A,0.895
V16B,0.90
V19,0.9223
Vote,0.915
EA,0.913
SL,0.916
O,0.95


==> images/experiments/V_5/MN_MotherNet_Accuracy.csv <==
,Accuracy
MN,0.9191
V13,0.901
V16,0.9111
V16A,0.9089
V16B,0.9079
V19,0.9191
Vote,0.9218
EA,0.9222
SL,0.9235
O,0.9605


==> images/experiments/V_5/MN_MotherNet_full_accuracy.csv <==
,Accuracy
MN,0.9126
Child1,0.910
Child2,0.9149
Child3,0.9134
Child4,0.9096
Child5,0.9162
Voting,0.9216
Averaging,0.9233
SL,0.9232
Oracle,0.967


==> images/experiments/V_5/MN_SS_Accuracy.csv <==
,Accuracy
XX,0.8900
V13,0.8900
V16,0.894
V16A,0.895
V16B,0.90
V19,0.9223
Vote,0.9221
EA,0.92
SL,0.9222
O,0.95


==> images/experiments/V_5/MN_Time.csv <==
,TN,MN,V13,V16,V16A,V16B,V19
FD,0,0,28.25,41,37,33,45
KD,0,0,19.775,28.7,25.9,23.1,45
TN,143.475,0,0,0,0,0,0
BA,0,0,15.25,37,18,33,29
SE,0,0,0,75.52,0,0,0,
MN_{1},0,26.625,6,8,8,10,5

==> images/experiments/V_5/MN_Time_k.csv <==
,MN,V13,V16,V16A,V16B,V19,
FD,0,28.25,41,37,33,45,184.25
Bag.,0,15.25,37,18,33,29,
KD,0,19.775,28.7,25.9,23.1,45,
MNet,26.625,6,8,8,10,5,63.625
,,,,,,,
k=2,99.25,,,,,,
k=3,128.25,,,,,,
k=4,151.25,,,,,,

==> images/experiments/V_5/MN_time_.csv <==
,TN,MN,V13,V16,V16A,V16B,V19
FD,0,0,113.444640434193,164.645318860244,148.582360922659,132.519402985075,180.708276797829
KD,0,0,71.7114113587179,104.076738609113,93.9229104521261,83.7690822951395,163.18652395157
TN,533.333333333333,0,0,0,0,0,0
BA,0,0,59.7219596723377,114.89918084436,100.4914933837429,113.234404536862,129.569628229364
SE,0,0,0,157.26.933333333333,0,0,0
MN_{1},0,66.5084479371316,14.9878192534381,19.9837590045842,19.9837590045842,24.9796987557302,12.4898493778651

==> images/experiments/V_5/complete/accuracy_vs_training_time.csv <==
approach,training time (min),test accuracy (bag), test accuracy (full)
MN (G=1),9536,0.9233,0.9282
MN (G=2),17108,0.9293,0.9326
MN (G=3),22453,0.9333,0.937
MN (G=4),31323,0.9371,0.9418
MN (G=5)/FD,44394,0.9375,0.9424
BA,31075,0.87,
KD,31000,0.9175,
SE,7436,0.9211,
TN,32000,0.929,

==> images/experiments/V_5/complete/pareto.csv <==
approach,training time (min),test accuracy (bag), test accuracy (full)
SE,7436,0.9211,
MN (G=1),9536,0.9282
MN (G=2),17108,0.9326
MN (G=3),22453,0.937
MN (G=4),31323,0.9418
MN (G=5)/FD,44394,0.9424

==> images/experiments/V_5/dollar-cost/MN_Time.csv <==
,MN,V13,V16,V16A,V16B,V19,
FD,0,28.25,41,37,33,45,
BA,0,15.25,37,18,33,29,
KD,0,19.775,28.7,25.9,23.1,45,
SE,0,0,70,0,0,0,
MN,26.625,6,8,8,10,5,


==> images/experiments/V_5/varyK/result_k_1.csv <==
,time/s,Ensemble accuracy,Ensemble training accuracy
epoch_0,33.394,0.5182,0.51656
epoch_1,66.714,0.6863,0.6835
epoch_2,100.215,0.7125,0.72586
epoch_3,133.378,0.7739,0.7705
epoch_4,166.843,0.7503,0.76936
epoch_5,200.713,0.7854,0.80436
epoch_6,233.864,0.7905,0.8071
epoch_7,267.605,0.8166,0.84432
epoch_8,301.017,0.8464,0.87056
epoch_9,334.609,0.8387,0.86796
epoch_10,367.815,0.8555,0.89508
epoch_11,400.624,0.8577,0.8887
epoch_12,433.487,0.8659,0.90148
epoch_13,466.559,0.848,0.88406
epoch_14,499.966,0.8574,0.89802
epoch_15,532.873,0.8706,0.90466
epoch_16,566.235,0.8787,0.9282
epoch_17,599.379,0.8663,0.91182
epoch_18,632.367,0.8682,0.92034
epoch_19,665.285,0.8798,0.9337
epoch_20,698.792,0.8841,0.94002
epoch_21,731.757,0.8856,0.94082
epoch_22,765.622,0.8529,0.91534
epoch_23,799.352,0.8706,0.93478
epoch_24,833.437,0.8838,0.94728
epoch_25,867.322,0.8837,0.94216
epoch_26,900.305,0.8839,0.952
epoch_27,933.227,0.877,0.9338
epoch_28,966.688,0.8874,0.95346
epoch_29,999.835,0.8838,0.95286
epoch_30,1034.094,0.8911,0.9587
epoch_31,1068.369,0.8796,0.94724
epoch_32,1102.371,0.8797,0.94912
epoch_33,1135.721,0.893,0.96606
epoch_34,1168.571,0.8869,0.9543
epoch_35,1201.53,0.8872,0.96372
epoch_36,1234.386,0.888,0.96074
epoch_37,1267.975,0.8918,0.96722
epoch_38,1301.554,0.8861,0.96626
epoch_39,1334.508,0.8838,0.96172
epoch_40,1367.773,0.8903,0.96254
epoch_41,1401.169,0.8937,0.96986
epoch_42,1434.098,0.8841,0.96462
epoch_43,1466.982,0.8914,0.97124
epoch_44,1500.265,0.9001,0.97796
epoch_45,1533.142,0.8902,0.96868
epoch_46,1566.431,0.9038,0.97724
epoch_47,1599.888,0.894,0.97584
epoch_48,1632.823,0.8943,0.97428
epoch_49,1666.632,0.8984,0.97634
epoch_50,1700.593,0.9024,0.9794
epoch_51,1733.586,0.8974,0.97924
epoch_52,1766.755,0.8985,0.9786
epoch_53,1800.658,0.898,0.97882
epoch_54,1833.597,0.8954,0.97366
epoch_55,1867.376,0.898,0.97944
epoch_56,1900.468,0.9044,0.982
epoch_57,1933.893,0.9028,0.98328
epoch_58,1967.291,0.903,0.98568
epoch_59,2001.058,0.8996,0.98116
epoch_60,2034.283,0.8916,0.9783
epoch_61,2067.565,0.9005,0.98554
epoch_62,2101.617,0.8997,0.98778
epoch_63,2134.483,0.8981,0.98446
epoch_64,2167.984,0.8999,0.9867
epoch_65,2201.288,0.8991,0.98558
epoch_66,2234.112,0.903,0.98588
epoch_67,2267.365,0.8871,0.97436
epoch_68,2300.819,0.9012,0.98776
epoch_69,2334.895,0.8989,0.98478
epoch_70,2368.023,0.9012,0.98674
epoch_71,2401.102,0.9043,0.9911
epoch_72,2433.712,0.905,0.98996
epoch_73,2466.89,0.9077,0.99008
epoch_74,2500.001,0.9077,0.98954
epoch_75,2533.651,0.8989,0.98782
epoch_76,2566.613,0.9003,0.98788
epoch_77,2599.491,0.8987,0.98848
epoch_78,2632.946,0.9019,0.99018
epoch_79,2666.711,0.8995,0.98766
epoch_80,2700.252,0.9035,0.99202
epoch_81,2733.145,0.9034,0.98848
epoch_82,2766.263,0.9076,0.99126
epoch_83,2799.105,0.902,0.98984
epoch_84,2832.306,0.903,0.98754
epoch_85,2866.039,0.9001,0.98638
epoch_86,2898.911,0.9078,0.99144
epoch_87,2932.107,0.9039,0.9915
epoch_88,2965.354,0.908,0.99212
epoch_89,2998.557,0.9015,0.99184
epoch_90,3031.859,0.9089,0.99324
epoch_91,3064.879,0.9091,0.99334
epoch_92,3098.141,0.9041,0.9905
epoch_93,3132.299,0.9062,0.99162
epoch_94,3165.546,0.9076,0.99362
epoch_95,3199.716,0.9073,0.99512
epoch_96,3233.836,0.9034,0.99342
epoch_97,3267.014,0.9087,0.99326
epoch_98,3300.263,0.9084,0.99348
epoch_99,3333.612,0.9111,0.99442
epoch_100,3366.856,0.9083,0.99208
epoch_101,3399.784,0.9067,0.99416
epoch_102,3433.219,0.9046,0.9899
epoch_103,3466.206,0.9057,0.99372
epoch_104,3499.11,0.9074,0.99458
epoch_105,3532.631,0.9114,0.99362
epoch_106,3565.724,0.91,0.99306
epoch_107,3598.885,0.909,0.99308
epoch_108,3632.537,0.906,0.9927
epoch_109,3665.518,0.9092,0.994
epoch_110,3699.245,0.9028,0.9909
epoch_111,3732.233,0.9106,0.99536
epoch_112,3765.871,0.9086,0.9938
epoch_113,3799.226,0.9038,0.9923
epoch_114,3832.718,0.9042,0.99388
epoch_115,3865.626,0.9116,0.9949
epoch_116,3898.568,0.91,0.99458
epoch_117,3931.768,0.9074,0.99424
epoch_118,3965.445,0.9087,0.99342
epoch_119,3999.595,0.9105,0.99546
epoch_120,4033.206,0.9082,0.99492
epoch_121,4067.156,0.9054,0.9935
epoch_122,4100.385,0.9069,0.99522
epoch_123,4134.514,0.9072,0.99406
epoch_124,4167.798,0.9059,0.99478
epoch_125,4200.946,0.9094,0.99576
epoch_126,4234.631,0.9075,0.99536
epoch_127,4267.577,0.9085,0.99544
epoch_128,4301.305,0.902,0.99486
epoch_129,4334.188,0.9071,0.9935
epoch_130,4368.414,0.9057,0.99258
epoch_131,4401.516,0.9071,0.99528
epoch_132,4434.371,0.9099,0.99588
epoch_133,4467.464,0.9088,0.99564
epoch_134,4500.672,0.9098,0.99644
epoch_135,4533.82,0.9076,0.99632
epoch_136,4567.408,0.905,0.9942
epoch_137,4600.668,0.9116,0.99672
epoch_138,4634.162,0.908,0.9947
epoch_139,4668.046,0.9137,0.9977
epoch_140,4701.882,0.9108,0.9955
epoch_141,4734.942,0.9081,0.99554
epoch_142,4768.733,0.9089,0.99482
epoch_143,4802.576,0.9126,0.99612
epoch_144,4835.606,0.9063,0.99532
epoch_145,4869.498,0.9102,0.99592
epoch_146,4902.382,0.9111,0.99616
epoch_147,4935.366,0.9091,0.99608
epoch_148,4968.802,0.9111,0.99618
epoch_149,5001.688,0.911,0.99608
epoch_150,5034.453,0.9102,0.99668
epoch_151,5067.65,0.9089,0.99598
epoch_152,5100.699,0.9108,0.99518
epoch_153,5133.892,0.9128,0.99636
epoch_154,5166.882,0.9117,0.99746
epoch_155,5199.823,0.9127,0.99722
epoch_156,5233.816,0.9072,0.99486
epoch_157,5266.846,0.9141,0.99698
epoch_158,5300.534,0.9068,0.99662
epoch_159,5334.134,0.9114,0.99622
epoch_160,5367.45,0.9118,0.99624
epoch_161,5400.62,0.9147,0.9968
epoch_162,5433.893,0.9106,0.99758
epoch_163,5467.066,0.9077,0.99668
epoch_164,5500.264,0.9092,0.99646
epoch_165,5533.84,0.913,0.99712
epoch_166,5567.21,0.9086,0.99652
epoch_167,5600.178,0.9093,0.9962
epoch_168,5633.954,0.9118,0.99754
epoch_169,5667.27,0.9146,0.99758
epoch_170,5700.342,0.9119,0.9972
epoch_171,5733.405,0.9103,0.99754
epoch_172,5767.106,0.9121,0.99726
epoch_173,5800.182,0.9118,0.99754
epoch_174,5832.952,0.9127,0.99754
epoch_175,5865.89,0.9088,0.9969
epoch_176,5899.39,0.9099,0.99686
epoch_177,5932.4,0.9126,0.99744
epoch_178,5966.407,0.9088,0.99746
epoch_179,6000.118,0.9126,0.99752
epoch_180,6034.163,0.907,0.99574
epoch_181,6067.515,0.911,0.99714
epoch_182,6101.136,0.9064,0.99638
epoch_183,6134.59,0.9126,0.99736
epoch_184,6168.031,0.9113,0.99758
epoch_185,6201.404,0.9098,0.99724
epoch_186,6235.263,0.911,0.99762
epoch_187,6268.17,0.9117,0.9976
epoch_188,6301.34,0.9145,0.99824
epoch_189,6335.06,0.9136,0.99814
epoch_190,6368.135,0.9126,0.99798
epoch_191,6401.234,0.9155,0.9981
epoch_192,6434.419,0.9141,0.9981
epoch_193,6468.369,0.9108,0.99734
epoch_194,6501.889,0.9121,0.99734
epoch_195,6535.318,0.9174,0.99812
epoch_196,6568.319,0.9119,0.99712
epoch_197,6602.112,0.9156,0.99786
epoch_198,6635.589,0.9135,0.99816
epoch_199,6669.392,0.9118,0.99718
epoch_200,6702.432,0.9123,0.9976
epoch_201,6735.328,0.908,0.99712
epoch_202,6768.563,0.9113,0.99722
epoch_203,6801.525,0.9131,0.99682
epoch_204,6835.015,0.9108,0.99806
epoch_205,6868.637,0.9135,0.99768
epoch_206,6902.058,0.9154,0.99804
epoch_207,6935.901,0.9111,0.9978
epoch_208,6969.867,0.9122,0.99736
epoch_209,7003.349,0.9114,0.99784
epoch_210,7037.083,0.9146,0.9989
epoch_211,7070.061,0.9137,0.99752
epoch_212,7103.019,0.9125,0.99762
epoch_213,7136.058,0.9127,0.99822
epoch_214,7169.51,0.914,0.99836
epoch_215,7203.39,0.9102,0.99732
epoch_216,7236.42,0.9097,0.99672
epoch_217,7270.003,0.9105,0.99776
epoch_218,7303.408,0.9134,0.99908
epoch_219,7336.581,0.9132,0.99896
epoch_220,7369.674,0.9111,0.99856
epoch_221,7403.357,0.9109,0.99812
epoch_222,7436.779,0.9115,0.99692
epoch_223,7469.745,0.9123,0.99774
epoch_224,7503.044,0.9098,0.99734
epoch_225,7536.376,0.9132,0.99818


==> images/experiments/V_5/varyK/result_k_2.csv <==
,time/s,Ensemble accuracy,Ensemble training accuracy
epoch_0,39.428,0.5923,0.57108
epoch_1,78.404,0.6268,0.60422
epoch_2,117.518,0.7096,0.71486
epoch_3,156.868,0.7087,0.7164
epoch_4,195.957,0.7835,0.7922
epoch_5,234.672,0.8027,0.81588
epoch_6,274.17,0.8262,0.85068
epoch_7,312.92,0.8086,0.83354
epoch_8,351.751,0.828,0.86644
epoch_9,391.894,0.8387,0.87246
epoch_10,431.443,0.8454,0.88352
epoch_11,470.765,0.8503,0.89082
epoch_12,510.592,0.858,0.89836
epoch_13,551.163,0.8505,0.89712
epoch_14,589.89,0.849,0.8917
epoch_15,628.693,0.8719,0.91714
epoch_16,667.905,0.8763,0.92826
epoch_17,707.272,0.8615,0.91494
epoch_18,746.729,0.869,0.92708
epoch_19,786.485,0.8734,0.93232
epoch_20,825.426,0.8778,0.93578
epoch_21,864.517,0.8867,0.94696
epoch_22,903.238,0.8651,0.9249
epoch_23,942.27,0.8685,0.9277
epoch_24,981.145,0.8811,0.94026
epoch_25,1020.132,0.875,0.94374
epoch_26,1058.892,0.8874,0.95592
epoch_27,1098.032,0.8895,0.96392
epoch_28,1138.389,0.8859,0.9577
epoch_29,1177.085,0.884,0.96296
epoch_30,1217.419,0.883,0.96252
epoch_31,1256.078,0.8825,0.957
epoch_32,1295.716,0.8831,0.96234
epoch_33,1334.894,0.8838,0.96314
epoch_34,1373.67,0.8997,0.97594
epoch_35,1412.831,0.8943,0.97208
epoch_36,1452.192,0.8961,0.97528
epoch_37,1490.917,0.8782,0.95806
epoch_38,1529.996,0.8987,0.9754
epoch_39,1569.502,0.8918,0.97272
epoch_40,1608.925,0.895,0.9794
epoch_41,1647.61,0.8938,0.9761
epoch_42,1687.056,0.8936,0.9742
epoch_43,1725.953,0.9022,0.98312
epoch_44,1764.649,0.8935,0.9776
epoch_45,1803.565,0.8851,0.9754
epoch_46,1843.114,0.8967,0.9779
epoch_47,1881.875,0.8986,0.98366
epoch_48,1921.114,0.8952,0.98146
epoch_49,1960.274,0.8997,0.98256
epoch_50,2000.133,0.8985,0.98724
epoch_51,2039.199,0.9021,0.9856
epoch_52,2077.931,0.897,0.98232
epoch_53,2117.436,0.8918,0.98162
epoch_54,2156.726,0.9009,0.9878
epoch_55,2195.52,0.8967,0.9826
epoch_56,2235.1,0.9006,0.98894
epoch_57,2274.755,0.9017,0.99018
epoch_58,2314.58,0.9032,0.9884
epoch_59,2353.434,0.9042,0.98758
epoch_60,2392.282,0.9033,0.9889
epoch_61,2432.17,0.9017,0.98746
epoch_62,2471.478,0.9054,0.98954
epoch_63,2510.777,0.9035,0.99194
epoch_64,2549.862,0.9013,0.98818
epoch_65,2589.138,0.9047,0.99132
epoch_66,2628.349,0.9055,0.99012
epoch_67,2666.95,0.8977,0.9845
epoch_68,2705.718,0.902,0.992
epoch_69,2745.258,0.9058,0.98922
epoch_70,2783.809,0.9081,0.99232
epoch_71,2822.276,0.9022,0.98982
epoch_72,2861.356,0.9075,0.99358
epoch_73,2901.15,0.908,0.99364
epoch_74,2940.486,0.9031,0.99034
epoch_75,2979.355,0.908,0.99398
epoch_76,3017.926,0.9088,0.99204
epoch_77,3056.507,0.906,0.9911
epoch_78,3096.368,0.9042,0.99408
epoch_79,3135.242,0.9084,0.99314
epoch_80,3174.404,0.9035,0.99026
epoch_81,3212.975,0.9064,0.99322
epoch_82,3253.171,0.9089,0.9938
epoch_83,3292.143,0.9055,0.99332
epoch_84,3331.071,0.9024,0.99278
epoch_85,3369.639,0.9095,0.99416
epoch_86,3408.825,0.9119,0.99462
epoch_87,3447.445,0.9104,0.99416
epoch_88,3486.949,0.9121,0.9954
epoch_89,3525.587,0.9085,0.9951
epoch_90,3564.163,0.9079,0.99622
epoch_91,3603.242,0.9061,0.99406
epoch_92,3641.991,0.9116,0.99542
epoch_93,3681.177,0.9083,0.99578
epoch_94,3720.791,0.9064,0.99474
epoch_95,3759.846,0.9054,0.99468
epoch_96,3799.257,0.9107,0.99526
epoch_97,3837.852,0.9071,0.99398
epoch_98,3877.412,0.9054,0.99298
epoch_99,3917.856,0.9095,0.996
epoch_100,3957.371,0.9109,0.9958
epoch_101,3996.333,0.9111,0.99554
epoch_102,4035.548,0.9116,0.9955
epoch_103,4075.331,0.9099,0.9963
epoch_104,4115.061,0.9113,0.996
epoch_105,4154.076,0.9118,0.99652
epoch_106,4193.747,0.9082,0.99506
epoch_107,4232.258,0.9082,0.9955
epoch_108,4271.016,0.9126,0.99628
epoch_109,4310.275,0.9137,0.99688
epoch_110,4349.313,0.9133,0.99676
epoch_111,4388.026,0.9108,0.99614
epoch_112,4427.268,0.9113,0.99574
epoch_113,4466.507,0.9073,0.99372
epoch_114,4506.204,0.9128,0.99598
epoch_115,4546.067,0.9118,0.99626
epoch_116,4585.289,0.9118,0.99706
epoch_117,4624.612,0.9082,0.99748
epoch_118,4663.641,0.9112,0.99686
epoch_119,4702.405,0.9093,0.99604
epoch_120,4741.505,0.9059,0.99498
epoch_121,4780.884,0.9132,0.99726
epoch_122,4820.015,0.9099,0.99646
epoch_123,4859.811,0.9115,0.9965
epoch_124,4898.431,0.9071,0.99668
epoch_125,4937.7,0.9161,0.99712
epoch_126,4976.405,0.9058,0.99668
epoch_127,5015.941,0.9089,0.9965
epoch_128,5054.463,0.9101,0.9966
epoch_129,5093.079,0.9099,0.99626
epoch_130,5132.648,0.9162,0.99762
epoch_131,5171.511,0.9147,0.99728
epoch_132,5210.27,0.916,0.99806
epoch_133,5249.229,0.909,0.99622
epoch_134,5287.982,0.9133,0.99742
epoch_135,5328.154,0.9163,0.99818
epoch_136,5368.243,0.9129,0.99722
epoch_137,5408.477,0.9139,0.9981
epoch_138,5447.988,0.9111,0.99788
epoch_139,5486.752,0.9121,0.99694
epoch_140,5525.869,0.9127,0.99684
epoch_141,5566.092,0.908,0.99362
epoch_142,5605.022,0.9162,0.99798
epoch_143,5643.59,0.9141,0.99744
epoch_144,5683.392,0.9117,0.99678
epoch_145,5722.015,0.9121,0.99684
epoch_146,5761.324,0.9134,0.99762
epoch_147,5799.834,0.9158,0.99812
epoch_148,5839.346,0.9111,0.99774
epoch_149,5878.345,0.9125,0.99798
epoch_150,5917.213,0.9121,0.99782
epoch_151,5955.982,0.9117,0.9966
epoch_152,5994.951,0.916,0.99826
epoch_153,6033.481,0.9107,0.99688
epoch_154,6072.072,0.918,0.99778
epoch_155,6110.751,0.9147,0.99768
epoch_156,6150.087,0.9113,0.99758
epoch_157,6189.286,0.9141,0.998
epoch_158,6229.081,0.9158,0.99788
epoch_159,6267.947,0.9165,0.99792
epoch_160,6307.192,0.9151,0.99856
epoch_161,6347.204,0.912,0.99722
epoch_162,6385.749,0.9144,0.998
epoch_163,6424.439,0.918,0.99878
epoch_164,6463.915,0.9146,0.99832
epoch_165,6503.593,0.9189,0.99864
epoch_166,6542.773,0.9112,0.9972
epoch_167,6581.507,0.9153,0.99794
epoch_168,6621.626,0.9134,0.99774
epoch_169,6660.745,0.9142,0.99822
epoch_170,6699.704,0.9131,0.99816
epoch_171,6738.763,0.912,0.99768
epoch_172,6778.545,0.9123,0.99776
epoch_173,6817.438,0.9135,0.99784
epoch_174,6856.029,0.9154,0.9985
epoch_175,6895.08,0.9154,0.99854
epoch_176,6935.169,0.9156,0.99888
epoch_177,6973.721,0.9163,0.9987
epoch_178,7013.357,0.9152,0.99868
epoch_179,7052.786,0.9161,0.998
epoch_180,7091.847,0.9119,0.99848
epoch_181,7131.202,0.9114,0.99772
epoch_182,7169.885,0.9114,0.9976
epoch_183,7208.916,0.9155,0.99854
epoch_184,7248.249,0.9133,0.99776
epoch_185,7287.587,0.9139,0.99816
epoch_186,7326.913,0.9152,0.99852
epoch_187,7366.066,0.9142,0.9985
epoch_188,7405.42,0.9122,0.99818
epoch_189,7444.3,0.9136,0.99846
epoch_190,7483.787,0.9151,0.99836
epoch_191,7522.431,0.9157,0.99852
epoch_192,7562.413,0.9169,0.99864
epoch_193,7600.976,0.9161,0.99868
epoch_194,7639.815,0.9163,0.99906
epoch_195,7678.846,0.9128,0.99822
epoch_0,7714.479,0.9157,0.9983
epoch_1,7749.972,0.916,0.99758
epoch_2,7786.017,0.9166,0.9979
epoch_3,7822.053,0.9167,0.99756
epoch_4,7858.085,0.9201,0.99764
epoch_5,7893.875,0.9181,0.9979
epoch_6,7929.462,0.9172,0.9974
epoch_7,7965.176,0.9175,0.99796
epoch_8,8000.934,0.9174,0.9979
epoch_9,8036.715,0.9195,0.998
epoch_10,8072.748,0.9195,0.9979
epoch_11,8109.457,0.9187,0.99766
epoch_12,8145.329,0.9186,0.99754
epoch_13,8182.077,0.9194,0.99828
epoch_14,8218.876,0.9182,0.99834
epoch_15,8255.399,0.9195,0.99824
epoch_16,8290.954,0.9209,0.99826
epoch_17,8327.122,0.9224,0.99838
epoch_18,8363.121,0.9199,0.99812
epoch_19,8399.271,0.9223,0.99854
epoch_20,8434.763,0.9223,0.99826
epoch_21,8470.618,0.9209,0.99842
epoch_22,8506.932,0.9218,0.99832
epoch_23,8542.496,0.9218,0.9986
epoch_24,8578.068,0.9237,0.99854
epoch_25,8614.537,0.9225,0.99834
epoch_26,8650.405,0.9249,0.9987
epoch_27,8686.612,0.9225,0.99888
epoch_28,8722.581,0.9245,0.99876
epoch_29,8758.372,0.9237,0.99908
epoch_30,8793.863,0.9206,0.99854
epoch_31,8829.728,0.9242,0.99886
epoch_32,8866.267,0.922,0.99878
epoch_33,8902.056,0.9251,0.99852
epoch_34,8937.641,0.9255,0.99918
epoch_35,8973.511,0.9215,0.99914
epoch_36,9009.363,0.9236,0.99872
epoch_37,9045.486,0.9225,0.99916
epoch_38,9081.192,0.9234,0.99912
epoch_39,9117.214,0.9255,0.99906
epoch_40,9153.426,0.9229,0.99918
epoch_41,9189.346,0.9255,0.99918
epoch_42,9224.902,0.9254,0.99946
epoch_43,9260.723,0.9232,0.99934
epoch_44,9296.555,0.9237,0.9994
epoch_45,9332.687,0.9263,0.9993
epoch_46,9368.481,0.9235,0.99922
epoch_47,9404.112,0.9245,0.99918
epoch_48,9439.474,0.9256,0.99912
epoch_49,9475.122,0.9256,0.9993
epoch_50,9510.691,0.9231,0.99928
epoch_51,9546.571,0.9261,0.9993
epoch_52,9583.464,0.9254,0.99936
epoch_53,9618.901,0.9258,0.9995
epoch_54,9654.782,0.9233,0.99946
epoch_55,9690.809,0.9265,0.99958
epoch_56,9726.184,0.9245,0.99938
epoch_57,9761.892,0.9261,0.9996
epoch_58,9797.486,0.9254,0.99904
epoch_59,9833.341,0.9261,0.99968
epoch_60,9869.098,0.9247,0.99938
epoch_61,9904.936,0.926,0.99948
epoch_62,9940.817,0.924,0.9994
epoch_63,9976.365,0.9264,0.99944
epoch_64,10011.953,0.9254,0.99968
epoch_65,10047.621,0.9267,0.99964
epoch_66,10083.342,0.9287,0.9996
epoch_67,10119.292,0.9261,0.99956
epoch_68,10154.935,0.9228,0.99938
epoch_69,10191.047,0.926,0.99934
epoch_70,10227.606,0.9267,0.99952
epoch_71,10263.048,0.9281,0.99962
epoch_72,10298.57,0.926,0.99962
epoch_73,10334.102,0.9257,0.99962
epoch_74,10369.782,0.9282,0.99966
epoch_75,10405.563,0.9273,0.99962
epoch_76,10441.082,0.9248,0.99922
epoch_77,10476.917,0.9268,0.99954
epoch_78,10513.072,0.9267,0.99958
epoch_79,10549.596,0.9265,0.99964
epoch_80,10585.439,0.9277,0.99966
epoch_81,10621.031,0.9275,0.99964
epoch_82,10656.671,0.9263,0.99954
epoch_83,10692.195,0.9284,0.99962
epoch_84,10729.0,0.9271,0.9997
epoch_85,10764.519,0.9268,0.9996
epoch_86,10800.016,0.9274,0.99954
epoch_87,10835.616,0.9267,0.99966
epoch_88,10870.79,0.9281,0.99974
epoch_89,10906.732,0.9284,0.9998
epoch_90,10942.489,0.9262,0.99974
epoch_91,10977.889,0.9266,0.99968
epoch_92,11013.966,0.9259,0.99972
epoch_93,11049.45,0.9252,0.99958
epoch_94,11085.125,0.9286,0.9998
epoch_95,11121.052,0.9259,0.9997
epoch_96,11156.486,0.924,0.99966
epoch_97,11192.046,0.9247,0.9998
epoch_98,11227.774,0.9271,0.99974
epoch_99,11264.383,0.9262,0.99986
epoch_100,11300.066,0.9271,0.99968
epoch_101,11336.129,0.9256,0.99976
epoch_102,11371.571,0.9292,0.99966
epoch_103,11407.614,0.9264,0.99968
epoch_104,11443.624,0.9263,0.99962
epoch_105,11479.055,0.9276,0.99982
epoch_106,11514.52,0.9268,0.9996
epoch_107,11550.267,0.9266,0.99974
epoch_108,11586.101,0.926,0.99964
epoch_109,11621.476,0.9269,0.9997
epoch_110,11657.166,0.9245,0.9999
epoch_111,11692.588,0.9244,0.99968
epoch_112,11727.985,0.9259,0.99964
epoch_113,11763.424,0.9265,0.99974
epoch_114,11798.978,0.9277,0.99992
epoch_115,11834.762,0.9261,0.9999
epoch_116,11870.935,0.9287,0.99974
epoch_117,11906.702,0.9255,0.99974
epoch_118,11942.139,0.9254,0.99962
epoch_119,11977.932,0.925,0.99968
epoch_120,12013.556,0.9285,0.99986
epoch_121,12049.155,0.928,0.99976
epoch_122,12084.663,0.9289,0.99984
epoch_123,12120.094,0.9271,0.99974
epoch_124,12155.702,0.9277,0.9998
epoch_125,12191.564,0.9271,0.99962
epoch_126,12227.75,0.9278,0.99972
epoch_127,12263.414,0.9281,0.99988
epoch_128,12299.068,0.9279,0.99976
epoch_129,12335.505,0.9284,0.99972
epoch_130,12370.956,0.9281,0.99988
epoch_131,12406.609,0.9278,0.99972
epoch_132,12442.135,0.9262,0.99994
epoch_133,12478.329,0.9288,0.9999
epoch_134,12514.67,0.9271,0.99984
epoch_135,12550.442,0.9265,0.9997
epoch_136,12586.345,0.9283,0.99982
epoch_137,12621.847,0.927,0.99984
epoch_138,12657.564,0.9274,0.9999
epoch_139,12693.797,0.929,0.9998
epoch_140,12729.666,0.9279,0.99988
epoch_141,12765.494,0.9293,0.99982
epoch_142,12801.496,0.929,0.99984
epoch_143,12837.007,0.9273,0.9998
epoch_144,12873.405,0.9275,0.99974
epoch_145,12908.872,0.9285,0.99982
epoch_146,12944.307,0.9277,0.99992
epoch_147,12980.115,0.9264,0.99982
epoch_148,13015.643,0.9293,0.99972
epoch_149,13051.345,0.9277,0.99992
epoch_150,13086.9,0.928,0.99968
epoch_151,13122.416,0.9289,0.99984
epoch_152,13158.161,0.9295,0.99988
epoch_153,13194.152,0.9296,0.9999
epoch_154,13229.93,0.9265,0.99978
epoch_155,13265.728,0.9268,0.9999
epoch_156,13301.587,0.9269,0.99984
epoch_157,13337.193,0.9291,0.9999
epoch_158,13372.741,0.9314,0.99984
epoch_159,13408.634,0.9274,0.99992
epoch_160,13444.509,0.9281,0.99984
epoch_161,13480.406,0.9283,0.99994
epoch_162,13516.034,0.928,0.99986
epoch_163,13551.579,0.9285,0.99986
epoch_164,13587.504,0.9298,0.99986
epoch_165,13624.024,0.9283,0.9998
epoch_166,13660.52,0.9263,0.99978
epoch_167,13696.367,0.9308,0.99986
epoch_168,13731.956,0.929,0.99994
epoch_169,13767.487,0.9285,0.99996
epoch_170,13803.283,0.9271,0.99986
epoch_171,13839.537,0.9299,0.9998
epoch_172,13875.365,0.9292,0.99984
epoch_173,13911.841,0.93,0.9999
epoch_174,13947.567,0.9285,0.99982
epoch_175,13983.393,0.9296,0.99984
epoch_176,14019.166,0.9298,0.99994
epoch_177,14054.777,0.9287,0.99992
epoch_178,14091.006,0.9286,0.99994
epoch_179,14126.604,0.9295,0.99988
epoch_180,14162.605,0.9303,0.9998
epoch_181,14199.206,0.9287,0.99984
epoch_182,14234.779,0.9311,0.99986
epoch_183,14270.646,0.9287,0.99988
epoch_184,14306.387,0.9291,0.99992
epoch_185,14342.026,0.9284,0.99986
epoch_186,14377.607,0.9288,0.99986
epoch_187,14413.404,0.928,0.99974
epoch_188,14449.079,0.9299,0.99992
epoch_189,14485.25,0.9285,0.9999
epoch_190,14520.825,0.9288,0.99992
epoch_191,14556.386,0.9275,0.99982
epoch_192,14592.569,0.9307,0.9999
epoch_193,14628.491,0.9278,0.99988
epoch_194,14664.383,0.9282,0.99986
epoch_195,14699.807,0.9289,0.9999
epoch_196,14735.837,0.9289,0.99982
epoch_197,14771.884,0.9291,0.99984
epoch_198,14808.77,0.9289,0.99988
epoch_199,14844.637,0.9278,0.9999
epoch_200,14880.399,0.928,0.99994
epoch_201,14916.832,0.9283,0.99992
epoch_202,14952.769,0.9287,0.99992
epoch_203,14988.349,0.9307,0.99994
epoch_204,15024.387,0.9275,0.99994
epoch_205,15060.37,0.9291,0.99992
epoch_206,15096.476,0.9308,0.9999
epoch_207,15132.422,0.9288,0.99996
epoch_208,15168.204,0.932,0.99996
epoch_209,15203.888,0.9313,0.99982
epoch_210,15239.429,0.9302,0.9999
epoch_211,15275.737,0.9275,0.99986
epoch_212,15311.423,0.9278,0.99992
epoch_213,15347.031,0.928,0.9999
epoch_214,15383.149,0.9269,0.9999
epoch_215,15418.654,0.928,0.99984
epoch_216,15454.708,0.9252,0.99982
epoch_217,15491.152,0.9298,0.9999
epoch_218,15526.729,0.9286,0.99992
epoch_219,15562.284,0.9286,0.9999
epoch_220,15598.432,0.9271,0.99982
epoch_221,15633.993,0.9281,0.99992
epoch_222,15669.434,0.9286,0.99992
epoch_223,15705.04,0.9284,0.99986
epoch_224,15740.553,0.9285,0.9999
epoch_225,15777.05,0.9278,0.99996
epoch_226,15812.639,0.9297,0.99994
epoch_227,15848.137,0.9295,0.99994
epoch_228,15884.673,0.9308,0.99992
epoch_229,15920.113,0.9303,0.99984
epoch_230,15955.703,0.9307,0.99998
epoch_231,15991.668,0.9309,0.9999
epoch_232,16027.425,0.93,0.99994
epoch_233,16063.073,0.9271,0.99996
epoch_234,16098.802,0.9285,0.9999
epoch_235,16134.918,0.929,0.99984
epoch_236,16170.592,0.9304,0.99998
epoch_237,16207.207,0.9301,0.99992
epoch_238,16242.912,0.9279,0.99992
epoch_239,16278.502,0.9277,0.99994
epoch_240,16314.209,0.9291,0.99992
epoch_241,16350.122,0.9307,0.9999
epoch_242,16385.914,0.9311,0.99996
epoch_243,16421.343,0.9309,0.99988
epoch_244,16457.708,0.9295,0.9999
epoch_245,16493.253,0.93,0.99998
epoch_246,16528.887,0.9292,0.99994
epoch_247,16564.705,0.9294,0.99994
epoch_248,16600.498,0.9288,0.99994
epoch_249,16636.616,0.929,0.99994
epoch_250,16672.596,0.9283,0.99982
epoch_251,16708.398,0.93,0.99998
epoch_252,16745.147,0.9309,0.99994
epoch_253,16781.288,0.9314,0.99988
epoch_254,16817.2,0.9295,0.99988
epoch_255,16852.772,0.9307,0.99988
epoch_256,16889.638,0.9301,0.99988
epoch_257,16925.702,0.9295,0.99996
epoch_258,16962.184,0.9281,0.99994
epoch_259,16997.797,0.9282,0.99996
epoch_260,17034.44,0.9306,0.99996
epoch_261,17070.165,0.9293,0.9998
epoch_262,17105.816,0.9296,1
epoch_263,17141.909,0.9281,0.99992
epoch_264,17177.438,0.9286,0.9999
epoch_265,17213.31,0.9307,0.99986
epoch_266,17249.242,0.9266,0.99994
epoch_267,17285.061,0.9291,1
epoch_268,17320.577,0.9289,0.99998
epoch_269,17356.506,0.929,0.99998
epoch_270,17392.45,0.927,0.9999
epoch_271,17428.191,0.9306,0.99996
epoch_272,17463.871,0.9302,1
epoch_273,17499.705,0.9298,0.99998
epoch_274,17535.986,0.9302,0.99998
epoch_275,17571.877,0.9308,0.99998
epoch_276,17607.802,0.9291,0.99992
epoch_277,17643.316,0.9263,1
epoch_278,17679.346,0.9301,0.99998
epoch_279,17715.167,0.9291,0.99998
epoch_280,17751.896,0.9305,0.99994
epoch_281,17787.464,0.9297,0.99998
epoch_282,17823.158,0.9302,0.99992
epoch_283,17859.049,0.9298,0.99986
epoch_284,17894.849,0.9286,0.99994
epoch_285,17930.345,0.9299,0.99992
epoch_286,17966.006,0.9288,0.99986
epoch_287,18001.487,0.9289,1
epoch_288,18036.866,0.9302,0.99996
epoch_289,18072.387,0.9296,0.99988
epoch_290,18108.47,0.9293,0.99992

==> images/experiments/V_5/varyK/result_k_2__1_.csv <==
,time/s,Ensemble accuracy,Ensemble training accuracy
epoch_0,39.428,0.5923,0.57108
epoch_1,78.404,0.6268,0.60422
epoch_2,117.518,0.7096,0.71486
epoch_3,156.868,0.7087,0.7164
epoch_4,195.957,0.7835,0.7922
epoch_5,234.672,0.8027,0.81588
epoch_6,274.17,0.8262,0.85068
epoch_7,312.92,0.8086,0.83354
epoch_8,351.751,0.828,0.86644
epoch_9,391.894,0.8387,0.87246
epoch_10,431.443,0.8454,0.88352
epoch_11,470.765,0.8503,0.89082
epoch_12,510.592,0.858,0.89836
epoch_13,551.163,0.8505,0.89712
epoch_14,589.89,0.849,0.8917
epoch_15,628.693,0.8719,0.91714
epoch_16,667.905,0.8763,0.92826
epoch_17,707.272,0.8615,0.91494
epoch_18,746.729,0.869,0.92708
epoch_19,786.485,0.8734,0.93232
epoch_20,825.426,0.8778,0.93578
epoch_21,864.517,0.8867,0.94696
epoch_22,903.238,0.8651,0.9249
epoch_23,942.27,0.8685,0.9277
epoch_24,981.145,0.8811,0.94026
epoch_25,1020.132,0.875,0.94374
epoch_26,1058.892,0.8874,0.95592
epoch_27,1098.032,0.8895,0.96392
epoch_28,1138.389,0.8859,0.9577
epoch_29,1177.085,0.884,0.96296
epoch_30,1217.419,0.883,0.96252
epoch_31,1256.078,0.8825,0.957
epoch_32,1295.716,0.8831,0.96234
epoch_33,1334.894,0.8838,0.96314
epoch_34,1373.67,0.8997,0.97594
epoch_35,1412.831,0.8943,0.97208
epoch_36,1452.192,0.8961,0.97528
epoch_37,1490.917,0.8782,0.95806
epoch_38,1529.996,0.8987,0.9754
epoch_39,1569.502,0.8918,0.97272
epoch_40,1608.925,0.895,0.9794
epoch_41,1647.61,0.8938,0.9761
epoch_42,1687.056,0.8936,0.9742
epoch_43,1725.953,0.9022,0.98312
epoch_44,1764.649,0.8935,0.9776
epoch_45,1803.565,0.8851,0.9754
epoch_46,1843.114,0.8967,0.9779
epoch_47,1881.875,0.8986,0.98366
epoch_48,1921.114,0.8952,0.98146
epoch_49,1960.274,0.8997,0.98256
epoch_50,2000.133,0.8985,0.98724
epoch_51,2039.199,0.9021,0.9856
epoch_52,2077.931,0.897,0.98232
epoch_53,2117.436,0.8918,0.98162
epoch_54,2156.726,0.9009,0.9878
epoch_55,2195.52,0.8967,0.9826
epoch_56,2235.1,0.9006,0.98894
epoch_57,2274.755,0.9017,0.99018
epoch_58,2314.58,0.9032,0.9884
epoch_59,2353.434,0.9042,0.98758
epoch_60,2392.282,0.9033,0.9889
epoch_61,2432.17,0.9017,0.98746
epoch_62,2471.478,0.9054,0.98954
epoch_63,2510.777,0.9035,0.99194
epoch_64,2549.862,0.9013,0.98818
epoch_65,2589.138,0.9047,0.99132
epoch_66,2628.349,0.9055,0.99012
epoch_67,2666.95,0.8977,0.9845
epoch_68,2705.718,0.902,0.992
epoch_69,2745.258,0.9058,0.98922
epoch_70,2783.809,0.9081,0.99232
epoch_71,2822.276,0.9022,0.98982
epoch_72,2861.356,0.9075,0.99358
epoch_73,2901.15,0.908,0.99364
epoch_74,2940.486,0.9031,0.99034
epoch_75,2979.355,0.908,0.99398
epoch_76,3017.926,0.9088,0.99204
epoch_77,3056.507,0.906,0.9911
epoch_78,3096.368,0.9042,0.99408
epoch_79,3135.242,0.9084,0.99314
epoch_80,3174.404,0.9035,0.99026
epoch_81,3212.975,0.9064,0.99322
epoch_82,3253.171,0.9089,0.9938
epoch_83,3292.143,0.9055,0.99332
epoch_84,3331.071,0.9024,0.99278
epoch_85,3369.639,0.9095,0.99416
epoch_86,3408.825,0.9119,0.99462
epoch_87,3447.445,0.9104,0.99416
epoch_88,3486.949,0.9121,0.9954
epoch_89,3525.587,0.9085,0.9951
epoch_90,3564.163,0.9079,0.99622
epoch_91,3603.242,0.9061,0.99406
epoch_92,3641.991,0.9116,0.99542
epoch_93,3681.177,0.9083,0.99578
epoch_94,3720.791,0.9064,0.99474
epoch_95,3759.846,0.9054,0.99468
epoch_96,3799.257,0.9107,0.99526
epoch_97,3837.852,0.9071,0.99398
epoch_98,3877.412,0.9054,0.99298
epoch_99,3917.856,0.9095,0.996
epoch_100,3957.371,0.9109,0.9958
epoch_101,3996.333,0.9111,0.99554
epoch_102,4035.548,0.9116,0.9955
epoch_103,4075.331,0.9099,0.9963
epoch_104,4115.061,0.9113,0.996
epoch_105,4154.076,0.9118,0.99652
epoch_106,4193.747,0.9082,0.99506
epoch_107,4232.258,0.9082,0.9955
epoch_108,4271.016,0.9126,0.99628
epoch_109,4310.275,0.9137,0.99688
epoch_110,4349.313,0.9133,0.99676
epoch_111,4388.026,0.9108,0.99614
epoch_112,4427.268,0.9113,0.99574
epoch_113,4466.507,0.9073,0.99372
epoch_114,4506.204,0.9128,0.99598
epoch_115,4546.067,0.9118,0.99626
epoch_116,4585.289,0.9118,0.99706
epoch_117,4624.612,0.9082,0.99748
epoch_118,4663.641,0.9112,0.99686
epoch_119,4702.405,0.9093,0.99604
epoch_120,4741.505,0.9059,0.99498
epoch_121,4780.884,0.9132,0.99726
epoch_122,4820.015,0.9099,0.99646
epoch_123,4859.811,0.9115,0.9965
epoch_124,4898.431,0.9071,0.99668
epoch_125,4937.7,0.9161,0.99712
epoch_126,4976.405,0.9058,0.99668
epoch_127,5015.941,0.9089,0.9965
epoch_128,5054.463,0.9101,0.9966
epoch_129,5093.079,0.9099,0.99626
epoch_130,5132.648,0.9162,0.99762
epoch_131,5171.511,0.9147,0.99728
epoch_132,5210.27,0.916,0.99806
epoch_133,5249.229,0.909,0.99622
epoch_134,5287.982,0.9133,0.99742
epoch_135,5328.154,0.9163,0.99818
epoch_136,5368.243,0.9129,0.99722
epoch_137,5408.477,0.9139,0.9981
epoch_138,5447.988,0.9111,0.99788
epoch_139,5486.752,0.9121,0.99694
epoch_140,5525.869,0.9127,0.99684
epoch_141,5566.092,0.908,0.99362
epoch_142,5605.022,0.9162,0.99798
epoch_143,5643.59,0.9141,0.99744
epoch_144,5683.392,0.9117,0.99678
epoch_145,5722.015,0.9121,0.99684
epoch_146,5761.324,0.9134,0.99762
epoch_147,5799.834,0.9158,0.99812
epoch_148,5839.346,0.9111,0.99774
epoch_149,5878.345,0.9125,0.99798
epoch_150,5917.213,0.9121,0.99782
epoch_151,5955.982,0.9117,0.9966
epoch_152,5994.951,0.916,0.99826
epoch_153,6033.481,0.9107,0.99688
epoch_154,6072.072,0.918,0.99778
epoch_155,6110.751,0.9147,0.99768
epoch_156,6150.087,0.9113,0.99758
epoch_157,6189.286,0.9141,0.998
epoch_158,6229.081,0.9158,0.99788
epoch_159,6267.947,0.9165,0.99792
epoch_160,6307.192,0.9151,0.99856
epoch_161,6347.204,0.912,0.99722
epoch_162,6385.749,0.9144,0.998
epoch_163,6424.439,0.918,0.99878
epoch_164,6463.915,0.9146,0.99832
epoch_165,6503.593,0.9189,0.99864
epoch_166,6542.773,0.9112,0.9972
epoch_167,6581.507,0.9153,0.99794
epoch_168,6621.626,0.9134,0.99774
epoch_169,6660.745,0.9142,0.99822
epoch_170,6699.704,0.9131,0.99816
epoch_171,6738.763,0.912,0.99768
epoch_172,6778.545,0.9123,0.99776
epoch_173,6817.438,0.9135,0.99784
epoch_174,6856.029,0.9154,0.9985
epoch_175,6895.08,0.9154,0.99854
epoch_176,6935.169,0.9156,0.99888
epoch_177,6973.721,0.9163,0.9987
epoch_178,7013.357,0.9152,0.99868
epoch_179,7052.786,0.9161,0.998
epoch_180,7091.847,0.9119,0.99848
epoch_181,7131.202,0.9114,0.99772
epoch_182,7169.885,0.9114,0.9976
epoch_183,7208.916,0.9155,0.99854
epoch_184,7248.249,0.9133,0.99776
epoch_185,7287.587,0.9139,0.99816
epoch_186,7326.913,0.9152,0.99852
epoch_187,7366.066,0.9142,0.9985
epoch_188,7405.42,0.9122,0.99818
epoch_189,7444.3,0.9136,0.99846
epoch_190,7483.787,0.9151,0.99836
epoch_191,7522.431,0.9157,0.99852
epoch_192,7562.413,0.9169,0.99864
epoch_193,7600.976,0.9161,0.99868
epoch_194,7639.815,0.9163,0.99906
epoch_195,7678.846,0.9128,0.99822
epoch_0,7714.479,0.9157,0.9983
epoch_1,7749.972,0.916,0.99758
epoch_2,7786.017,0.9166,0.9979
epoch_3,7822.053,0.9167,0.99756
epoch_4,7858.085,0.9201,0.99764
epoch_5,7893.875,0.9181,0.9979
epoch_6,7929.462,0.9172,0.9974
epoch_7,7965.176,0.9175,0.99796
epoch_8,8000.934,0.9174,0.9979
epoch_9,8036.715,0.9195,0.998
epoch_10,8072.748,0.9195,0.9979
epoch_11,8109.457,0.9187,0.99766
epoch_12,8145.329,0.9186,0.99754
epoch_13,8182.077,0.9194,0.99828
epoch_14,8218.876,0.9182,0.99834
epoch_15,8255.399,0.9195,0.99824
epoch_16,8290.954,0.9209,0.99826
epoch_17,8327.122,0.9224,0.99838
epoch_18,8363.121,0.9199,0.99812
epoch_19,8399.271,0.9223,0.99854
epoch_20,8434.763,0.9223,0.99826
epoch_21,8470.618,0.9209,0.99842
epoch_22,8506.932,0.9218,0.99832
epoch_23,8542.496,0.9218,0.9986
epoch_24,8578.068,0.9237,0.99854
epoch_25,8614.537,0.9225,0.99834
epoch_26,8650.405,0.9249,0.9987
epoch_27,8686.612,0.9225,0.99888
epoch_28,8722.581,0.9245,0.99876
epoch_29,8758.372,0.9237,0.99908
epoch_30,8793.863,0.9206,0.99854
epoch_31,8829.728,0.9242,0.99886
epoch_32,8866.267,0.922,0.99878
epoch_33,8902.056,0.9251,0.99852
epoch_34,8937.641,0.9255,0.99918
epoch_35,8973.511,0.9215,0.99914
epoch_36,9009.363,0.9236,0.99872
epoch_37,9045.486,0.9225,0.99916
epoch_38,9081.192,0.9234,0.99912
epoch_39,9117.214,0.9255,0.99906
epoch_40,9153.426,0.9229,0.99918
epoch_41,9189.346,0.9255,0.99918
epoch_42,9224.902,0.9254,0.99946
epoch_43,9260.723,0.9232,0.99934
epoch_44,9296.555,0.9237,0.9994
epoch_45,9332.687,0.9263,0.9993
epoch_46,9368.481,0.9235,0.99922
epoch_47,9404.112,0.9245,0.99918
epoch_48,9439.474,0.9256,0.99912
epoch_49,9475.122,0.9256,0.9993
epoch_50,9510.691,0.9231,0.99928
epoch_51,9546.571,0.9261,0.9993
epoch_52,9583.464,0.9254,0.99936
epoch_53,9618.901,0.9258,0.9995
epoch_54,9654.782,0.9233,0.99946
epoch_55,9690.809,0.9265,0.99958
epoch_56,9726.184,0.9245,0.99938
epoch_57,9761.892,0.9261,0.9996
epoch_58,9797.486,0.9254,0.99904
epoch_59,9833.341,0.9261,0.99968
epoch_60,9869.098,0.9247,0.99938
epoch_61,9904.936,0.926,0.99948
epoch_62,9940.817,0.924,0.9994
epoch_63,9976.365,0.9264,0.99944
epoch_64,10011.953,0.9254,0.99968
epoch_65,10047.621,0.9267,0.99964
epoch_66,10083.342,0.9287,0.9996
epoch_67,10119.292,0.9261,0.99956
epoch_68,10154.935,0.9228,0.99938
epoch_69,10191.047,0.926,0.99934
epoch_70,10227.606,0.9267,0.99952
epoch_71,10263.048,0.9281,0.99962
epoch_72,10298.57,0.926,0.99962
epoch_73,10334.102,0.9257,0.99962
epoch_74,10369.782,0.9282,0.99966
epoch_75,10405.563,0.9273,0.99962
epoch_76,10441.082,0.9248,0.99922
epoch_77,10476.917,0.9268,0.99954
epoch_78,10513.072,0.9267,0.99958
epoch_79,10549.596,0.9265,0.99964
epoch_80,10585.439,0.9277,0.99966
epoch_81,10621.031,0.9275,0.99964
epoch_82,10656.671,0.9263,0.99954
epoch_83,10692.195,0.9284,0.99962
epoch_84,10729.0,0.9271,0.9997
epoch_85,10764.519,0.9268,0.9996
epoch_86,10800.016,0.9274,0.99954
epoch_87,10835.616,0.9267,0.99966
epoch_88,10870.79,0.9281,0.99974
epoch_89,10906.732,0.9284,0.9998
epoch_90,10942.489,0.9262,0.99974
epoch_91,10977.889,0.9266,0.99968
epoch_92,11013.966,0.9259,0.99972
epoch_93,11049.45,0.9252,0.99958
epoch_94,11085.125,0.9286,0.9998
epoch_95,11121.052,0.9259,0.9997
epoch_96,11156.486,0.924,0.99966
epoch_97,11192.046,0.9247,0.9998
epoch_98,11227.774,0.9271,0.99974
epoch_99,11264.383,0.9262,0.99986
epoch_100,11300.066,0.9271,0.99968
epoch_101,11336.129,0.9256,0.99976
epoch_102,11371.571,0.9292,0.99966
epoch_103,11407.614,0.9264,0.99968
epoch_104,11443.624,0.9263,0.99962
epoch_105,11479.055,0.9276,0.99982
epoch_106,11514.52,0.9268,0.9996
epoch_107,11550.267,0.9266,0.99974
epoch_108,11586.101,0.926,0.99964
epoch_109,11621.476,0.9269,0.9997
epoch_110,11657.166,0.9245,0.9999
epoch_111,11692.588,0.9244,0.99968
epoch_112,11727.985,0.9259,0.99964
epoch_113,11763.424,0.9265,0.99974
epoch_114,11798.978,0.9277,0.99992
epoch_115,11834.762,0.9261,0.9999
epoch_116,11870.935,0.9287,0.99974
epoch_117,11906.702,0.9255,0.99974
epoch_118,11942.139,0.9254,0.99962
epoch_119,11977.932,0.925,0.99968
epoch_120,12013.556,0.9285,0.99986
epoch_121,12049.155,0.928,0.99976
epoch_122,12084.663,0.9289,0.99984
epoch_123,12120.094,0.9271,0.99974
epoch_124,12155.702,0.9277,0.9998
epoch_125,12191.564,0.9271,0.99962
epoch_126,12227.75,0.9278,0.99972
epoch_127,12263.414,0.9281,0.99988
epoch_128,12299.068,0.9279,0.99976
epoch_129,12335.505,0.9284,0.99972
epoch_130,12370.956,0.9281,0.99988
epoch_131,12406.609,0.9278,0.99972
epoch_132,12442.135,0.9262,0.99994
epoch_133,12478.329,0.9288,0.9999
epoch_134,12514.67,0.9271,0.99984
epoch_135,12550.442,0.9265,0.9997
epoch_136,12586.345,0.9283,0.99982
epoch_137,12621.847,0.927,0.99984
epoch_138,12657.564,0.9274,0.9999
epoch_139,12693.797,0.929,0.9998
epoch_140,12729.666,0.9279,0.99988
epoch_141,12765.494,0.9293,0.99982
epoch_142,12801.496,0.929,0.99984
epoch_143,12837.007,0.9273,0.9998
epoch_144,12873.405,0.9275,0.99974
epoch_145,12908.872,0.9285,0.99982
epoch_146,12944.307,0.9277,0.99992
epoch_147,12980.115,0.9264,0.99982
epoch_148,13015.643,0.9293,0.99972
epoch_149,13051.345,0.9277,0.99992
epoch_150,13086.9,0.928,0.99968
epoch_151,13122.416,0.9289,0.99984
epoch_152,13158.161,0.9295,0.99988
epoch_153,13194.152,0.9296,0.9999
epoch_154,13229.93,0.9265,0.99978
epoch_155,13265.728,0.9268,0.9999
epoch_156,13301.587,0.9269,0.99984
epoch_157,13337.193,0.9291,0.9999
epoch_158,13372.741,0.9314,0.99984
epoch_159,13408.634,0.9274,0.99992
epoch_160,13444.509,0.9281,0.99984
epoch_161,13480.406,0.9283,0.99994
epoch_162,13516.034,0.928,0.99986
epoch_163,13551.579,0.9285,0.99986
epoch_164,13587.504,0.9298,0.99986
epoch_165,13624.024,0.9283,0.9998
epoch_166,13660.52,0.9263,0.99978
epoch_167,13696.367,0.9308,0.99986
epoch_168,13731.956,0.929,0.99994
epoch_169,13767.487,0.9285,0.99996
epoch_170,13803.283,0.9271,0.99986
epoch_171,13839.537,0.9299,0.9998
epoch_172,13875.365,0.9292,0.99984
epoch_173,13911.841,0.93,0.9999
epoch_174,13947.567,0.9285,0.99982
epoch_175,13983.393,0.9296,0.99984
epoch_176,14019.166,0.9298,0.99994
epoch_177,14054.777,0.9287,0.99992
epoch_178,14091.006,0.9286,0.99994
epoch_179,14126.604,0.9295,0.99988
epoch_180,14162.605,0.9303,0.9998
epoch_181,14199.206,0.9287,0.99984
epoch_182,14234.779,0.9311,0.99986
epoch_183,14270.646,0.9287,0.99988
epoch_184,14306.387,0.9291,0.99992
epoch_185,14342.026,0.9284,0.99986
epoch_186,14377.607,0.9288,0.99986
epoch_187,14413.404,0.928,0.99974
epoch_188,14449.079,0.9299,0.99992
epoch_189,14485.25,0.9285,0.9999
epoch_190,14520.825,0.9288,0.99992
epoch_191,14556.386,0.9275,0.99982
epoch_192,14592.569,0.9307,0.9999
epoch_193,14628.491,0.9278,0.99988
epoch_194,14664.383,0.9282,0.99986
epoch_195,14699.807,0.9289,0.9999
epoch_196,14735.837,0.9289,0.99982
epoch_197,14771.884,0.9291,0.99984
epoch_198,14808.77,0.9289,0.99988
epoch_199,14844.637,0.9278,0.9999
epoch_200,14880.399,0.928,0.99994
epoch_201,14916.832,0.9283,0.99992
epoch_202,14952.769,0.9287,0.99992
epoch_203,14988.349,0.9307,0.99994
epoch_204,15024.387,0.9275,0.99994
epoch_205,15060.37,0.9291,0.99992
epoch_206,15096.476,0.9308,0.9999
epoch_207,15132.422,0.9288,0.99996
epoch_208,15168.204,0.932,0.99996
epoch_209,15203.888,0.9313,0.99982
epoch_210,15239.429,0.9302,0.9999
epoch_211,15275.737,0.9275,0.99986
epoch_212,15311.423,0.9278,0.99992
epoch_213,15347.031,0.928,0.9999
epoch_214,15383.149,0.9269,0.9999
epoch_215,15418.654,0.928,0.99984
epoch_216,15454.708,0.9252,0.99982
epoch_217,15491.152,0.9298,0.9999
epoch_218,15526.729,0.9286,0.99992
epoch_219,15562.284,0.9286,0.9999
epoch_220,15598.432,0.9271,0.99982
epoch_221,15633.993,0.9281,0.99992
epoch_222,15669.434,0.9286,0.99992
epoch_223,15705.04,0.9284,0.99986
epoch_224,15740.553,0.9285,0.9999
epoch_225,15777.05,0.9278,0.99996
epoch_226,15812.639,0.9297,0.99994
epoch_227,15848.137,0.9295,0.99994
epoch_228,15884.673,0.9308,0.99992
epoch_229,15920.113,0.9303,0.99984
epoch_230,15955.703,0.9307,0.99998
epoch_231,15991.668,0.9309,0.9999
epoch_232,16027.425,0.93,0.99994
epoch_233,16063.073,0.9271,0.99996
epoch_234,16098.802,0.9285,0.9999
epoch_235,16134.918,0.929,0.99984
epoch_236,16170.592,0.9304,0.99998
epoch_237,16207.207,0.9301,0.99992
epoch_238,16242.912,0.9279,0.99992
epoch_239,16278.502,0.9277,0.99994
epoch_240,16314.209,0.9291,0.99992
epoch_241,16350.122,0.9307,0.9999
epoch_242,16385.914,0.9311,0.99996
epoch_243,16421.343,0.9309,0.99988
epoch_244,16457.708,0.9295,0.9999
epoch_245,16493.253,0.93,0.99998
epoch_246,16528.887,0.9292,0.99994
epoch_247,16564.705,0.9294,0.99994
epoch_248,16600.498,0.9288,0.99994
epoch_249,16636.616,0.929,0.99994
epoch_250,16672.596,0.9283,0.99982
epoch_251,16708.398,0.93,0.99998
epoch_252,16745.147,0.9309,0.99994
epoch_253,16781.288,0.9314,0.99988
epoch_254,16817.2,0.9295,0.99988
epoch_255,16852.772,0.9307,0.99988
epoch_256,16889.638,0.9301,0.99988
epoch_257,16925.702,0.9295,0.99996
epoch_258,16962.184,0.9281,0.99994
epoch_259,16997.797,0.9282,0.99996
epoch_260,17034.44,0.9306,0.99996
epoch_261,17070.165,0.9293,0.9998
epoch_262,17105.816,0.9296,1
epoch_263,17141.909,0.9281,0.99992
epoch_264,17177.438,0.9286,0.9999
epoch_265,17213.31,0.9307,0.99986
epoch_266,17249.242,0.9266,0.99994
epoch_267,17285.061,0.9291,1
epoch_268,17320.577,0.9289,0.99998
epoch_269,17356.506,0.929,0.99998
epoch_270,17392.45,0.927,0.9999
epoch_271,17428.191,0.9306,0.99996
epoch_272,17463.871,0.9302,1
epoch_273,17499.705,0.9298,0.99998
epoch_274,17535.986,0.9302,0.99998
epoch_275,17571.877,0.9308,0.99998
epoch_276,17607.802,0.9291,0.99992
epoch_277,17643.316,0.9263,1
epoch_278,17679.346,0.9301,0.99998
epoch_279,17715.167,0.9291,0.99998
epoch_280,17751.896,0.9305,0.99994
epoch_281,17787.464,0.9297,0.99998
epoch_282,17823.158,0.9302,0.99992
epoch_283,17859.049,0.9298,0.99986
epoch_284,17894.849,0.9286,0.99994
epoch_285,17930.345,0.9299,0.99992
epoch_286,17966.006,0.9288,0.99986
epoch_287,18001.487,0.9289,1
epoch_288,18036.866,0.9302,0.99996
epoch_289,18072.387,0.9296,0.99988
epoch_290,18108.47,0.9293,0.99992
V13,20648.331,0.9297,0.99832
V16,23767.732,0.9335,0.99884
V16A,26789.406,0.9342,0.99874
V16B,31588.222,0.9357,0.9989
V19,36036.954,0.9345,0.99868


==> images/experiments/V_5/varyK/result_k_3.csv <==
,time/s,Ensemble accuracy,Ensemble training accuracy
epoch_0,39.143,0.6369,0.62096
epoch_1,79.243,0.6724,0.6739
epoch_2,118.804,0.7614,0.77174
epoch_3,158.527,0.7325,0.76288
epoch_4,197.811,0.7543,0.7768
epoch_5,237.085,0.8143,0.83358
epoch_6,276.711,0.8069,0.83462
epoch_7,316.398,0.8149,0.84532
epoch_8,356.283,0.8319,0.86144
epoch_9,395.407,0.8495,0.88124
epoch_10,434.853,0.8262,0.8691
epoch_11,475.354,0.8431,0.8779
epoch_12,514.041,0.8568,0.89312
epoch_13,552.667,0.8465,0.8795
epoch_14,591.57,0.8705,0.91438
epoch_15,630.359,0.8651,0.90768
epoch_16,670.007,0.8707,0.92036
epoch_17,709.716,0.8794,0.93474
epoch_18,748.659,0.8794,0.93452
epoch_19,788.48,0.8791,0.94082
epoch_20,827.514,0.8696,0.93204
epoch_21,866.716,0.8665,0.9216
epoch_22,906.377,0.8611,0.92534
epoch_23,946.67,0.8829,0.94452
epoch_24,985.735,0.885,0.94544
epoch_25,1025.673,0.8777,0.9488
epoch_26,1064.334,0.882,0.95356
epoch_27,1103.69,0.8866,0.9558
epoch_28,1142.961,0.8878,0.9603
epoch_29,1182.596,0.8907,0.95956
epoch_30,1221.613,0.8866,0.9635
epoch_31,1260.679,0.8804,0.95364
epoch_32,1299.484,0.8964,0.96998
epoch_33,1339.952,0.8936,0.9708
epoch_34,1379.23,0.894,0.97406
epoch_35,1418.245,0.8995,0.97896
epoch_36,1457.838,0.8833,0.96262
epoch_37,1498.223,0.8969,0.97608
epoch_38,1538.682,0.8999,0.97828
epoch_39,1578.13,0.8978,0.97626
epoch_40,1616.918,0.8934,0.97846
epoch_41,1656.013,0.8987,0.97984
epoch_42,1695.381,0.8984,0.97892
epoch_43,1735.573,0.8906,0.97816
epoch_44,1774.645,0.892,0.9778
epoch_45,1815.149,0.8971,0.97808
epoch_46,1854.003,0.8928,0.97904
epoch_47,1894.314,0.8989,0.98186
epoch_48,1934.457,0.9025,0.98276
epoch_49,1974.275,0.9038,0.98624
epoch_50,2012.936,0.904,0.98564
epoch_51,2052.06,0.9012,0.98454
epoch_52,2090.969,0.9028,0.98764
epoch_53,2129.639,0.9069,0.9896
epoch_54,2168.292,0.9012,0.98428
epoch_55,2207.305,0.9027,0.987
epoch_56,2246.783,0.906,0.99038
epoch_57,2285.449,0.9064,0.98696
epoch_58,2324.221,0.8969,0.98338
epoch_59,2363.029,0.897,0.98078
epoch_60,2402.205,0.9045,0.98996
epoch_61,2442.147,0.9018,0.98762
epoch_62,2481.292,0.9016,0.98876
epoch_63,2520.152,0.903,0.98926
epoch_64,2560.558,0.9031,0.98718
epoch_65,2599.609,0.9025,0.9903
epoch_66,2638.793,0.9053,0.99278
epoch_67,2678.61,0.9078,0.99038
epoch_68,2717.336,0.9068,0.9909
epoch_69,2756.693,0.9082,0.99024
epoch_70,2796.504,0.9107,0.99126
epoch_71,2835.372,0.908,0.99268
epoch_72,2874.725,0.9055,0.99068
epoch_73,2914.208,0.9038,0.99112
epoch_74,2952.888,0.9046,0.99084
epoch_75,2991.978,0.906,0.99122
epoch_76,3032.298,0.9072,0.99394
epoch_77,3072.741,0.9048,0.98944
epoch_78,3112.166,0.9067,0.99432
epoch_79,3151.999,0.9051,0.99222
epoch_80,3192.357,0.907,0.99326
epoch_81,3231.138,0.9075,0.99314
epoch_82,3269.902,0.9018,0.99176
epoch_83,3308.735,0.9074,0.9918
epoch_84,3347.524,0.9092,0.99442
epoch_85,3387.836,0.9031,0.99162
epoch_86,3428.12,0.9129,0.99588
epoch_87,3467.177,0.9074,0.99336
epoch_88,3506.169,0.9127,0.99496
epoch_89,3544.836,0.9092,0.99424
epoch_90,3584.126,0.9031,0.99366
epoch_91,3623.729,0.9061,0.99412
epoch_92,3663.257,0.9121,0.99558
epoch_93,3702.494,0.9079,0.99578
epoch_94,3741.425,0.905,0.99242
epoch_95,3780.895,0.9082,0.99472
epoch_96,3819.933,0.9071,0.99542
epoch_97,3858.9,0.9111,0.99492
epoch_98,3898.215,0.9119,0.99664
epoch_99,3937.137,0.9078,0.99434
epoch_100,3976.331,0.9086,0.99352
epoch_101,4016.156,0.908,0.99474
epoch_102,4055.162,0.9133,0.99552
epoch_103,4094.418,0.9115,0.99576
epoch_104,4134.237,0.9127,0.99636
epoch_105,4173.232,0.9109,0.99666
epoch_106,4212.223,0.9109,0.99612
epoch_107,4251.726,0.9127,0.99676
epoch_108,4291.298,0.9066,0.99492
epoch_109,4330.306,0.9101,0.99466
epoch_110,4369.079,0.9123,0.99582
epoch_111,4407.981,0.9116,0.99646
epoch_112,4447.722,0.9123,0.99536
epoch_113,4486.46,0.9152,0.9961
epoch_114,4525.681,0.914,0.9964
epoch_115,4564.448,0.9157,0.9975
epoch_116,4603.453,0.9131,0.99578
epoch_117,4642.992,0.9162,0.99722
epoch_118,4682.369,0.9119,0.99626
epoch_119,4721.411,0.9168,0.9972
epoch_120,4761.869,0.9033,0.9943
epoch_121,4800.916,0.9101,0.99754
epoch_122,4840.989,0.9071,0.99454
epoch_123,4879.74,0.9104,0.99682
epoch_124,4918.43,0.9112,0.99576
epoch_125,4958.717,0.914,0.9966
epoch_126,4997.443,0.9122,0.99698
epoch_127,5036.191,0.9114,0.99648
epoch_128,5074.911,0.9069,0.99442
epoch_129,5115.278,0.9132,0.99608
epoch_130,5154.318,0.9147,0.99728
epoch_131,5193.604,0.9124,0.9966
epoch_132,5232.848,0.9128,0.99698
epoch_133,5271.661,0.9148,0.99776
epoch_134,5310.464,0.9134,0.9971
epoch_135,5350.43,0.9159,0.99676
epoch_136,5390.704,0.9159,0.99726
epoch_137,5429.879,0.9156,0.99772
epoch_138,5468.77,0.9125,0.99652
epoch_139,5507.617,0.9143,0.99728
epoch_140,5547.935,0.9161,0.99802
epoch_141,5586.743,0.9125,0.99816
epoch_142,5625.783,0.9164,0.9984
epoch_143,5665.485,0.9125,0.99786
epoch_144,5705.98,0.9139,0.99748
epoch_145,5744.642,0.9089,0.99516
epoch_146,5784.615,0.9181,0.99788
epoch_147,5824.348,0.918,0.99806
epoch_148,5863.829,0.9151,0.99816
epoch_149,5903.318,0.918,0.99812
epoch_150,5942.535,0.9183,0.99766
epoch_151,5982.013,0.9149,0.99802
epoch_152,6020.776,0.9107,0.99804
epoch_153,6060.046,0.9149,0.9976
epoch_154,6098.919,0.9129,0.99716
epoch_155,6137.559,0.9144,0.9978
epoch_156,6177.794,0.9166,0.99868
epoch_157,6217.708,0.9155,0.9979
epoch_158,6258.207,0.9135,0.99742
epoch_159,6296.952,0.9157,0.99748
epoch_160,6335.788,0.9185,0.99826
epoch_161,6375.073,0.9129,0.99782
epoch_162,6414.04,0.9154,0.99758
epoch_163,6453.139,0.9133,0.99742
epoch_164,6492.766,0.9138,0.99774
epoch_165,6531.991,0.9169,0.99822
epoch_166,6570.7,0.9142,0.99854
epoch_167,6609.545,0.9145,0.99742
epoch_168,6648.782,0.9158,0.9985
epoch_169,6687.836,0.9146,0.9986
epoch_170,6727.667,0.9146,0.99852
epoch_171,6766.859,0.9112,0.99788
epoch_172,6805.881,0.916,0.99848
epoch_173,6845.027,0.9172,0.999
epoch_174,6884.233,0.9164,0.99848
epoch_175,6923.329,0.9145,0.9984
epoch_176,6962.512,0.9161,0.99818
epoch_177,7001.532,0.9193,0.99852
epoch_178,7040.629,0.9163,0.99818
epoch_179,7079.602,0.9147,0.99838
epoch_180,7118.603,0.9141,0.99798
epoch_181,7158.66,0.9156,0.99806
epoch_182,7198.325,0.918,0.99888
epoch_183,7237.724,0.9171,0.99812
epoch_184,7276.766,0.9178,0.999
epoch_185,7315.54,0.9143,0.99844
epoch_186,7354.99,0.9176,0.99886
epoch_187,7394.075,0.9161,0.9983
epoch_188,7432.84,0.9174,0.99762
epoch_189,7472.385,0.9113,0.9969
epoch_190,7511.486,0.9141,0.99792
epoch_191,7550.462,0.9157,0.9986
epoch_192,7589.667,0.9171,0.9988
epoch_193,7629.955,0.9161,0.99816
epoch_194,7669.17,0.9138,0.9983
epoch_195,7709.454,0.9155,0.99812
epoch_196,7748.543,0.9163,0.99868
epoch_197,7788.226,0.9184,0.99864
epoch_198,7827.663,0.9164,0.99878
epoch_199,7866.997,0.9129,0.99882
epoch_200,7905.992,0.916,0.99894
epoch_201,7945.245,0.9161,0.99896
epoch_202,7984.112,0.913,0.99822
epoch_203,8023.047,0.916,0.9988
epoch_204,8062.836,0.9168,0.99824
epoch_205,8101.54,0.9166,0.99856
epoch_206,8140.379,0.9175,0.99858
epoch_207,8179.772,0.9168,0.99818
epoch_0,8215.526,0.915,0.99774
epoch_1,8251.821,0.9164,0.99796
epoch_2,8288.898,0.9156,0.99782
epoch_3,8324.764,0.9169,0.99782
epoch_4,8360.829,0.9174,0.99796
epoch_5,8397.591,0.9187,0.9981
epoch_6,8433.62,0.9191,0.9977
epoch_7,8469.288,0.9172,0.99798
epoch_8,8506.382,0.9153,0.99736
epoch_9,8542.822,0.9194,0.9981
epoch_10,8578.749,0.9183,0.9986
epoch_11,8615.162,0.9181,0.99822
epoch_12,8650.914,0.9205,0.99804
epoch_13,8687.831,0.9186,0.9981
epoch_14,8723.854,0.9204,0.99802
epoch_15,8760.468,0.9211,0.99822
epoch_16,8796.244,0.9195,0.99858
epoch_17,8832.286,0.9221,0.99862
epoch_18,8868.086,0.9186,0.9984
epoch_19,8904.581,0.9215,0.9981
epoch_20,8940.363,0.9199,0.99864
epoch_21,8976.408,0.9215,0.99848
epoch_22,9012.151,0.9185,0.99808
epoch_23,9047.805,0.9198,0.99862
epoch_24,9084.034,0.9223,0.9989
epoch_25,9120.296,0.9232,0.99892
epoch_26,9156.171,0.9198,0.9987
epoch_27,9191.883,0.9224,0.9986
epoch_28,9227.686,0.9223,0.99876
epoch_29,9263.389,0.9211,0.99892
epoch_30,9299.114,0.921,0.99878
epoch_31,9335.192,0.9245,0.99898
epoch_32,9371.966,0.9215,0.99924
epoch_33,9408.459,0.923,0.99872
epoch_34,9444.188,0.9216,0.99894
epoch_35,9479.949,0.9213,0.99888
epoch_36,9516.138,0.9246,0.99922
epoch_37,9551.831,0.9221,0.99922
epoch_38,9587.638,0.9212,0.99912
epoch_39,9623.477,0.9231,0.9991
epoch_40,9660.147,0.9208,0.99932
epoch_41,9695.802,0.923,0.99926
epoch_42,9731.579,0.9222,0.99904
epoch_43,9767.793,0.9217,0.99906
epoch_44,9804.812,0.9236,0.99918
epoch_45,9840.654,0.9244,0.99912
epoch_46,9876.363,0.9205,0.99916
epoch_47,9912.251,0.9234,0.99928
epoch_48,9948.272,0.9227,0.9991
epoch_49,9985.038,0.9223,0.99936
epoch_50,10020.668,0.9246,0.99946
epoch_51,10056.393,0.9226,0.99936
epoch_52,10092.255,0.9231,0.99934
epoch_53,10128.925,0.924,0.99942
epoch_54,10165.231,0.9245,0.9991
epoch_55,10201.57,0.9219,0.99954
epoch_56,10237.399,0.9241,0.9995
epoch_57,10273.45,0.9247,0.99942
epoch_58,10309.944,0.9232,0.99934
epoch_59,10345.602,0.926,0.99938
epoch_60,10381.421,0.9253,0.99946
epoch_61,10417.23,0.9254,0.99942
epoch_62,10430,0.9243,0.99934
epoch_63,10453.421,0.9239,0.99944
epoch_64,10489.191,0.9263,0.9995
epoch_65,10525.036,0.9219,0.99918
epoch_66,10561.272,0.9268,0.99966
epoch_67,10597.914,0.9255,0.99968
epoch_68,10633.991,0.9237,0.99928
epoch_69,10669.639,0.9249,0.99956
epoch_70,10706.311,0.9265,0.99974
epoch_71,10742.2,0.9239,0.9995
epoch_72,10778.563,0.9243,0.99966
epoch_73,10814.825,0.9272,0.9997
epoch_74,10851.103,0.9246,0.9995
epoch_75,10886.925,0.9251,0.99954
epoch_76,10923.764,0.9255,0.99964
epoch_77,10959.795,0.9259,0.99952
epoch_78,10996.169,0.9256,0.9997
epoch_79,11032.099,0.925,0.99968
epoch_80,11068.38,0.9262,0.99958
epoch_81,11104.078,0.9269,0.99976
epoch_82,11140.222,0.9241,0.99956
epoch_83,11176.103,0.9256,0.9995
epoch_84,11212.351,0.9262,0.99962
epoch_85,11248.45,0.9254,0.99984
epoch_86,11284.477,0.9235,0.9997
epoch_87,11320.574,0.9261,0.99966
epoch_88,11356.398,0.9237,0.99964
epoch_89,11392.059,0.9258,0.99968
epoch_90,11427.975,0.9218,0.9996
epoch_91,11463.7,0.926,0.99964
epoch_92,11500.73,0.9249,0.99976
epoch_93,11537.758,0.9253,0.99958
epoch_94,11573.793,0.9257,0.99972
epoch_95,11610.111,0.9253,0.9998
epoch_96,11646.089,0.9261,0.99972
epoch_97,11681.838,0.9246,0.9996
epoch_98,11717.41,0.9276,0.99984
epoch_99,11753.572,0.9272,0.99984
epoch_100,11790.135,0.925,0.99978
epoch_101,11826.285,0.925,0.99968
epoch_102,11862.935,0.9244,0.99984
epoch_103,11899.025,0.927,0.9997
epoch_104,11934.811,0.9246,0.99968
epoch_105,11970.437,0.9249,0.99966
epoch_106,12006.09,0.929,0.99972
epoch_107,12042.042,0.9275,0.99974
epoch_108,12078.136,0.9269,0.99972
epoch_109,12114.705,0.9265,0.99984
epoch_110,12150.399,0.9256,0.99972
epoch_111,12186.291,0.9276,0.99974
epoch_112,12222.782,0.9271,0.99968
epoch_113,12259.404,0.9271,0.99974
epoch_114,12296.107,0.927,0.99968
epoch_115,12332.092,0.9265,0.99978
epoch_116,12368.575,0.9283,0.99976
epoch_117,12404.162,0.925,0.99972
epoch_118,12440.949,0.928,0.99976
epoch_119,12477.292,0.9263,0.9999
epoch_120,12513.625,0.9278,0.99974
epoch_121,12549.262,0.9302,0.99982
epoch_122,12585.978,0.9268,0.99976
epoch_123,12621.728,0.928,0.99982
epoch_124,12658.401,0.9257,0.99984
epoch_125,12694.225,0.9266,0.99974
epoch_126,12730.732,0.9275,0.9999
epoch_127,12766.397,0.9251,0.9998
epoch_128,12802.953,0.9254,0.99996
epoch_129,12838.848,0.9265,0.99976
epoch_130,12874.499,0.9283,0.99988
epoch_131,12910.866,0.9254,0.9997
epoch_132,12946.869,0.9253,0.9998
epoch_133,12982.665,0.926,0.99994
epoch_134,13019.8,0.9266,0.99976
epoch_135,13055.371,0.9236,0.99974
epoch_136,13092.146,0.9254,0.99986
epoch_137,13127.863,0.9259,0.99994
epoch_138,13164.403,0.9278,0.9999
epoch_139,13201.185,0.9257,0.99988
epoch_140,13236.851,0.9257,0.99986
epoch_141,13272.49,0.928,0.99982
epoch_142,13308.71,0.9261,0.99986
epoch_143,13344.32,0.9271,0.99986
epoch_144,13380.609,0.9265,0.9999
epoch_145,13417.123,0.926,0.99986
epoch_146,13452.819,0.9259,0.9999
epoch_147,13488.574,0.9265,0.9998
epoch_148,13524.813,0.9258,0.99976
epoch_149,13560.426,0.927,0.99994
epoch_150,13597.107,0.9291,0.9999
epoch_151,13633.613,0.9256,0.99994
epoch_152,13669.365,0.9276,0.99986
epoch_153,13705.744,0.9292,0.9999
epoch_154,13741.333,0.9266,0.99986
epoch_155,13777.561,0.9256,0.9998
epoch_156,13813.576,0.9299,0.99992
epoch_157,13850.187,0.9289,0.99986
epoch_158,13885.869,0.9259,0.99992
epoch_159,13922.886,0.9283,0.99998
epoch_160,13959.099,0.9254,0.99986
epoch_161,13995.21,0.9286,0.99992
epoch_162,14031.36,0.9279,0.99988
epoch_163,14067.185,0.9285,0.99992
epoch_164,14103.321,0.9283,0.9998
epoch_165,14140.192,0.9274,0.99992
epoch_166,14176.35,0.9269,0.99984
epoch_167,14212.589,0.9276,0.99988
epoch_168,14248.355,0.9269,0.9999
epoch_169,14284.063,0.9292,0.99976
epoch_170,14320.565,0.926,0.9999
epoch_171,14356.226,0.925,0.9999
epoch_172,14392.279,0.9262,0.9999
epoch_173,14428.456,0.9266,0.9999
epoch_174,14464.185,0.9279,0.9999
epoch_175,14499.987,0.9291,0.99992
epoch_176,14536.671,0.928,0.9999
epoch_177,14572.462,0.9272,0.99982
epoch_178,14608.629,0.9258,0.99996
epoch_179,14644.901,0.9281,0.99986
epoch_180,14680.773,0.927,0.9999
epoch_181,14716.576,0.9265,0.99992
epoch_182,14752.366,0.9272,0.99988
epoch_183,14788.151,0.9292,0.9999
epoch_184,14824.045,0.927,0.99994
epoch_185,14860.249,0.9295,0.99992
epoch_186,14897.287,0.9253,0.99978
epoch_187,14932.912,0.926,0.9998
epoch_188,14968.676,0.9267,0.99988
epoch_189,15004.517,0.9277,0.99988
epoch_190,15040.312,0.9269,0.99984
epoch_191,15077.024,0.9273,0.99986
epoch_0,15133.752,0.9215,0.9992
epoch_1,15192.036,0.92,0.99906
epoch_2,15249.47,0.921,0.999
epoch_3,15306.49,0.9236,0.99898
epoch_4,15365.118,0.9234,0.9993
epoch_5,15423.181,0.923,0.99908
epoch_6,15480.492,0.924,0.99932
epoch_7,15537.582,0.923,0.99898
epoch_8,15594.896,0.9252,0.99932
epoch_9,15652.481,0.9264,0.99922
epoch_10,15710.276,0.9273,0.99934
epoch_11,15767.308,0.9276,0.99926
epoch_12,15824.333,0.9266,0.99942
epoch_13,15881.252,0.924,0.99926
epoch_14,15937.905,0.9263,0.99934
epoch_15,15994.746,0.9271,0.99934
epoch_16,16051.597,0.9262,0.99926
epoch_17,16108.357,0.9281,0.9993
epoch_18,16167.035,0.9288,0.99952
epoch_19,16224.32,0.9293,0.99946
epoch_20,16281.802,0.929,0.99952
epoch_21,16338.69,0.9296,0.99964
epoch_22,16395.579,0.9272,0.9995
epoch_23,16452.802,0.9294,0.99954
epoch_24,16509.6,0.9279,0.99954
epoch_25,16567.704,0.9312,0.99952
epoch_26,16624.514,0.9297,0.99976
epoch_27,16681.596,0.9293,0.99962
epoch_28,16740.122,0.9307,0.99976
epoch_29,16797.464,0.9311,0.99964
epoch_30,16854.189,0.9314,0.99966
epoch_31,16911.098,0.9291,0.99976
epoch_32,16967.679,0.9299,0.99976
epoch_33,17025.218,0.931,0.99972
epoch_34,17083.26,0.9309,0.99974
epoch_35,17140.109,0.9324,0.99974
epoch_36,17197.359,0.9338,0.99978
epoch_37,17254.509,0.9306,0.99984
epoch_38,17311.552,0.9287,0.99974
epoch_39,17368.344,0.9309,0.99976
epoch_40,17425.84,0.9309,0.99982
epoch_41,17482.721,0.9326,0.99958
epoch_42,17541.178,0.9317,0.9997
epoch_43,17597.889,0.9336,0.99986
epoch_44,17654.603,0.935,0.9999
epoch_45,17711.587,0.9301,0.99986
epoch_46,17769.18,0.9291,0.99976
epoch_47,17826.067,0.9317,0.9999
epoch_48,17882.876,0.9295,0.99992
epoch_49,17940.56,0.9324,0.99984
epoch_50,17997.535,0.9318,0.9999
epoch_51,18054.554,0.932,0.99982
epoch_52,18111.396,0.9312,0.99994
epoch_53,18168.548,0.9327,0.99992
epoch_54,18225.463,0.9308,0.99986
epoch_55,18283.007,0.9321,0.99986
epoch_56,18340.014,0.9329,0.9998
epoch_57,18396.824,0.9328,0.99992
epoch_58,18453.56,0.9311,0.99984
epoch_59,18510.458,0.9318,0.9998
epoch_60,18567.264,0.9322,0.99994
epoch_61,18624.737,0.9307,0.9998
epoch_62,18681.312,0.9329,0.99994
epoch_63,18738.934,0.9321,0.99992
epoch_64,18797.135,0.9327,0.99988
epoch_65,18854.017,0.934,0.99988
epoch_66,18911.179,0.9318,0.99986
epoch_67,18968.014,0.9311,0.99974
epoch_68,19025.53,0.9305,0.9998
epoch_69,19082.46,0.9333,0.99992
epoch_70,19139.22,0.9323,0.99992
epoch_71,19196.172,0.9307,0.99982
epoch_72,19253.07,0.9329,0.99996
epoch_73,19310.247,0.9318,0.9999
epoch_74,19367.284,0.9339,0.99994
epoch_75,19425.112,0.9313,0.99996
epoch_76,19481.987,0.9309,0.99992
epoch_77,19539.325,0.9314,0.99994
epoch_78,19596.084,0.929,0.9999
epoch_79,19652.9,0.9307,0.99996
epoch_80,19709.899,0.9323,0.99996
epoch_81,19767.938,0.9305,0.99992
epoch_82,19824.594,0.9306,0.99994
epoch_83,19882.057,0.932,0.9999
epoch_84,19938.825,0.9347,0.9999
epoch_85,19995.366,0.9325,0.99998
epoch_86,20051.686,0.9314,0.99994
epoch_87,20108.766,0.9328,0.99992
epoch_88,20165.776,0.9332,0.99994
epoch_89,20222.802,0.9331,0.99992
epoch_90,20279.972,0.9314,0.9999
epoch_91,20337.116,0.9345,0.99994
epoch_92,20394.399,0.9335,0.99992
epoch_93,20451.271,0.9346,0.99998
epoch_94,20507.858,0.9313,0.99988
epoch_95,20566.845,0.9324,0.99996
epoch_96,20625.295,0.9333,0.99996
epoch_97,20682.001,0.9319,0.99996
epoch_98,20740.154,0.9334,0.9999
epoch_99,20796.898,0.9331,0.99996
epoch_100,20853.484,0.9322,0.99998
epoch_101,20910.327,0.9313,0.99996
epoch_102,20967.582,0.9326,0.99994
epoch_103,21025.207,0.9354,0.99994
epoch_104,21083.294,0.9339,0.99992
epoch_105,21142.126,0.9346,0.99998
epoch_106,21199.548,0.9344,0.99998
epoch_107,21256.209,0.9317,0.99998
epoch_108,21313.081,0.9336,0.99998
epoch_109,21370.106,0.9342,0.99986
epoch_110,21427.005,0.932,0.99998
epoch_111,21483.654,0.9333,0.99994
epoch_112,21540.408,0.9323,0.99988
epoch_113,21597.126,0.9339,0.99998
epoch_114,21653.791,0.9344,0.99992
epoch_115,21711.504,0.9315,0.99988
epoch_116,21769.399,0.9339,0.99996
epoch_117,21826.582,0.9317,0.99998
epoch_118,21883.427,0.9343,0.99994
epoch_119,21941.209,0.9338,1
epoch_120,21998.029,0.9324,0.99994
epoch_121,22054.969,0.9322,1
epoch_122,22111.751,0.9312,0.99994
epoch_123,22168.649,0.9317,0.99994
epoch_124,22225.092,0.9342,0.99998
epoch_125,22282.323,0.9352,0.99996
epoch_126,22339.147,0.9334,0.99996
epoch_127,22396.149,0.933,0.99994
epoch_128,22453.073,0.933,0.99998

==> images/experiments/V_5/varyK/result_k_3__1_.csv <==
,time/s,Ensemble accuracy,Ensemble training accuracy
epoch_0,39.143,0.6369,0.62096
epoch_1,79.243,0.6724,0.6739
epoch_2,118.804,0.7614,0.77174
epoch_3,158.527,0.7325,0.76288
epoch_4,197.811,0.7543,0.7768
epoch_5,237.085,0.8143,0.83358
epoch_6,276.711,0.8069,0.83462
epoch_7,316.398,0.8149,0.84532
epoch_8,356.283,0.8319,0.86144
epoch_9,395.407,0.8495,0.88124
epoch_10,434.853,0.8262,0.8691
epoch_11,475.354,0.8431,0.8779
epoch_12,514.041,0.8568,0.89312
epoch_13,552.667,0.8465,0.8795
epoch_14,591.57,0.8705,0.91438
epoch_15,630.359,0.8651,0.90768
epoch_16,670.007,0.8707,0.92036
epoch_17,709.716,0.8794,0.93474
epoch_18,748.659,0.8794,0.93452
epoch_19,788.48,0.8791,0.94082
epoch_20,827.514,0.8696,0.93204
epoch_21,866.716,0.8665,0.9216
epoch_22,906.377,0.8611,0.92534
epoch_23,946.67,0.8829,0.94452
epoch_24,985.735,0.885,0.94544
epoch_25,1025.673,0.8777,0.9488
epoch_26,1064.334,0.882,0.95356
epoch_27,1103.69,0.8866,0.9558
epoch_28,1142.961,0.8878,0.9603
epoch_29,1182.596,0.8907,0.95956
epoch_30,1221.613,0.8866,0.9635
epoch_31,1260.679,0.8804,0.95364
epoch_32,1299.484,0.8964,0.96998
epoch_33,1339.952,0.8936,0.9708
epoch_34,1379.23,0.894,0.97406
epoch_35,1418.245,0.8995,0.97896
epoch_36,1457.838,0.8833,0.96262
epoch_37,1498.223,0.8969,0.97608
epoch_38,1538.682,0.8999,0.97828
epoch_39,1578.13,0.8978,0.97626
epoch_40,1616.918,0.8934,0.97846
epoch_41,1656.013,0.8987,0.97984
epoch_42,1695.381,0.8984,0.97892
epoch_43,1735.573,0.8906,0.97816
epoch_44,1774.645,0.892,0.9778
epoch_45,1815.149,0.8971,0.97808
epoch_46,1854.003,0.8928,0.97904
epoch_47,1894.314,0.8989,0.98186
epoch_48,1934.457,0.9025,0.98276
epoch_49,1974.275,0.9038,0.98624
epoch_50,2012.936,0.904,0.98564
epoch_51,2052.06,0.9012,0.98454
epoch_52,2090.969,0.9028,0.98764
epoch_53,2129.639,0.9069,0.9896
epoch_54,2168.292,0.9012,0.98428
epoch_55,2207.305,0.9027,0.987
epoch_56,2246.783,0.906,0.99038
epoch_57,2285.449,0.9064,0.98696
epoch_58,2324.221,0.8969,0.98338
epoch_59,2363.029,0.897,0.98078
epoch_60,2402.205,0.9045,0.98996
epoch_61,2442.147,0.9018,0.98762
epoch_62,2481.292,0.9016,0.98876
epoch_63,2520.152,0.903,0.98926
epoch_64,2560.558,0.9031,0.98718
epoch_65,2599.609,0.9025,0.9903
epoch_66,2638.793,0.9053,0.99278
epoch_67,2678.61,0.9078,0.99038
epoch_68,2717.336,0.9068,0.9909
epoch_69,2756.693,0.9082,0.99024
epoch_70,2796.504,0.9107,0.99126
epoch_71,2835.372,0.908,0.99268
epoch_72,2874.725,0.9055,0.99068
epoch_73,2914.208,0.9038,0.99112
epoch_74,2952.888,0.9046,0.99084
epoch_75,2991.978,0.906,0.99122
epoch_76,3032.298,0.9072,0.99394
epoch_77,3072.741,0.9048,0.98944
epoch_78,3112.166,0.9067,0.99432
epoch_79,3151.999,0.9051,0.99222
epoch_80,3192.357,0.907,0.99326
epoch_81,3231.138,0.9075,0.99314
epoch_82,3269.902,0.9018,0.99176
epoch_83,3308.735,0.9074,0.9918
epoch_84,3347.524,0.9092,0.99442
epoch_85,3387.836,0.9031,0.99162
epoch_86,3428.12,0.9129,0.99588
epoch_87,3467.177,0.9074,0.99336
epoch_88,3506.169,0.9127,0.99496
epoch_89,3544.836,0.9092,0.99424
epoch_90,3584.126,0.9031,0.99366
epoch_91,3623.729,0.9061,0.99412
epoch_92,3663.257,0.9121,0.99558
epoch_93,3702.494,0.9079,0.99578
epoch_94,3741.425,0.905,0.99242
epoch_95,3780.895,0.9082,0.99472
epoch_96,3819.933,0.9071,0.99542
epoch_97,3858.9,0.9111,0.99492
epoch_98,3898.215,0.9119,0.99664
epoch_99,3937.137,0.9078,0.99434
epoch_100,3976.331,0.9086,0.99352
epoch_101,4016.156,0.908,0.99474
epoch_102,4055.162,0.9133,0.99552
epoch_103,4094.418,0.9115,0.99576
epoch_104,4134.237,0.9127,0.99636
epoch_105,4173.232,0.9109,0.99666
epoch_106,4212.223,0.9109,0.99612
epoch_107,4251.726,0.9127,0.99676
epoch_108,4291.298,0.9066,0.99492
epoch_109,4330.306,0.9101,0.99466
epoch_110,4369.079,0.9123,0.99582
epoch_111,4407.981,0.9116,0.99646
epoch_112,4447.722,0.9123,0.99536
epoch_113,4486.46,0.9152,0.9961
epoch_114,4525.681,0.914,0.9964
epoch_115,4564.448,0.9157,0.9975
epoch_116,4603.453,0.9131,0.99578
epoch_117,4642.992,0.9162,0.99722
epoch_118,4682.369,0.9119,0.99626
epoch_119,4721.411,0.9168,0.9972
epoch_120,4761.869,0.9033,0.9943
epoch_121,4800.916,0.9101,0.99754
epoch_122,4840.989,0.9071,0.99454
epoch_123,4879.74,0.9104,0.99682
epoch_124,4918.43,0.9112,0.99576
epoch_125,4958.717,0.914,0.9966
epoch_126,4997.443,0.9122,0.99698
epoch_127,5036.191,0.9114,0.99648
epoch_128,5074.911,0.9069,0.99442
epoch_129,5115.278,0.9132,0.99608
epoch_130,5154.318,0.9147,0.99728
epoch_131,5193.604,0.9124,0.9966
epoch_132,5232.848,0.9128,0.99698
epoch_133,5271.661,0.9148,0.99776
epoch_134,5310.464,0.9134,0.9971
epoch_135,5350.43,0.9159,0.99676
epoch_136,5390.704,0.9159,0.99726
epoch_137,5429.879,0.9156,0.99772
epoch_138,5468.77,0.9125,0.99652
epoch_139,5507.617,0.9143,0.99728
epoch_140,5547.935,0.9161,0.99802
epoch_141,5586.743,0.9125,0.99816
epoch_142,5625.783,0.9164,0.9984
epoch_143,5665.485,0.9125,0.99786
epoch_144,5705.98,0.9139,0.99748
epoch_145,5744.642,0.9089,0.99516
epoch_146,5784.615,0.9181,0.99788
epoch_147,5824.348,0.918,0.99806
epoch_148,5863.829,0.9151,0.99816
epoch_149,5903.318,0.918,0.99812
epoch_150,5942.535,0.9183,0.99766
epoch_151,5982.013,0.9149,0.99802
epoch_152,6020.776,0.9107,0.99804
epoch_153,6060.046,0.9149,0.9976
epoch_154,6098.919,0.9129,0.99716
epoch_155,6137.559,0.9144,0.9978
epoch_156,6177.794,0.9166,0.99868
epoch_157,6217.708,0.9155,0.9979
epoch_158,6258.207,0.9135,0.99742
epoch_159,6296.952,0.9157,0.99748
epoch_160,6335.788,0.9185,0.99826
epoch_161,6375.073,0.9129,0.99782
epoch_162,6414.04,0.9154,0.99758
epoch_163,6453.139,0.9133,0.99742
epoch_164,6492.766,0.9138,0.99774
epoch_165,6531.991,0.9169,0.99822
epoch_166,6570.7,0.9142,0.99854
epoch_167,6609.545,0.9145,0.99742
epoch_168,6648.782,0.9158,0.9985
epoch_169,6687.836,0.9146,0.9986
epoch_170,6727.667,0.9146,0.99852
epoch_171,6766.859,0.9112,0.99788
epoch_172,6805.881,0.916,0.99848
epoch_173,6845.027,0.9172,0.999
epoch_174,6884.233,0.9164,0.99848
epoch_175,6923.329,0.9145,0.9984
epoch_176,6962.512,0.9161,0.99818
epoch_177,7001.532,0.9193,0.99852
epoch_178,7040.629,0.9163,0.99818
epoch_179,7079.602,0.9147,0.99838
epoch_180,7118.603,0.9141,0.99798
epoch_181,7158.66,0.9156,0.99806
epoch_182,7198.325,0.918,0.99888
epoch_183,7237.724,0.9171,0.99812
epoch_184,7276.766,0.9178,0.999
epoch_185,7315.54,0.9143,0.99844
epoch_186,7354.99,0.9176,0.99886
epoch_187,7394.075,0.9161,0.9983
epoch_188,7432.84,0.9174,0.99762
epoch_189,7472.385,0.9113,0.9969
epoch_190,7511.486,0.9141,0.99792
epoch_191,7550.462,0.9157,0.9986
epoch_192,7589.667,0.9171,0.9988
epoch_193,7629.955,0.9161,0.99816
epoch_194,7669.17,0.9138,0.9983
epoch_195,7709.454,0.9155,0.99812
epoch_196,7748.543,0.9163,0.99868
epoch_197,7788.226,0.9184,0.99864
epoch_198,7827.663,0.9164,0.99878
epoch_199,7866.997,0.9129,0.99882
epoch_200,7905.992,0.916,0.99894
epoch_201,7945.245,0.9161,0.99896
epoch_202,7984.112,0.913,0.99822
epoch_203,8023.047,0.916,0.9988
epoch_204,8062.836,0.9168,0.99824
epoch_205,8101.54,0.9166,0.99856
epoch_206,8140.379,0.9175,0.99858
epoch_207,8179.772,0.9168,0.99818
epoch_0,8215.526,0.915,0.99774
epoch_1,8251.821,0.9164,0.99796
epoch_2,8288.898,0.9156,0.99782
epoch_3,8324.764,0.9169,0.99782
epoch_4,8360.829,0.9174,0.99796
epoch_5,8397.591,0.9187,0.9981
epoch_6,8433.62,0.9191,0.9977
epoch_7,8469.288,0.9172,0.99798
epoch_8,8506.382,0.9153,0.99736
epoch_9,8542.822,0.9194,0.9981
epoch_10,8578.749,0.9183,0.9986
epoch_11,8615.162,0.9181,0.99822
epoch_12,8650.914,0.9205,0.99804
epoch_13,8687.831,0.9186,0.9981
epoch_14,8723.854,0.9204,0.99802
epoch_15,8760.468,0.9211,0.99822
epoch_16,8796.244,0.9195,0.99858
epoch_17,8832.286,0.9221,0.99862
epoch_18,8868.086,0.9186,0.9984
epoch_19,8904.581,0.9215,0.9981
epoch_20,8940.363,0.9199,0.99864
epoch_21,8976.408,0.9215,0.99848
epoch_22,9012.151,0.9185,0.99808
epoch_23,9047.805,0.9198,0.99862
epoch_24,9084.034,0.9223,0.9989
epoch_25,9120.296,0.9232,0.99892
epoch_26,9156.171,0.9198,0.9987
epoch_27,9191.883,0.9224,0.9986
epoch_28,9227.686,0.9223,0.99876
epoch_29,9263.389,0.9211,0.99892
epoch_30,9299.114,0.921,0.99878
epoch_31,9335.192,0.9245,0.99898
epoch_32,9371.966,0.9215,0.99924
epoch_33,9408.459,0.923,0.99872
epoch_34,9444.188,0.9216,0.99894
epoch_35,9479.949,0.9213,0.99888
epoch_36,9516.138,0.9246,0.99922
epoch_37,9551.831,0.9221,0.99922
epoch_38,9587.638,0.9212,0.99912
epoch_39,9623.477,0.9231,0.9991
epoch_40,9660.147,0.9208,0.99932
epoch_41,9695.802,0.923,0.99926
epoch_42,9731.579,0.9222,0.99904
epoch_43,9767.793,0.9217,0.99906
epoch_44,9804.812,0.9236,0.99918
epoch_45,9840.654,0.9244,0.99912
epoch_46,9876.363,0.9205,0.99916
epoch_47,9912.251,0.9234,0.99928
epoch_48,9948.272,0.9227,0.9991
epoch_49,9985.038,0.9223,0.99936
epoch_50,10020.668,0.9246,0.99946
epoch_51,10056.393,0.9226,0.99936
epoch_52,10092.255,0.9231,0.99934
epoch_53,10128.925,0.924,0.99942
epoch_54,10165.231,0.9245,0.9991
epoch_55,10201.57,0.9219,0.99954
epoch_56,10237.399,0.9241,0.9995
epoch_57,10273.45,0.9247,0.99942
epoch_58,10309.944,0.9232,0.99934
epoch_59,10345.602,0.926,0.99938
epoch_60,10381.421,0.9253,0.99946
epoch_61,10417.23,0.9254,0.99942
epoch_62,36,0.9243,0.99934
epoch_63,10453.421,0.9239,0.99944
epoch_64,10489.191,0.9263,0.9995
epoch_65,10525.036,0.9219,0.99918
epoch_66,10561.272,0.9268,0.99966
epoch_67,10597.914,0.9255,0.99968
epoch_68,10633.991,0.9237,0.99928
epoch_69,10669.639,0.9249,0.99956
epoch_70,10706.311,0.9265,0.99974
epoch_71,10742.2,0.9239,0.9995
epoch_72,10778.563,0.9243,0.99966
epoch_73,10814.825,0.9272,0.9997
epoch_74,10851.103,0.9246,0.9995
epoch_75,10886.925,0.9251,0.99954
epoch_76,10923.764,0.9255,0.99964
epoch_77,10959.795,0.9259,0.99952
epoch_78,10996.169,0.9256,0.9997
epoch_79,11032.099,0.925,0.99968
epoch_80,11068.38,0.9262,0.99958
epoch_81,11104.078,0.9269,0.99976
epoch_82,11140.222,0.9241,0.99956
epoch_83,11176.103,0.9256,0.9995
epoch_84,11212.351,0.9262,0.99962
epoch_85,11248.45,0.9254,0.99984
epoch_86,11284.477,0.9235,0.9997
epoch_87,11320.574,0.9261,0.99966
epoch_88,11356.398,0.9237,0.99964
epoch_89,11392.059,0.9258,0.99968
epoch_90,11427.975,0.9218,0.9996
epoch_91,11463.7,0.926,0.99964
epoch_92,11500.73,0.9249,0.99976
epoch_93,11537.758,0.9253,0.99958
epoch_94,11573.793,0.9257,0.99972
epoch_95,11610.111,0.9253,0.9998
epoch_96,11646.089,0.9261,0.99972
epoch_97,11681.838,0.9246,0.9996
epoch_98,11717.41,0.9276,0.99984
epoch_99,11753.572,0.9272,0.99984
epoch_100,11790.135,0.925,0.99978
epoch_101,11826.285,0.925,0.99968
epoch_102,11862.935,0.9244,0.99984
epoch_103,11899.025,0.927,0.9997
epoch_104,11934.811,0.9246,0.99968
epoch_105,11970.437,0.9249,0.99966
epoch_106,12006.09,0.929,0.99972
epoch_107,12042.042,0.9275,0.99974
epoch_108,12078.136,0.9269,0.99972
epoch_109,12114.705,0.9265,0.99984
epoch_110,12150.399,0.9256,0.99972
epoch_111,12186.291,0.9276,0.99974
epoch_112,12222.782,0.9271,0.99968
epoch_113,12259.404,0.9271,0.99974
epoch_114,12296.107,0.927,0.99968
epoch_115,12332.092,0.9265,0.99978
epoch_116,12368.575,0.9283,0.99976
epoch_117,12404.162,0.925,0.99972
epoch_118,12440.949,0.928,0.99976
epoch_119,12477.292,0.9263,0.9999
epoch_120,12513.625,0.9278,0.99974
epoch_121,12549.262,0.9302,0.99982
epoch_122,12585.978,0.9268,0.99976
epoch_123,12621.728,0.928,0.99982
epoch_124,12658.401,0.9257,0.99984
epoch_125,12694.225,0.9266,0.99974
epoch_126,12730.732,0.9275,0.9999
epoch_127,12766.397,0.9251,0.9998
epoch_128,12802.953,0.9254,0.99996
epoch_129,12838.848,0.9265,0.99976
epoch_130,12874.499,0.9283,0.99988
epoch_131,12910.866,0.9254,0.9997
epoch_132,12946.869,0.9253,0.9998
epoch_133,12982.665,0.926,0.99994
epoch_134,13019.8,0.9266,0.99976
epoch_135,13055.371,0.9236,0.99974
epoch_136,13092.146,0.9254,0.99986
epoch_137,13127.863,0.9259,0.99994
epoch_138,13164.403,0.9278,0.9999
epoch_139,13201.185,0.9257,0.99988
epoch_140,13236.851,0.9257,0.99986
epoch_141,13272.49,0.928,0.99982
epoch_142,13308.71,0.9261,0.99986
epoch_143,13344.32,0.9271,0.99986
epoch_144,13380.609,0.9265,0.9999
epoch_145,13417.123,0.926,0.99986
epoch_146,13452.819,0.9259,0.9999
epoch_147,13488.574,0.9265,0.9998
epoch_148,13524.813,0.9258,0.99976
epoch_149,13560.426,0.927,0.99994
epoch_150,13597.107,0.9291,0.9999
epoch_151,13633.613,0.9256,0.99994
epoch_152,13669.365,0.9276,0.99986
epoch_153,13705.744,0.9292,0.9999
epoch_154,13741.333,0.9266,0.99986
epoch_155,13777.561,0.9256,0.9998
epoch_156,13813.576,0.9299,0.99992
epoch_157,13850.187,0.9289,0.99986
epoch_158,13885.869,0.9259,0.99992
epoch_159,13922.886,0.9283,0.99998
epoch_160,13959.099,0.9254,0.99986
epoch_161,13995.21,0.9286,0.99992
epoch_162,14031.36,0.9279,0.99988
epoch_163,14067.185,0.9285,0.99992
epoch_164,14103.321,0.9283,0.9998
epoch_165,14140.192,0.9274,0.99992
epoch_166,14176.35,0.9269,0.99984
epoch_167,14212.589,0.9276,0.99988
epoch_168,14248.355,0.9269,0.9999
epoch_169,14284.063,0.9292,0.99976
epoch_170,14320.565,0.926,0.9999
epoch_171,14356.226,0.925,0.9999
epoch_172,14392.279,0.9262,0.9999
epoch_173,14428.456,0.9266,0.9999
epoch_174,14464.185,0.9279,0.9999
epoch_175,14499.987,0.9291,0.99992
epoch_176,14536.671,0.928,0.9999
epoch_177,14572.462,0.9272,0.99982
epoch_178,14608.629,0.9258,0.99996
epoch_179,14644.901,0.9281,0.99986
epoch_180,14680.773,0.927,0.9999
epoch_181,14716.576,0.9265,0.99992
epoch_182,14752.366,0.9272,0.99988
epoch_183,14788.151,0.9292,0.9999
epoch_184,14824.045,0.927,0.99994
epoch_185,14860.249,0.9295,0.99992
epoch_186,14897.287,0.9253,0.99978
epoch_187,14932.912,0.926,0.9998
epoch_188,14968.676,0.9267,0.99988
epoch_189,15004.517,0.9277,0.99988
epoch_190,15040.312,0.9269,0.99984
epoch_191,15077.024,0.9273,0.99986
epoch_0,15133.752,0.9215,0.9992
epoch_1,15192.036,0.92,0.99906
epoch_2,15249.47,0.921,0.999
epoch_3,15306.49,0.9236,0.99898
epoch_4,15365.118,0.9234,0.9993
epoch_5,15423.181,0.923,0.99908
epoch_6,15480.492,0.924,0.99932
epoch_7,15537.582,0.923,0.99898
epoch_8,15594.896,0.9252,0.99932
epoch_9,15652.481,0.9264,0.99922
epoch_10,15710.276,0.9273,0.99934
epoch_11,15767.308,0.9276,0.99926
epoch_12,15824.333,0.9266,0.99942
epoch_13,15881.252,0.924,0.99926
epoch_14,15937.905,0.9263,0.99934
epoch_15,15994.746,0.9271,0.99934
epoch_16,16051.597,0.9262,0.99926
epoch_17,16108.357,0.9281,0.9993
epoch_18,16167.035,0.9288,0.99952
epoch_19,16224.32,0.9293,0.99946
epoch_20,16281.802,0.929,0.99952
epoch_21,16338.69,0.9296,0.99964
epoch_22,16395.579,0.9272,0.9995
epoch_23,16452.802,0.9294,0.99954
epoch_24,16509.6,0.9279,0.99954
epoch_25,16567.704,0.9312,0.99952
epoch_26,16624.514,0.9297,0.99976
epoch_27,16681.596,0.9293,0.99962
epoch_28,16740.122,0.9307,0.99976
epoch_29,16797.464,0.9311,0.99964
epoch_30,16854.189,0.9314,0.99966
epoch_31,16911.098,0.9291,0.99976
epoch_32,16967.679,0.9299,0.99976
epoch_33,17025.218,0.931,0.99972
epoch_34,17083.26,0.9309,0.99974
epoch_35,17140.109,0.9324,0.99974
epoch_36,17197.359,0.9338,0.99978
epoch_37,17254.509,0.9306,0.99984
epoch_38,17311.552,0.9287,0.99974
epoch_39,17368.344,0.9309,0.99976
epoch_40,17425.84,0.9309,0.99982
epoch_41,17482.721,0.9326,0.99958
epoch_42,17541.178,0.9317,0.9997
epoch_43,17597.889,0.9336,0.99986
epoch_44,17654.603,0.935,0.9999
epoch_45,17711.587,0.9301,0.99986
epoch_46,17769.18,0.9291,0.99976
epoch_47,17826.067,0.9317,0.9999
epoch_48,17882.876,0.9295,0.99992
epoch_49,17940.56,0.9324,0.99984
epoch_50,17997.535,0.9318,0.9999
epoch_51,18054.554,0.932,0.99982
epoch_52,18111.396,0.9312,0.99994
epoch_53,18168.548,0.9327,0.99992
epoch_54,18225.463,0.9308,0.99986
epoch_55,18283.007,0.9321,0.99986
epoch_56,18340.014,0.9329,0.9998
epoch_57,18396.824,0.9328,0.99992
epoch_58,18453.56,0.9311,0.99984
epoch_59,18510.458,0.9318,0.9998
epoch_60,18567.264,0.9322,0.99994
epoch_61,18624.737,0.9307,0.9998
epoch_62,18681.312,0.9329,0.99994
epoch_63,18738.934,0.9321,0.99992
epoch_64,18797.135,0.9327,0.99988
epoch_65,18854.017,0.934,0.99988
epoch_66,18911.179,0.9318,0.99986
epoch_67,18968.014,0.9311,0.99974
epoch_68,19025.53,0.9305,0.9998
epoch_69,19082.46,0.9333,0.99992
epoch_70,19139.22,0.9323,0.99992
epoch_71,19196.172,0.9307,0.99982
epoch_72,19253.07,0.9329,0.99996
epoch_73,19310.247,0.9318,0.9999
epoch_74,19367.284,0.9339,0.99994
epoch_75,19425.112,0.9313,0.99996
epoch_76,19481.987,0.9309,0.99992
epoch_77,19539.325,0.9314,0.99994
epoch_78,19596.084,0.929,0.9999
epoch_79,19652.9,0.9307,0.99996
epoch_80,19709.899,0.9323,0.99996
epoch_81,19767.938,0.9305,0.99992
epoch_82,19824.594,0.9306,0.99994
epoch_83,19882.057,0.932,0.9999
epoch_84,19938.825,0.9347,0.9999
epoch_85,19995.366,0.9325,0.99998
epoch_86,20051.686,0.9314,0.99994
epoch_87,20108.766,0.9328,0.99992
epoch_88,20165.776,0.9332,0.99994
epoch_89,20222.802,0.9331,0.99992
epoch_90,20279.972,0.9314,0.9999
epoch_91,20337.116,0.9345,0.99994
epoch_92,20394.399,0.9335,0.99992
epoch_93,20451.271,0.9346,0.99998
epoch_94,20507.858,0.9313,0.99988
epoch_95,20566.845,0.9324,0.99996
epoch_96,20625.295,0.9333,0.99996
epoch_97,20682.001,0.9319,0.99996
epoch_98,20740.154,0.9334,0.9999
epoch_99,20796.898,0.9331,0.99996
epoch_100,20853.484,0.9322,0.99998
epoch_101,20910.327,0.9313,0.99996
epoch_102,20967.582,0.9326,0.99994
epoch_103,21025.207,0.9354,0.99994
epoch_104,21083.294,0.9339,0.99992
epoch_105,21142.126,0.9346,0.99998
epoch_106,21199.548,0.9344,0.99998
epoch_107,21256.209,0.9317,0.99998
epoch_108,21313.081,0.9336,0.99998
epoch_109,21370.106,0.9342,0.99986
epoch_110,21427.005,0.932,0.99998
epoch_111,21483.654,0.9333,0.99994
epoch_112,21540.408,0.9323,0.99988
epoch_113,21597.126,0.9339,0.99998
epoch_114,21653.791,0.9344,0.99992
epoch_115,21711.504,0.9315,0.99988
epoch_116,21769.399,0.9339,0.99996
epoch_117,21826.582,0.9317,0.99998
epoch_118,21883.427,0.9343,0.99994
epoch_119,21941.209,0.9338,1
epoch_120,21998.029,0.9324,0.99994
epoch_121,22054.969,0.9322,1
epoch_122,22111.751,0.9312,0.99994
epoch_123,22168.649,0.9317,0.99994
epoch_124,22225.092,0.9342,0.99998
epoch_125,22282.323,0.9352,0.99996
epoch_126,22339.147,0.9334,0.99996
epoch_127,22396.149,0.933,0.99994
epoch_128,22453.073,0.933,0.99998
V13,24659.145,0.934,0.99866
V16,27927.645,0.9353,0.9978
V16A,32221.291,0.9353,0.99816
V16B,37080.105,0.936,0.99844
V19,41741.776,0.9368,0.99648


==> images/experiments/V_5/varyK/result_k_4.csv <==
,time/s,Ensemble accuracy,Ensemble training accuracy
epoch_0,39.227,0.5769,0.54892
epoch_1,77.93,0.7179,0.72414
epoch_2,117.278,0.7195,0.73528
epoch_3,157.515,0.7561,0.76932
epoch_4,196.371,0.8162,0.834
epoch_5,235.835,0.7869,0.80454
epoch_6,276.134,0.8152,0.83176
epoch_7,316.125,0.8022,0.83172
epoch_8,355.427,0.8454,0.87776
epoch_9,394.288,0.7835,0.79964
epoch_10,434.566,0.8062,0.83598
epoch_11,473.465,0.8535,0.8891
epoch_12,512.407,0.8509,0.89606
epoch_13,551.282,0.8624,0.90422
epoch_14,590.477,0.8695,0.91868
epoch_15,630.177,0.8589,0.91208
epoch_16,670.234,0.8679,0.92648
epoch_17,709.148,0.873,0.93608
epoch_18,748.104,0.8493,0.9012
epoch_19,787.744,0.8837,0.94372
epoch_20,826.845,0.8832,0.94562
epoch_21,866.961,0.8863,0.9522
epoch_22,906.514,0.8799,0.939
epoch_23,945.277,0.8808,0.95308
epoch_24,983.91,0.8784,0.95002
epoch_25,1023.229,0.8789,0.95278
epoch_26,1062.25,0.8793,0.9478
epoch_27,1101.344,0.8875,0.95734
epoch_28,1140.658,0.883,0.95784
epoch_29,1180.41,0.8912,0.9642
epoch_30,1219.129,0.8851,0.9628
epoch_31,1258.252,0.8872,0.96298
epoch_32,1297.004,0.8861,0.96534
epoch_33,1336.34,0.8948,0.96838
epoch_34,1375.511,0.8813,0.95896
epoch_35,1414.391,0.8982,0.97858
epoch_36,1454.513,0.8921,0.97162
epoch_37,1493.425,0.9003,0.9775
epoch_38,1532.642,0.8823,0.9605
epoch_39,1571.672,0.8992,0.9777
epoch_40,1610.412,0.9021,0.98304
epoch_41,1649.156,0.8928,0.9728
epoch_42,1689.056,0.8928,0.97688
epoch_43,1728.356,0.8958,0.97664
epoch_44,1768.519,0.9005,0.9831
epoch_45,1808.014,0.9055,0.98338
epoch_46,1847.383,0.894,0.9761
epoch_47,1886.094,0.8993,0.98132
epoch_48,1924.907,0.8978,0.97986
epoch_49,1964.537,0.8995,0.9852
epoch_50,2003.597,0.8957,0.98298
epoch_51,2043.043,0.8982,0.98452
epoch_52,2081.951,0.8985,0.98276
epoch_53,2121.664,0.9008,0.98672
epoch_54,2160.418,0.8977,0.98382
epoch_55,2200.707,0.8976,0.98522
epoch_56,2239.825,0.9045,0.98962
epoch_57,2278.868,0.9042,0.98948
epoch_58,2318.845,0.9064,0.98938
epoch_59,2358.318,0.9034,0.98872
epoch_60,2397.673,0.9032,0.98982
epoch_61,2436.482,0.9051,0.99144
epoch_62,2475.558,0.9076,0.99136
epoch_63,2514.715,0.9082,0.99274
epoch_64,2553.911,0.9026,0.98868
epoch_65,2593.334,0.9058,0.99016
epoch_66,2632.493,0.9073,0.9923
epoch_67,2671.742,0.9044,0.98912
epoch_68,2710.692,0.9059,0.9918
epoch_69,2750.069,0.9086,0.9921
epoch_70,2789.24,0.9054,0.99072
epoch_71,2829.184,0.9089,0.9907
epoch_72,2868.753,0.906,0.99146
epoch_73,2908.113,0.9048,0.9907
epoch_74,2946.827,0.9035,0.99058
epoch_75,2985.876,0.9086,0.9937
epoch_76,3024.495,0.9072,0.9916
epoch_77,3063.72,0.908,0.99266
epoch_78,3104.03,0.9047,0.99236
epoch_79,3142.879,0.906,0.99158
epoch_80,3181.95,0.9052,0.99088
epoch_81,3221.561,0.9112,0.99304
epoch_82,3260.32,0.9049,0.99166
epoch_83,3299.674,0.9075,0.99442
epoch_84,3338.332,0.9111,0.9944
epoch_85,3377.938,0.909,0.99408
epoch_86,3416.664,0.9004,0.98544
epoch_87,3456.94,0.907,0.99398
epoch_88,3496.057,0.9101,0.99482
epoch_89,3534.846,0.9038,0.99234
epoch_90,3574.658,0.9067,0.99226
epoch_91,3614.203,0.9128,0.99504
epoch_92,3653.531,0.9121,0.99444
epoch_93,3692.672,0.9074,0.9941
epoch_94,3731.897,0.9123,0.99486
epoch_95,3770.675,0.9067,0.9944
epoch_96,3810.444,0.9122,0.99634
epoch_97,3849.451,0.9117,0.99652
epoch_98,3888.333,0.9123,0.99562
epoch_99,3927.022,0.9098,0.99482
epoch_100,3966.225,0.9096,0.9949
epoch_101,4005.237,0.9129,0.9961
epoch_102,4043.768,0.9119,0.99656
epoch_103,4082.822,0.9091,0.99502
epoch_104,4121.861,0.9129,0.99514
epoch_105,4160.805,0.9069,0.99344
epoch_106,4200.385,0.9141,0.99718
epoch_107,4239.575,0.9136,0.99456
epoch_108,4278.537,0.9162,0.99588
epoch_109,4318.267,0.911,0.99676
epoch_110,4357.392,0.9119,0.99604
epoch_111,4397.182,0.9157,0.9974
epoch_112,4436.206,0.9131,0.99598
epoch_113,4474.846,0.9115,0.99274
epoch_114,4515.016,0.9072,0.99384
epoch_115,4553.747,0.9086,0.9944
epoch_116,4592.833,0.9174,0.99768
epoch_117,4632.017,0.9044,0.99422
epoch_118,4670.714,0.9103,0.99652
epoch_119,4709.521,0.9099,0.99656
epoch_120,4748.374,0.9098,0.99582
epoch_121,4787.842,0.9128,0.99708
epoch_122,4826.892,0.9133,0.99752
epoch_123,4866.985,0.9114,0.99576
epoch_124,4906.687,0.9124,0.99654
epoch_125,4946.952,0.9145,0.9976
epoch_126,4985.755,0.913,0.99716
epoch_127,5024.673,0.9126,0.9971
epoch_128,5063.659,0.9104,0.99652
epoch_129,5102.684,0.9138,0.9959
epoch_130,5141.696,0.9132,0.99684
epoch_131,5180.796,0.9141,0.99634
epoch_132,5220.529,0.9122,0.99746
epoch_133,5260.306,0.9124,0.99726
epoch_134,5299.979,0.9138,0.9967
epoch_135,5339.613,0.9183,0.99828
epoch_136,5378.717,0.9125,0.99786
epoch_137,5418.425,0.9118,0.9972
epoch_138,5458.953,0.9092,0.99522
epoch_139,5498.996,0.9134,0.99718
epoch_140,5537.804,0.9146,0.99826
epoch_141,5577.146,0.9152,0.9973
epoch_142,5616.956,0.9137,0.99696
epoch_143,5656.569,0.9101,0.99536
epoch_144,5696.472,0.91,0.99728
epoch_145,5735.43,0.9113,0.99728
epoch_146,5774.744,0.9158,0.99816
epoch_147,5813.83,0.9146,0.99712
epoch_148,5852.599,0.9079,0.99582
epoch_149,5893.014,0.9143,0.9988
epoch_150,5932.985,0.9181,0.99812
epoch_151,5972.6,0.9149,0.99692
epoch_152,6011.42,0.9158,0.99794
epoch_153,6050.493,0.9164,0.9976
epoch_154,6089.568,0.915,0.99696
epoch_155,6129.834,0.9175,0.99786
epoch_156,6168.574,0.9091,0.99512
epoch_157,6207.774,0.9144,0.99692
epoch_158,6246.831,0.9138,0.99786
epoch_159,6286.143,0.9138,0.99768
epoch_160,6325.475,0.9159,0.99784
epoch_161,6364.323,0.9128,0.99776
epoch_162,6403.891,0.9154,0.99786
epoch_163,6442.648,0.9157,0.99848
epoch_164,6481.989,0.9152,0.99824
epoch_165,6521.167,0.9148,0.99748
epoch_0,6557.044,0.9148,0.99788
epoch_1,6593.303,0.9173,0.99786
epoch_2,6629.716,0.9151,0.99728
epoch_3,6665.659,0.9159,0.99774
epoch_4,6702.225,0.918,0.9977
epoch_5,6738.332,0.9174,0.998
epoch_6,6774.28,0.9176,0.99788
epoch_7,6810.291,0.9165,0.99814
epoch_8,6846.41,0.9177,0.99828
epoch_9,6882.482,0.9167,0.99732
epoch_10,6919.743,0.9189,0.9979
epoch_11,6956.587,0.9197,0.99778
epoch_12,6993.02,0.9184,0.99788
epoch_13,7029.224,0.9192,0.99842
epoch_14,7066.321,0.9198,0.99844
epoch_15,7102.175,0.9189,0.99842
epoch_16,7138.122,0.9205,0.99854
epoch_17,7174.331,0.9215,0.99838
epoch_18,7211.64,0.9214,0.99842
epoch_19,7247.728,0.9221,0.9984
epoch_20,7284.531,0.9216,0.99798
epoch_21,7320.733,0.9206,0.99864
epoch_22,7357.197,0.9205,0.99856
epoch_23,7394.149,0.9214,0.99828
epoch_24,7429.896,0.9196,0.99846
epoch_25,7465.72,0.9215,0.9989
epoch_26,7501.738,0.9241,0.9987
epoch_27,7537.737,0.9224,0.99872
epoch_28,7574.084,0.9233,0.99866
epoch_29,7609.957,0.9243,0.99906
epoch_30,7645.865,0.9235,0.99892
epoch_31,7682.322,0.923,0.99852
epoch_32,7718.153,0.9243,0.99886
epoch_33,7754.469,0.9234,0.99866
epoch_34,7790.906,0.9226,0.99884
epoch_35,7827.416,0.9233,0.99874
epoch_36,7863.181,0.926,0.99918
epoch_37,7899.785,0.9246,0.99886
epoch_38,7936.431,0.9246,0.999
epoch_39,7972.919,0.9245,0.99898
epoch_40,8009.094,0.9246,0.99902
epoch_41,8045.065,0.9257,0.99918
epoch_42,8081.038,0.9252,0.99938
epoch_43,8116.86,0.9243,0.99876
epoch_44,8153.278,0.923,0.9992
epoch_45,8189.388,0.9258,0.99916
epoch_46,8225.416,0.9256,0.99926
epoch_47,8261.226,0.9257,0.99924
epoch_48,8296.966,0.9263,0.99948
epoch_49,8333.15,0.9264,0.99928
epoch_50,8369.017,0.9268,0.99922
epoch_51,8405.399,0.9231,0.99902
epoch_52,8441.393,0.926,0.99954
epoch_53,8477.898,0.926,0.9989
epoch_54,8513.679,0.9254,0.99932
epoch_55,8549.854,0.9254,0.99904
epoch_56,8585.62,0.926,0.9992
epoch_57,8622.797,0.9269,0.9995
epoch_58,8658.569,0.9264,0.99952
epoch_59,8694.314,0.9247,0.99914
epoch_60,8730.572,0.9263,0.99948
epoch_61,8766.749,0.9269,0.99934
epoch_62,8803.53,0.9283,0.99946
epoch_63,8839.727,0.9267,0.9995
epoch_64,8876.851,0.9253,0.9995
epoch_65,8913.897,0.924,0.9995
epoch_66,8949.884,0.9243,0.99928
epoch_67,8986.385,0.9271,0.99954
epoch_68,9022.195,0.9283,0.99954
epoch_69,9058.198,0.9264,0.99956
epoch_70,9094.069,0.9281,0.99968
epoch_71,9131.022,0.9249,0.99966
epoch_72,9167.004,0.9288,0.9994
epoch_73,9203.304,0.9282,0.99946
epoch_74,9239.276,0.9273,0.99976
epoch_75,9275.267,0.9246,0.99952
epoch_76,9311.093,0.9266,0.99958
epoch_77,9347.009,0.9259,0.99948
epoch_78,9383.785,0.9258,0.99962
epoch_79,9419.666,0.9272,0.99952
epoch_80,9455.895,0.9272,0.9995
epoch_81,9491.476,0.929,0.99958
epoch_82,9527.626,0.9272,0.99974
epoch_83,9564.17,0.9264,0.99972
epoch_84,9599.978,0.927,0.9996
epoch_85,9635.972,0.926,0.99964
epoch_86,9671.919,0.9247,0.99968
epoch_87,9708.248,0.9287,0.99956
epoch_88,9744.516,0.9266,0.99966
epoch_89,9780.661,0.9281,0.99966
epoch_90,9816.542,0.9237,0.9998
epoch_91,9852.754,0.9273,0.99968
epoch_92,9888.572,0.9288,0.99974
epoch_93,9924.307,0.9279,0.99952
epoch_94,9960.325,0.9288,0.99976
epoch_95,9996.203,0.9283,0.99978
epoch_96,10032.495,0.9276,0.9996
epoch_97,10069.597,0.9286,0.99978
epoch_98,10105.304,0.9289,0.99966
epoch_99,10141.834,0.9285,0.99966
epoch_100,10178.117,0.9284,0.99962
epoch_101,10214.074,0.9277,0.99968
epoch_102,10250.242,0.9274,0.9997
epoch_103,10285.938,0.9295,0.9998
epoch_104,10322.153,0.9292,0.99974
epoch_105,10357.885,0.9317,0.99984
epoch_106,10394.737,0.9278,0.99978
epoch_107,10431.264,0.9303,0.99986
epoch_108,10467.031,0.9273,0.99986
epoch_109,10503.238,0.93,0.99988
epoch_110,10539.061,0.9287,0.99978
epoch_111,10575.283,0.9291,0.99982
epoch_112,10611.753,0.9297,0.99974
epoch_113,10647.758,0.9294,0.99976
epoch_114,10683.866,0.9276,0.99972
epoch_115,10720.807,0.9293,0.99968
epoch_116,10756.891,0.9274,0.99978
epoch_117,10793.963,0.9288,0.9998
epoch_118,10829.796,0.9305,0.9998
epoch_119,10866.109,0.9293,0.99986
epoch_120,10902.639,0.9284,0.99978
epoch_121,10938.375,0.9304,0.99974
epoch_122,10974.516,0.928,0.9999
epoch_123,11010.321,0.9308,0.99988
epoch_124,11046.865,0.9272,0.9997
epoch_125,11082.834,0.9283,0.99984
epoch_126,11119.371,0.928,0.99988
epoch_127,11155.597,0.9289,0.99994
epoch_128,11191.681,0.9295,0.99992
epoch_129,11227.843,0.9324,0.99978
epoch_130,11263.955,0.9311,0.99978
epoch_131,11300.172,0.9303,0.99988
epoch_132,11336.267,0.928,0.99992
epoch_133,11372.064,0.9305,0.99992
epoch_134,11408.132,0.9285,0.9999
epoch_135,11443.873,0.9297,0.99972
epoch_136,11480.486,0.9267,0.99976
epoch_137,11516.435,0.9297,0.99994
epoch_138,11552.843,0.926,0.9998
epoch_139,11589.118,0.9284,0.9999
epoch_140,11624.975,0.9304,0.9999
epoch_141,11660.566,0.9282,0.99982
epoch_142,11696.26,0.9284,0.99988
epoch_143,11732.237,0.9308,0.99974
epoch_144,11768.003,0.9273,0.99986
epoch_145,11804.589,0.9318,0.99974
epoch_146,11840.855,0.9302,0.99984
epoch_147,11876.65,0.9308,0.99988
epoch_148,11912.364,0.9298,0.9998
epoch_149,11948.441,0.9293,0.99988
epoch_150,11984.222,0.929,0.99984
epoch_151,12020.864,0.9305,0.99984
epoch_152,12057.564,0.9302,0.99978
epoch_153,12093.854,0.9296,0.99988
epoch_0,12142.342,0.925,0.99882
epoch_1,12191.136,0.9254,0.99894
epoch_2,12238.966,0.9245,0.99886
epoch_3,12287.366,0.9231,0.99836
epoch_4,12335.717,0.925,0.99896
epoch_5,12384.553,0.925,0.9989
epoch_6,12433.825,0.9254,0.99898
epoch_7,12481.943,0.9252,0.99872
epoch_8,12530.453,0.9258,0.99864
epoch_9,12578.995,0.926,0.99926
epoch_10,12627.634,0.9247,0.99878
epoch_11,12675.652,0.9251,0.99876
epoch_12,12723.662,0.9265,0.99916
epoch_13,12771.706,0.9268,0.99898
epoch_14,12820.338,0.9265,0.99882
epoch_15,12868.617,0.9285,0.99912
epoch_16,12917.369,0.926,0.99918
epoch_17,12965.319,0.9298,0.99928
epoch_18,13013.688,0.9276,0.99914
epoch_19,13061.571,0.9284,0.9993
epoch_20,13110.172,0.928,0.99928
epoch_21,13158.408,0.9281,0.99924
epoch_22,13206.509,0.9291,0.9995
epoch_23,13254.671,0.9268,0.99934
epoch_24,13302.976,0.9297,0.99926
epoch_25,13350.957,0.9292,0.99952
epoch_26,13399.123,0.9283,0.99936
epoch_27,13448.075,0.9294,0.99942
epoch_28,13497.492,0.93,0.99966
epoch_29,13546.604,0.929,0.99946
epoch_30,13595.908,0.9279,0.99908
epoch_31,13644.816,0.9299,0.99952
epoch_32,13693.189,0.93,0.9994
epoch_33,13742.554,0.9318,0.99968
epoch_34,13791.311,0.9303,0.99962
epoch_35,13839.33,0.9304,0.99946
epoch_36,13887.604,0.933,0.9996
epoch_37,13937.448,0.9311,0.99968
epoch_38,13985.596,0.9322,0.99974
epoch_39,14033.663,0.9305,0.99958
epoch_40,14082.076,0.9316,0.9997
epoch_41,14131.016,0.9308,0.99978
epoch_42,14180.2,0.9321,0.99976
epoch_43,14228.208,0.9333,0.99982
epoch_44,14277.422,0.9291,0.99968
epoch_45,14325.403,0.931,0.99982
epoch_46,14373.255,0.9317,0.99974
epoch_47,14422.014,0.9315,0.99974
epoch_48,14470.234,0.9304,0.99968
epoch_49,14518.603,0.9323,0.99978
epoch_50,14566.735,0.9295,0.99976
epoch_51,14614.727,0.9314,0.99984
epoch_52,14664.386,0.9312,0.99964
epoch_53,14713.368,0.931,0.9998
epoch_54,14762.022,0.9339,0.9998
epoch_55,14810.22,0.9319,0.99976
epoch_56,14858.589,0.9319,0.99978
epoch_57,14906.535,0.9322,0.99986
epoch_58,14955.409,0.9321,0.99992
epoch_59,15004.578,0.9304,0.99986
epoch_60,15052.513,0.9323,0.99972
epoch_61,15101.073,0.934,0.99982
epoch_62,15150.029,0.9341,0.99988
epoch_63,15198.23,0.9337,0.99996
epoch_64,15246.097,0.9314,0.99982
epoch_65,15295.948,0.9338,0.99984
epoch_66,15343.988,0.9314,0.99992
epoch_67,15391.889,0.9318,0.9998
epoch_68,15440.046,0.933,0.9998
epoch_69,15488.273,0.9321,0.99992
epoch_70,15536.663,0.932,0.99994
epoch_71,15585.713,0.9321,0.99992
epoch_72,15634.512,0.9316,0.99996
epoch_73,15682.474,0.9334,0.9999
epoch_74,15731.067,0.931,0.99984
epoch_75,15779.54,0.9326,0.99996
epoch_76,15827.406,0.9321,0.9999
epoch_77,15875.822,0.9338,0.99992
epoch_78,15924.815,0.933,0.99982
epoch_79,15974.287,0.9329,1
epoch_80,16022.141,0.9326,0.99988
epoch_81,16071.137,0.9331,0.99992
epoch_82,16119.447,0.9324,0.99994
epoch_83,16168.053,0.9333,0.99994
epoch_84,16216.19,0.931,0.99988
epoch_85,16263.992,0.9328,0.99988
epoch_86,16313.381,0.9329,0.99996
epoch_87,16361.801,0.9309,0.99982
epoch_88,16409.896,0.932,0.9999
epoch_89,16458.164,0.9315,0.99968
epoch_90,16506.26,0.9337,0.99988
epoch_91,16555.274,0.9333,0.99992
epoch_92,16603.071,0.9335,0.99996
epoch_93,16651.742,0.9318,0.9999
epoch_94,16699.599,0.9336,0.99984
epoch_95,16747.783,0.9336,0.9998
epoch_96,16796.327,0.9312,0.99992
epoch_97,16844.434,0.9314,0.9999
epoch_98,16893.379,0.9325,0.99996
epoch_99,16941.385,0.9318,0.99988
epoch_100,16990.395,0.9316,0.9999
epoch_101,17038.243,0.9334,0.99994
epoch_102,17086.505,0.9324,0.99986
epoch_103,17135.073,0.9341,0.99998
epoch_104,17182.794,0.9323,0.9999
epoch_105,17231.742,0.9311,0.99996
epoch_106,17279.65,0.9342,0.9999
epoch_107,17327.524,0.9321,0.99994
epoch_108,17375.966,0.9334,0.9999
epoch_109,17423.826,0.9319,0.99994
epoch_110,17472.25,0.9346,0.99996
epoch_111,17519.935,0.9312,0.99988
epoch_112,17568.107,0.9355,0.99994
epoch_113,17615.878,0.9351,0.99994
epoch_114,17664.656,0.9326,0.99996
epoch_115,17712.458,0.9336,0.99988
epoch_116,17760.542,0.9327,1
epoch_117,17809.938,0.9322,0.99994
epoch_118,17857.727,0.9335,0.99992
epoch_119,17905.695,0.9314,0.99992
epoch_120,17953.853,0.9333,0.99994
epoch_121,18003.045,0.9321,0.99998
epoch_122,18050.825,0.9341,0.99992
epoch_123,18100.246,0.9331,0.99994
epoch_124,18149.029,0.9337,0.99996
epoch_125,18197.351,0.9333,0.99992
epoch_126,18245.418,0.931,0.99994
epoch_127,18293.755,0.9318,0.99992
epoch_128,18341.502,0.9333,0.99994
epoch_129,18389.082,0.9329,0.9999
epoch_130,18437.32,0.9339,0.99994
epoch_131,18485.125,0.9336,0.99996
epoch_132,18532.768,0.9318,0.99986
epoch_133,18582.462,0.9332,0.99992
epoch_134,18630.06,0.9317,0.99998
epoch_135,18678.676,0.9324,0.99994
epoch_136,18726.285,0.9334,0.99996
epoch_137,18774.48,0.9336,0.99998
epoch_138,18822.817,0.9324,0.99992
epoch_139,18870.721,0.9321,0.99988
epoch_140,18918.767,0.9337,0.99994
epoch_141,18966.846,0.9329,0.99994
epoch_142,19015.506,0.9334,0.99996
epoch_143,19063.453,0.9333,0.99998
epoch_144,19111.951,0.9336,0.99996
epoch_145,19159.824,0.9323,0.99992
epoch_146,19207.496,0.9339,0.99996
epoch_147,19257.067,0.9335,0.99992
epoch_148,19305.15,0.9342,0.99988
epoch_149,19354.174,0.9352,0.99992
epoch_150,19401.96,0.933,0.9999
epoch_151,19449.767,0.9333,0.99996
epoch_152,19497.388,0.9337,0.99996
epoch_153,19545.374,0.934,0.99996
epoch_154,19593.08,0.9344,0.99994
epoch_155,19641.076,0.9337,0.99994
epoch_156,19690.456,0.9323,0.99996
epoch_157,19739.994,0.9344,0.99996
epoch_158,19788.049,0.9352,0.99994
epoch_159,19835.713,0.9337,1
epoch_160,19883.384,0.9337,1
epoch_161,19932.389,0.9332,0.99998
epoch_162,19981.037,0.9337,1
epoch_163,20028.572,0.9335,1
epoch_164,20076.166,0.934,0.99994
epoch_165,20124.167,0.9324,0.99998
epoch_166,20171.762,0.9335,0.99994
epoch_167,20220.036,0.933,0.99998
epoch_168,20268.042,0.9334,0.99996
epoch_169,20316.045,0.9333,0.99998
epoch_170,20363.654,0.9342,0.99992
epoch_171,20411.802,0.9322,0.99994
epoch_172,20459.539,0.9344,0.99998
epoch_173,20507.804,0.9342,0.99998
epoch_174,20555.944,0.935,0.99998
epoch_175,20605.166,0.9345,1
epoch_176,20653.294,0.9352,0.99996
epoch_177,20701.736,0.9342,0.99998
epoch_178,20749.77,0.9344,0.99996
epoch_179,20799.211,0.933,0.99994
epoch_180,20847.262,0.9335,0.99992
epoch_181,20896.07,0.9355,0.99998
epoch_182,20943.78,0.9341,0.99994
epoch_183,20991.568,0.9335,0.99996
epoch_184,21039.494,0.9325,0.9999
epoch_185,21087.707,0.9334,0.99998
epoch_186,21136.055,0.9346,0.9999
epoch_187,21184.348,0.9334,0.99998
epoch_188,21231.855,0.9329,1
epoch_189,21279.971,0.9341,0.99998
epoch_190,21327.817,0.9341,0.99998
epoch_191,21375.495,0.9337,0.99992
epoch_192,21423.819,0.9337,1
epoch_193,21471.528,0.933,0.99996
epoch_194,21519.553,0.9345,0.99994
epoch_195,21567.944,0.9341,0.99992
epoch_196,21615.622,0.9348,0.99998
epoch_197,21663.371,0.9336,0.99998
epoch_198,21712.022,0.9332,1
epoch_199,21759.57,0.9322,0.99998
epoch_200,21807.371,0.9338,0.99996
epoch_201,21855.799,0.9324,0.99998
epoch_202,21903.733,0.9338,0.99998
epoch_203,21951.328,0.9323,0.99994
epoch_204,22000.156,0.9327,1
epoch_205,22048.392,0.9335,0.99992
epoch_0,22105.201,0.9327,0.99994
epoch_1,22162.037,0.932,0.99994
epoch_2,22219.055,0.9323,0.99996
epoch_3,22276.527,0.9313,0.9999
epoch_4,22333.296,0.9325,0.99992
epoch_5,22390.054,0.9345,0.99994
epoch_6,22448.517,0.9323,0.99996
epoch_7,22505.837,0.9317,1
epoch_8,22562.915,0.9319,0.99992
epoch_9,22619.783,0.9326,0.99994
epoch_10,22676.533,0.9344,0.99996
epoch_11,22733.339,0.9333,0.99992
epoch_12,22791.407,0.9337,0.9999
epoch_13,22848.251,0.9351,0.99998
epoch_14,22905.081,0.9346,0.99996
epoch_15,22962.531,0.9336,0.99994
epoch_16,23019.4,0.9339,0.99996
epoch_17,23077.319,0.9345,1
epoch_18,23134.491,0.9336,0.99998
epoch_19,23191.544,0.9344,0.99992
epoch_20,23248.285,0.9336,0.99994
epoch_21,23305.102,0.935,0.99996
epoch_22,23361.725,0.934,0.99998
epoch_23,23418.602,0.9349,0.99988
epoch_24,23475.504,0.933,0.99996
epoch_25,23532.372,0.9338,0.99988
epoch_26,23589.407,0.9365,0.99996
epoch_27,23646.237,0.9355,0.99992
epoch_28,23704.068,0.9331,0.99996
epoch_29,23761.202,0.9349,0.99996
epoch_30,23818.081,0.9344,1
epoch_31,23874.92,0.9337,1
epoch_32,23933.802,0.935,0.99996
epoch_33,23990.951,0.9344,0.99998
epoch_34,24047.979,0.9341,0.99998
epoch_35,24104.769,0.9342,0.99998
epoch_36,24162.679,0.9346,1
epoch_37,24220.487,0.9358,0.99998
epoch_38,24277.8,0.9361,1
epoch_39,24335.055,0.9346,0.99996
epoch_40,24392.365,0.9346,1
epoch_41,24450.831,0.9355,0.99998
epoch_42,24507.741,0.9347,0.99996
epoch_43,24565.324,0.9349,0.99998
epoch_44,24622.553,0.9349,0.99998
epoch_45,24679.55,0.9354,0.99996
epoch_46,24738.067,0.9366,0.99996
epoch_47,24794.864,0.9358,0.99996
epoch_48,24851.707,0.9352,0.99996
epoch_49,24908.421,0.9368,0.99998
epoch_50,24966.207,0.9357,0.99998
epoch_51,25022.99,0.937,0.99998
epoch_52,25079.504,0.935,1
epoch_53,25136.853,0.9349,0.99998
epoch_54,25194.23,0.9355,1
epoch_55,25251.569,0.9366,1
epoch_56,25308.834,0.9348,0.99998
epoch_57,25365.932,0.9363,0.99998
epoch_58,25423.186,0.9365,0.99998
epoch_59,25479.855,0.9368,0.99996
epoch_60,25537.526,0.9363,0.99998
epoch_61,25594.754,0.9356,1
epoch_62,25651.452,0.9361,1
epoch_63,25709.082,0.9363,1
epoch_64,25767.22,0.9348,0.99996
epoch_65,25824.135,0.9374,1
epoch_66,25881.733,0.9349,0.99998
epoch_67,25938.533,0.9358,1
epoch_68,25995.32,0.936,1
epoch_69,26052.078,0.9356,1
epoch_70,26108.8,0.936,1
epoch_71,26166.081,0.9381,0.99996
epoch_72,26223.043,0.9361,0.99998
epoch_73,26280.194,0.9368,0.99996
epoch_74,26338.742,0.9358,1
epoch_75,26395.573,0.9364,1
epoch_76,26452.472,0.9355,1
epoch_77,26511.217,0.936,0.99998
epoch_78,26567.852,0.9373,1
epoch_79,26625.168,0.9373,0.99996
epoch_80,26682.094,0.9355,0.99998
epoch_81,26739.089,0.9375,1
epoch_82,26796.278,0.9362,0.99998
epoch_83,26853.1,0.9357,1
epoch_84,26910.629,0.9357,0.99998
epoch_85,26967.993,0.9372,1
epoch_86,27026.001,0.9365,1
epoch_87,27083.858,0.9361,0.99998
epoch_88,27140.799,0.9367,1
epoch_89,27197.666,0.9367,1
epoch_90,27254.528,0.9349,1
epoch_91,27312.052,0.9366,1
epoch_92,27368.809,0.9378,1
epoch_93,27426.238,0.9355,1
epoch_94,27483.117,0.936,1
epoch_95,27540.848,0.9355,1
epoch_96,27598.541,0.9356,1
epoch_97,27657.476,0.9373,1
epoch_98,27714.874,0.9373,1
epoch_99,27772.397,0.937,1
epoch_100,27829.728,0.9374,0.99996
epoch_101,27886.818,0.9369,1
epoch_102,27944.066,0.9363,1
epoch_103,28001.041,0.9354,1
epoch_104,28058.438,0.9363,1
epoch_105,28115.653,0.9368,1
epoch_106,28172.508,0.9372,0.99996
epoch_107,28229.797,0.9369,0.99998
epoch_108,28286.68,0.9372,1
epoch_109,28343.894,0.9368,1
epoch_110,28401.244,0.9366,1
epoch_111,28458.585,0.9375,0.99998
epoch_112,28516.497,0.9378,0.99996
epoch_113,28573.239,0.9374,1
epoch_114,28630.174,0.9377,1
epoch_115,28686.783,0.936,0.99998
epoch_116,28743.49,0.9366,1
epoch_117,28801.919,0.9371,1
epoch_118,28859.258,0.9367,0.99998
epoch_119,28917.88,0.9374,0.99998
epoch_120,28975.681,0.9362,1
epoch_121,29032.893,0.9353,1
epoch_122,29089.984,0.9357,1
epoch_123,29146.797,0.936,1
epoch_124,29205.347,0.935,1
epoch_125,29263.374,0.9375,1
epoch_126,29320.442,0.9367,0.99998
epoch_127,29378.354,0.9359,1
epoch_128,29436.026,0.9377,0.99998
epoch_129,29492.769,0.9358,1
epoch_130,29549.766,0.9363,1
epoch_131,29607.365,0.937,1
epoch_132,29664.486,0.936,1
epoch_133,29721.33,0.9367,1
epoch_134,29778.328,0.9364,1
epoch_135,29835.673,0.9366,0.99998
epoch_136,29893.003,0.9358,1
epoch_137,29950.168,0.9368,1
epoch_138,30007.265,0.9365,1
epoch_139,30064.302,0.9369,1
epoch_140,30121.477,0.9372,1
epoch_141,30178.237,0.9369,1
epoch_142,30235.092,0.938,0.99998
epoch_143,30292.596,0.9374,0.99998
epoch_144,30350.761,0.9374,1
epoch_145,30408.372,0.9365,1
epoch_146,30465.821,0.9365,0.99998
epoch_147,30523.962,0.9375,1
epoch_148,30580.834,0.9374,1
epoch_149,30638.076,0.9371,0.99996
epoch_150,30694.779,0.9374,0.99998
epoch_151,30751.615,0.9369,1
epoch_152,30808.306,0.9378,0.99998
epoch_153,30865.249,0.9372,1
epoch_154,30922.224,0.9375,1
epoch_155,30979.462,0.9365,0.99998
epoch_156,31037.134,0.9358,1
epoch_157,31094.223,0.9358,1
epoch_158,31151.585,0.9374,1
epoch_159,31208.456,0.9382,1
epoch_160,31265.279,0.9362,0.99998
epoch_161,31323.407,0.9371,1

==> images/experiments/V_5/varyK/result_k_4__1_.csv <==
,time/s,Ensemble accuracy,Ensemble training accuracy
epoch_0,39.227,0.5769,0.54892
epoch_1,77.93,0.7179,0.72414
epoch_2,117.278,0.7195,0.73528
epoch_3,157.515,0.7561,0.76932
epoch_4,196.371,0.8162,0.834
epoch_5,235.835,0.7869,0.80454
epoch_6,276.134,0.8152,0.83176
epoch_7,316.125,0.8022,0.83172
epoch_8,355.427,0.8454,0.87776
epoch_9,394.288,0.7835,0.79964
epoch_10,434.566,0.8062,0.83598
epoch_11,473.465,0.8535,0.8891
epoch_12,512.407,0.8509,0.89606
epoch_13,551.282,0.8624,0.90422
epoch_14,590.477,0.8695,0.91868
epoch_15,630.177,0.8589,0.91208
epoch_16,670.234,0.8679,0.92648
epoch_17,709.148,0.873,0.93608
epoch_18,748.104,0.8493,0.9012
epoch_19,787.744,0.8837,0.94372
epoch_20,826.845,0.8832,0.94562
epoch_21,866.961,0.8863,0.9522
epoch_22,906.514,0.8799,0.939
epoch_23,945.277,0.8808,0.95308
epoch_24,983.91,0.8784,0.95002
epoch_25,1023.229,0.8789,0.95278
epoch_26,1062.25,0.8793,0.9478
epoch_27,1101.344,0.8875,0.95734
epoch_28,1140.658,0.883,0.95784
epoch_29,1180.41,0.8912,0.9642
epoch_30,1219.129,0.8851,0.9628
epoch_31,1258.252,0.8872,0.96298
epoch_32,1297.004,0.8861,0.96534
epoch_33,1336.34,0.8948,0.96838
epoch_34,1375.511,0.8813,0.95896
epoch_35,1414.391,0.8982,0.97858
epoch_36,1454.513,0.8921,0.97162
epoch_37,1493.425,0.9003,0.9775
epoch_38,1532.642,0.8823,0.9605
epoch_39,1571.672,0.8992,0.9777
epoch_40,1610.412,0.9021,0.98304
epoch_41,1649.156,0.8928,0.9728
epoch_42,1689.056,0.8928,0.97688
epoch_43,1728.356,0.8958,0.97664
epoch_44,1768.519,0.9005,0.9831
epoch_45,1808.014,0.9055,0.98338
epoch_46,1847.383,0.894,0.9761
epoch_47,1886.094,0.8993,0.98132
epoch_48,1924.907,0.8978,0.97986
epoch_49,1964.537,0.8995,0.9852
epoch_50,2003.597,0.8957,0.98298
epoch_51,2043.043,0.8982,0.98452
epoch_52,2081.951,0.8985,0.98276
epoch_53,2121.664,0.9008,0.98672
epoch_54,2160.418,0.8977,0.98382
epoch_55,2200.707,0.8976,0.98522
epoch_56,2239.825,0.9045,0.98962
epoch_57,2278.868,0.9042,0.98948
epoch_58,2318.845,0.9064,0.98938
epoch_59,2358.318,0.9034,0.98872
epoch_60,2397.673,0.9032,0.98982
epoch_61,2436.482,0.9051,0.99144
epoch_62,2475.558,0.9076,0.99136
epoch_63,2514.715,0.9082,0.99274
epoch_64,2553.911,0.9026,0.98868
epoch_65,2593.334,0.9058,0.99016
epoch_66,2632.493,0.9073,0.9923
epoch_67,2671.742,0.9044,0.98912
epoch_68,2710.692,0.9059,0.9918
epoch_69,2750.069,0.9086,0.9921
epoch_70,2789.24,0.9054,0.99072
epoch_71,2829.184,0.9089,0.9907
epoch_72,2868.753,0.906,0.99146
epoch_73,2908.113,0.9048,0.9907
epoch_74,2946.827,0.9035,0.99058
epoch_75,2985.876,0.9086,0.9937
epoch_76,3024.495,0.9072,0.9916
epoch_77,3063.72,0.908,0.99266
epoch_78,3104.03,0.9047,0.99236
epoch_79,3142.879,0.906,0.99158
epoch_80,3181.95,0.9052,0.99088
epoch_81,3221.561,0.9112,0.99304
epoch_82,3260.32,0.9049,0.99166
epoch_83,3299.674,0.9075,0.99442
epoch_84,3338.332,0.9111,0.9944
epoch_85,3377.938,0.909,0.99408
epoch_86,3416.664,0.9004,0.98544
epoch_87,3456.94,0.907,0.99398
epoch_88,3496.057,0.9101,0.99482
epoch_89,3534.846,0.9038,0.99234
epoch_90,3574.658,0.9067,0.99226
epoch_91,3614.203,0.9128,0.99504
epoch_92,3653.531,0.9121,0.99444
epoch_93,3692.672,0.9074,0.9941
epoch_94,3731.897,0.9123,0.99486
epoch_95,3770.675,0.9067,0.9944
epoch_96,3810.444,0.9122,0.99634
epoch_97,3849.451,0.9117,0.99652
epoch_98,3888.333,0.9123,0.99562
epoch_99,3927.022,0.9098,0.99482
epoch_100,3966.225,0.9096,0.9949
epoch_101,4005.237,0.9129,0.9961
epoch_102,4043.768,0.9119,0.99656
epoch_103,4082.822,0.9091,0.99502
epoch_104,4121.861,0.9129,0.99514
epoch_105,4160.805,0.9069,0.99344
epoch_106,4200.385,0.9141,0.99718
epoch_107,4239.575,0.9136,0.99456
epoch_108,4278.537,0.9162,0.99588
epoch_109,4318.267,0.911,0.99676
epoch_110,4357.392,0.9119,0.99604
epoch_111,4397.182,0.9157,0.9974
epoch_112,4436.206,0.9131,0.99598
epoch_113,4474.846,0.9115,0.99274
epoch_114,4515.016,0.9072,0.99384
epoch_115,4553.747,0.9086,0.9944
epoch_116,4592.833,0.9174,0.99768
epoch_117,4632.017,0.9044,0.99422
epoch_118,4670.714,0.9103,0.99652
epoch_119,4709.521,0.9099,0.99656
epoch_120,4748.374,0.9098,0.99582
epoch_121,4787.842,0.9128,0.99708
epoch_122,4826.892,0.9133,0.99752
epoch_123,4866.985,0.9114,0.99576
epoch_124,4906.687,0.9124,0.99654
epoch_125,4946.952,0.9145,0.9976
epoch_126,4985.755,0.913,0.99716
epoch_127,5024.673,0.9126,0.9971
epoch_128,5063.659,0.9104,0.99652
epoch_129,5102.684,0.9138,0.9959
epoch_130,5141.696,0.9132,0.99684
epoch_131,5180.796,0.9141,0.99634
epoch_132,5220.529,0.9122,0.99746
epoch_133,5260.306,0.9124,0.99726
epoch_134,5299.979,0.9138,0.9967
epoch_135,5339.613,0.9183,0.99828
epoch_136,5378.717,0.9125,0.99786
epoch_137,5418.425,0.9118,0.9972
epoch_138,5458.953,0.9092,0.99522
epoch_139,5498.996,0.9134,0.99718
epoch_140,5537.804,0.9146,0.99826
epoch_141,5577.146,0.9152,0.9973
epoch_142,5616.956,0.9137,0.99696
epoch_143,5656.569,0.9101,0.99536
epoch_144,5696.472,0.91,0.99728
epoch_145,5735.43,0.9113,0.99728
epoch_146,5774.744,0.9158,0.99816
epoch_147,5813.83,0.9146,0.99712
epoch_148,5852.599,0.9079,0.99582
epoch_149,5893.014,0.9143,0.9988
epoch_150,5932.985,0.9181,0.99812
epoch_151,5972.6,0.9149,0.99692
epoch_152,6011.42,0.9158,0.99794
epoch_153,6050.493,0.9164,0.9976
epoch_154,6089.568,0.915,0.99696
epoch_155,6129.834,0.9175,0.99786
epoch_156,6168.574,0.9091,0.99512
epoch_157,6207.774,0.9144,0.99692
epoch_158,6246.831,0.9138,0.99786
epoch_159,6286.143,0.9138,0.99768
epoch_160,6325.475,0.9159,0.99784
epoch_161,6364.323,0.9128,0.99776
epoch_162,6403.891,0.9154,0.99786
epoch_163,6442.648,0.9157,0.99848
epoch_164,6481.989,0.9152,0.99824
epoch_165,6521.167,0.9148,0.99748
epoch_0,6557.044,0.9148,0.99788
epoch_1,6593.303,0.9173,0.99786
epoch_2,6629.716,0.9151,0.99728
epoch_3,6665.659,0.9159,0.99774
epoch_4,6702.225,0.918,0.9977
epoch_5,6738.332,0.9174,0.998
epoch_6,6774.28,0.9176,0.99788
epoch_7,6810.291,0.9165,0.99814
epoch_8,6846.41,0.9177,0.99828
epoch_9,6882.482,0.9167,0.99732
epoch_10,6919.743,0.9189,0.9979
epoch_11,6956.587,0.9197,0.99778
epoch_12,6993.02,0.9184,0.99788
epoch_13,7029.224,0.9192,0.99842
epoch_14,7066.321,0.9198,0.99844
epoch_15,7102.175,0.9189,0.99842
epoch_16,7138.122,0.9205,0.99854
epoch_17,7174.331,0.9215,0.99838
epoch_18,7211.64,0.9214,0.99842
epoch_19,7247.728,0.9221,0.9984
epoch_20,7284.531,0.9216,0.99798
epoch_21,7320.733,0.9206,0.99864
epoch_22,7357.197,0.9205,0.99856
epoch_23,7394.149,0.9214,0.99828
epoch_24,7429.896,0.9196,0.99846
epoch_25,7465.72,0.9215,0.9989
epoch_26,7501.738,0.9241,0.9987
epoch_27,7537.737,0.9224,0.99872
epoch_28,7574.084,0.9233,0.99866
epoch_29,7609.957,0.9243,0.99906
epoch_30,7645.865,0.9235,0.99892
epoch_31,7682.322,0.923,0.99852
epoch_32,7718.153,0.9243,0.99886
epoch_33,7754.469,0.9234,0.99866
epoch_34,7790.906,0.9226,0.99884
epoch_35,7827.416,0.9233,0.99874
epoch_36,7863.181,0.926,0.99918
epoch_37,7899.785,0.9246,0.99886
epoch_38,7936.431,0.9246,0.999
epoch_39,7972.919,0.9245,0.99898
epoch_40,8009.094,0.9246,0.99902
epoch_41,8045.065,0.9257,0.99918
epoch_42,8081.038,0.9252,0.99938
epoch_43,8116.86,0.9243,0.99876
epoch_44,8153.278,0.923,0.9992
epoch_45,8189.388,0.9258,0.99916
epoch_46,8225.416,0.9256,0.99926
epoch_47,8261.226,0.9257,0.99924
epoch_48,8296.966,0.9263,0.99948
epoch_49,8333.15,0.9264,0.99928
epoch_50,8369.017,0.9268,0.99922
epoch_51,8405.399,0.9231,0.99902
epoch_52,8441.393,0.926,0.99954
epoch_53,8477.898,0.926,0.9989
epoch_54,8513.679,0.9254,0.99932
epoch_55,8549.854,0.9254,0.99904
epoch_56,8585.62,0.926,0.9992
epoch_57,8622.797,0.9269,0.9995
epoch_58,8658.569,0.9264,0.99952
epoch_59,8694.314,0.9247,0.99914
epoch_60,8730.572,0.9263,0.99948
epoch_61,8766.749,0.9269,0.99934
epoch_62,8803.53,0.9283,0.99946
epoch_63,8839.727,0.9267,0.9995
epoch_64,8876.851,0.9253,0.9995
epoch_65,8913.897,0.924,0.9995
epoch_66,8949.884,0.9243,0.99928
epoch_67,8986.385,0.9271,0.99954
epoch_68,9022.195,0.9283,0.99954
epoch_69,9058.198,0.9264,0.99956
epoch_70,9094.069,0.9281,0.99968
epoch_71,9131.022,0.9249,0.99966
epoch_72,9167.004,0.9288,0.9994
epoch_73,9203.304,0.9282,0.99946
epoch_74,9239.276,0.9273,0.99976
epoch_75,9275.267,0.9246,0.99952
epoch_76,9311.093,0.9266,0.99958
epoch_77,9347.009,0.9259,0.99948
epoch_78,9383.785,0.9258,0.99962
epoch_79,9419.666,0.9272,0.99952
epoch_80,9455.895,0.9272,0.9995
epoch_81,9491.476,0.929,0.99958
epoch_82,9527.626,0.9272,0.99974
epoch_83,9564.17,0.9264,0.99972
epoch_84,9599.978,0.927,0.9996
epoch_85,9635.972,0.926,0.99964
epoch_86,9671.919,0.9247,0.99968
epoch_87,9708.248,0.9287,0.99956
epoch_88,9744.516,0.9266,0.99966
epoch_89,9780.661,0.9281,0.99966
epoch_90,9816.542,0.9237,0.9998
epoch_91,9852.754,0.9273,0.99968
epoch_92,9888.572,0.9288,0.99974
epoch_93,9924.307,0.9279,0.99952
epoch_94,9960.325,0.9288,0.99976
epoch_95,9996.203,0.9283,0.99978
epoch_96,10032.495,0.9276,0.9996
epoch_97,10069.597,0.9286,0.99978
epoch_98,10105.304,0.9289,0.99966
epoch_99,10141.834,0.9285,0.99966
epoch_100,10178.117,0.9284,0.99962
epoch_101,10214.074,0.9277,0.99968
epoch_102,10250.242,0.9274,0.9997
epoch_103,10285.938,0.9295,0.9998
epoch_104,10322.153,0.9292,0.99974
epoch_105,10357.885,0.9317,0.99984
epoch_106,10394.737,0.9278,0.99978
epoch_107,10431.264,0.9303,0.99986
epoch_108,10467.031,0.9273,0.99986
epoch_109,10503.238,0.93,0.99988
epoch_110,10539.061,0.9287,0.99978
epoch_111,10575.283,0.9291,0.99982
epoch_112,10611.753,0.9297,0.99974
epoch_113,10647.758,0.9294,0.99976
epoch_114,10683.866,0.9276,0.99972
epoch_115,10720.807,0.9293,0.99968
epoch_116,10756.891,0.9274,0.99978
epoch_117,10793.963,0.9288,0.9998
epoch_118,10829.796,0.9305,0.9998
epoch_119,10866.109,0.9293,0.99986
epoch_120,10902.639,0.9284,0.99978
epoch_121,10938.375,0.9304,0.99974
epoch_122,10974.516,0.928,0.9999
epoch_123,11010.321,0.9308,0.99988
epoch_124,11046.865,0.9272,0.9997
epoch_125,11082.834,0.9283,0.99984
epoch_126,11119.371,0.928,0.99988
epoch_127,11155.597,0.9289,0.99994
epoch_128,11191.681,0.9295,0.99992
epoch_129,11227.843,0.9324,0.99978
epoch_130,11263.955,0.9311,0.99978
epoch_131,11300.172,0.9303,0.99988
epoch_132,11336.267,0.928,0.99992
epoch_133,11372.064,0.9305,0.99992
epoch_134,11408.132,0.9285,0.9999
epoch_135,11443.873,0.9297,0.99972
epoch_136,11480.486,0.9267,0.99976
epoch_137,11516.435,0.9297,0.99994
epoch_138,11552.843,0.926,0.9998
epoch_139,11589.118,0.9284,0.9999
epoch_140,11624.975,0.9304,0.9999
epoch_141,11660.566,0.9282,0.99982
epoch_142,11696.26,0.9284,0.99988
epoch_143,11732.237,0.9308,0.99974
epoch_144,11768.003,0.9273,0.99986
epoch_145,11804.589,0.9318,0.99974
epoch_146,11840.855,0.9302,0.99984
epoch_147,11876.65,0.9308,0.99988
epoch_148,11912.364,0.9298,0.9998
epoch_149,11948.441,0.9293,0.99988
epoch_150,11984.222,0.929,0.99984
epoch_151,12020.864,0.9305,0.99984
epoch_152,12057.564,0.9302,0.99978
epoch_153,12093.854,0.9296,0.99988
epoch_0,12142.342,0.925,0.99882
epoch_1,12191.136,0.9254,0.99894
epoch_2,12238.966,0.9245,0.99886
epoch_3,12287.366,0.9231,0.99836
epoch_4,12335.717,0.925,0.99896
epoch_5,12384.553,0.925,0.9989
epoch_6,12433.825,0.9254,0.99898
epoch_7,12481.943,0.9252,0.99872
epoch_8,12530.453,0.9258,0.99864
epoch_9,12578.995,0.926,0.99926
epoch_10,12627.634,0.9247,0.99878
epoch_11,12675.652,0.9251,0.99876
epoch_12,12723.662,0.9265,0.99916
epoch_13,12771.706,0.9268,0.99898
epoch_14,12820.338,0.9265,0.99882
epoch_15,12868.617,0.9285,0.99912
epoch_16,12917.369,0.926,0.99918
epoch_17,12965.319,0.9298,0.99928
epoch_18,13013.688,0.9276,0.99914
epoch_19,13061.571,0.9284,0.9993
epoch_20,13110.172,0.928,0.99928
epoch_21,13158.408,0.9281,0.99924
epoch_22,13206.509,0.9291,0.9995
epoch_23,13254.671,0.9268,0.99934
epoch_24,13302.976,0.9297,0.99926
epoch_25,13350.957,0.9292,0.99952
epoch_26,13399.123,0.9283,0.99936
epoch_27,13448.075,0.9294,0.99942
epoch_28,13497.492,0.93,0.99966
epoch_29,13546.604,0.929,0.99946
epoch_30,13595.908,0.9279,0.99908
epoch_31,13644.816,0.9299,0.99952
epoch_32,13693.189,0.93,0.9994
epoch_33,13742.554,0.9318,0.99968
epoch_34,13791.311,0.9303,0.99962
epoch_35,13839.33,0.9304,0.99946
epoch_36,13887.604,0.933,0.9996
epoch_37,13937.448,0.9311,0.99968
epoch_38,13985.596,0.9322,0.99974
epoch_39,14033.663,0.9305,0.99958
epoch_40,14082.076,0.9316,0.9997
epoch_41,14131.016,0.9308,0.99978
epoch_42,14180.2,0.9321,0.99976
epoch_43,14228.208,0.9333,0.99982
epoch_44,14277.422,0.9291,0.99968
epoch_45,14325.403,0.931,0.99982
epoch_46,14373.255,0.9317,0.99974
epoch_47,14422.014,0.9315,0.99974
epoch_48,14470.234,0.9304,0.99968
epoch_49,14518.603,0.9323,0.99978
epoch_50,14566.735,0.9295,0.99976
epoch_51,14614.727,0.9314,0.99984
epoch_52,14664.386,0.9312,0.99964
epoch_53,14713.368,0.931,0.9998
epoch_54,14762.022,0.9339,0.9998
epoch_55,14810.22,0.9319,0.99976
epoch_56,14858.589,0.9319,0.99978
epoch_57,14906.535,0.9322,0.99986
epoch_58,14955.409,0.9321,0.99992
epoch_59,15004.578,0.9304,0.99986
epoch_60,15052.513,0.9323,0.99972
epoch_61,15101.073,0.934,0.99982
epoch_62,15150.029,0.9341,0.99988
epoch_63,15198.23,0.9337,0.99996
epoch_64,15246.097,0.9314,0.99982
epoch_65,15295.948,0.9338,0.99984
epoch_66,15343.988,0.9314,0.99992
epoch_67,15391.889,0.9318,0.9998
epoch_68,15440.046,0.933,0.9998
epoch_69,15488.273,0.9321,0.99992
epoch_70,15536.663,0.932,0.99994
epoch_71,15585.713,0.9321,0.99992
epoch_72,15634.512,0.9316,0.99996
epoch_73,15682.474,0.9334,0.9999
epoch_74,15731.067,0.931,0.99984
epoch_75,15779.54,0.9326,0.99996
epoch_76,15827.406,0.9321,0.9999
epoch_77,15875.822,0.9338,0.99992
epoch_78,15924.815,0.933,0.99982
epoch_79,15974.287,0.9329,1
epoch_80,16022.141,0.9326,0.99988
epoch_81,16071.137,0.9331,0.99992
epoch_82,16119.447,0.9324,0.99994
epoch_83,16168.053,0.9333,0.99994
epoch_84,16216.19,0.931,0.99988
epoch_85,16263.992,0.9328,0.99988
epoch_86,16313.381,0.9329,0.99996
epoch_87,16361.801,0.9309,0.99982
epoch_88,16409.896,0.932,0.9999
epoch_89,16458.164,0.9315,0.99968
epoch_90,16506.26,0.9337,0.99988
epoch_91,16555.274,0.9333,0.99992
epoch_92,16603.071,0.9335,0.99996
epoch_93,16651.742,0.9318,0.9999
epoch_94,16699.599,0.9336,0.99984
epoch_95,16747.783,0.9336,0.9998
epoch_96,16796.327,0.9312,0.99992
epoch_97,16844.434,0.9314,0.9999
epoch_98,16893.379,0.9325,0.99996
epoch_99,16941.385,0.9318,0.99988
epoch_100,16990.395,0.9316,0.9999
epoch_101,17038.243,0.9334,0.99994
epoch_102,17086.505,0.9324,0.99986
epoch_103,17135.073,0.9341,0.99998
epoch_104,17182.794,0.9323,0.9999
epoch_105,17231.742,0.9311,0.99996
epoch_106,17279.65,0.9342,0.9999
epoch_107,17327.524,0.9321,0.99994
epoch_108,17375.966,0.9334,0.9999
epoch_109,17423.826,0.9319,0.99994
epoch_110,17472.25,0.9346,0.99996
epoch_111,17519.935,0.9312,0.99988
epoch_112,17568.107,0.9355,0.99994
epoch_113,17615.878,0.9351,0.99994
epoch_114,17664.656,0.9326,0.99996
epoch_115,17712.458,0.9336,0.99988
epoch_116,17760.542,0.9327,1
epoch_117,17809.938,0.9322,0.99994
epoch_118,17857.727,0.9335,0.99992
epoch_119,17905.695,0.9314,0.99992
epoch_120,17953.853,0.9333,0.99994
epoch_121,18003.045,0.9321,0.99998
epoch_122,18050.825,0.9341,0.99992
epoch_123,18100.246,0.9331,0.99994
epoch_124,18149.029,0.9337,0.99996
epoch_125,18197.351,0.9333,0.99992
epoch_126,18245.418,0.931,0.99994
epoch_127,18293.755,0.9318,0.99992
epoch_128,18341.502,0.9333,0.99994
epoch_129,18389.082,0.9329,0.9999
epoch_130,18437.32,0.9339,0.99994
epoch_131,18485.125,0.9336,0.99996
epoch_132,18532.768,0.9318,0.99986
epoch_133,18582.462,0.9332,0.99992
epoch_134,18630.06,0.9317,0.99998
epoch_135,18678.676,0.9324,0.99994
epoch_136,18726.285,0.9334,0.99996
epoch_137,18774.48,0.9336,0.99998
epoch_138,18822.817,0.9324,0.99992
epoch_139,18870.721,0.9321,0.99988
epoch_140,18918.767,0.9337,0.99994
epoch_141,18966.846,0.9329,0.99994
epoch_142,19015.506,0.9334,0.99996
epoch_143,19063.453,0.9333,0.99998
epoch_144,19111.951,0.9336,0.99996
epoch_145,19159.824,0.9323,0.99992
epoch_146,19207.496,0.9339,0.99996
epoch_147,19257.067,0.9335,0.99992
epoch_148,19305.15,0.9342,0.99988
epoch_149,19354.174,0.9352,0.99992
epoch_150,19401.96,0.933,0.9999
epoch_151,19449.767,0.9333,0.99996
epoch_152,19497.388,0.9337,0.99996
epoch_153,19545.374,0.934,0.99996
epoch_154,19593.08,0.9344,0.99994
epoch_155,19641.076,0.9337,0.99994
epoch_156,19690.456,0.9323,0.99996
epoch_157,19739.994,0.9344,0.99996
epoch_158,19788.049,0.9352,0.99994
epoch_159,19835.713,0.9337,1
epoch_160,19883.384,0.9337,1
epoch_161,19932.389,0.9332,0.99998
epoch_162,19981.037,0.9337,1
epoch_163,20028.572,0.9335,1
epoch_164,20076.166,0.934,0.99994
epoch_165,20124.167,0.9324,0.99998
epoch_166,20171.762,0.9335,0.99994
epoch_167,20220.036,0.933,0.99998
epoch_168,20268.042,0.9334,0.99996
epoch_169,20316.045,0.9333,0.99998
epoch_170,20363.654,0.9342,0.99992
epoch_171,20411.802,0.9322,0.99994
epoch_172,20459.539,0.9344,0.99998
epoch_173,20507.804,0.9342,0.99998
epoch_174,20555.944,0.935,0.99998
epoch_175,20605.166,0.9345,1
epoch_176,20653.294,0.9352,0.99996
epoch_177,20701.736,0.9342,0.99998
epoch_178,20749.77,0.9344,0.99996
epoch_179,20799.211,0.933,0.99994
epoch_180,20847.262,0.9335,0.99992
epoch_181,20896.07,0.9355,0.99998
epoch_182,20943.78,0.9341,0.99994
epoch_183,20991.568,0.9335,0.99996
epoch_184,21039.494,0.9325,0.9999
epoch_185,21087.707,0.9334,0.99998
epoch_186,21136.055,0.9346,0.9999
epoch_187,21184.348,0.9334,0.99998
epoch_188,21231.855,0.9329,1
epoch_189,21279.971,0.9341,0.99998
epoch_190,21327.817,0.9341,0.99998
epoch_191,21375.495,0.9337,0.99992
epoch_192,21423.819,0.9337,1
epoch_193,21471.528,0.933,0.99996
epoch_194,21519.553,0.9345,0.99994
epoch_195,21567.944,0.9341,0.99992
epoch_196,21615.622,0.9348,0.99998
epoch_197,21663.371,0.9336,0.99998
epoch_198,21712.022,0.9332,1
epoch_199,21759.57,0.9322,0.99998
epoch_200,21807.371,0.9338,0.99996
epoch_201,21855.799,0.9324,0.99998
epoch_202,21903.733,0.9338,0.99998
epoch_203,21951.328,0.9323,0.99994
epoch_204,22000.156,0.9327,1
epoch_205,22048.392,0.9335,0.99992
epoch_0,22105.201,0.9327,0.99994
epoch_1,22162.037,0.932,0.99994
epoch_2,22219.055,0.9323,0.99996
epoch_3,22276.527,0.9313,0.9999
epoch_4,22333.296,0.9325,0.99992
epoch_5,22390.054,0.9345,0.99994
epoch_6,22448.517,0.9323,0.99996
epoch_7,22505.837,0.9317,1
epoch_8,22562.915,0.9319,0.99992
epoch_9,22619.783,0.9326,0.99994
epoch_10,22676.533,0.9344,0.99996
epoch_11,22733.339,0.9333,0.99992
epoch_12,22791.407,0.9337,0.9999
epoch_13,22848.251,0.9351,0.99998
epoch_14,22905.081,0.9346,0.99996
epoch_15,22962.531,0.9336,0.99994
epoch_16,23019.4,0.9339,0.99996
epoch_17,23077.319,0.9345,1
epoch_18,23134.491,0.9336,0.99998
epoch_19,23191.544,0.9344,0.99992
epoch_20,23248.285,0.9336,0.99994
epoch_21,23305.102,0.935,0.99996
epoch_22,23361.725,0.934,0.99998
epoch_23,23418.602,0.9349,0.99988
epoch_24,23475.504,0.933,0.99996
epoch_25,23532.372,0.9338,0.99988
epoch_26,23589.407,0.9365,0.99996
epoch_27,23646.237,0.9355,0.99992
epoch_28,23704.068,0.9331,0.99996
epoch_29,23761.202,0.9349,0.99996
epoch_30,23818.081,0.9344,1
epoch_31,23874.92,0.9337,1
epoch_32,23933.802,0.935,0.99996
epoch_33,23990.951,0.9344,0.99998
epoch_34,24047.979,0.9341,0.99998
epoch_35,24104.769,0.9342,0.99998
epoch_36,24162.679,0.9346,1
epoch_37,24220.487,0.9358,0.99998
epoch_38,24277.8,0.9361,1
epoch_39,24335.055,0.9346,0.99996
epoch_40,24392.365,0.9346,1
epoch_41,24450.831,0.9355,0.99998
epoch_42,24507.741,0.9347,0.99996
epoch_43,24565.324,0.9349,0.99998
epoch_44,24622.553,0.9349,0.99998
epoch_45,24679.55,0.9354,0.99996
epoch_46,24738.067,0.9366,0.99996
epoch_47,24794.864,0.9358,0.99996
epoch_48,24851.707,0.9352,0.99996
epoch_49,24908.421,0.9368,0.99998
epoch_50,24966.207,0.9357,0.99998
epoch_51,25022.99,0.937,0.99998
epoch_52,25079.504,0.935,1
epoch_53,25136.853,0.9349,0.99998
epoch_54,25194.23,0.9355,1
epoch_55,25251.569,0.9366,1
epoch_56,25308.834,0.9348,0.99998
epoch_57,25365.932,0.9363,0.99998
epoch_58,25423.186,0.9365,0.99998
epoch_59,25479.855,0.9368,0.99996
epoch_60,25537.526,0.9363,0.99998
epoch_61,25594.754,0.9356,1
epoch_62,25651.452,0.9361,1
epoch_63,25709.082,0.9363,1
epoch_64,25767.22,0.9348,0.99996
epoch_65,25824.135,0.9374,1
epoch_66,25881.733,0.9349,0.99998
epoch_67,25938.533,0.9358,1
epoch_68,25995.32,0.936,1
epoch_69,26052.078,0.9356,1
epoch_70,26108.8,0.936,1
epoch_71,26166.081,0.9381,0.99996
epoch_72,26223.043,0.9361,0.99998
epoch_73,26280.194,0.9368,0.99996
epoch_74,26338.742,0.9358,1
epoch_75,26395.573,0.9364,1
epoch_76,26452.472,0.9355,1
epoch_77,26511.217,0.936,0.99998
epoch_78,26567.852,0.9373,1
epoch_79,26625.168,0.9373,0.99996
epoch_80,26682.094,0.9355,0.99998
epoch_81,26739.089,0.9375,1
epoch_82,26796.278,0.9362,0.99998
epoch_83,26853.1,0.9357,1
epoch_84,26910.629,0.9357,0.99998
epoch_85,26967.993,0.9372,1
epoch_86,27026.001,0.9365,1
epoch_87,27083.858,0.9361,0.99998
epoch_88,27140.799,0.9367,1
epoch_89,27197.666,0.9367,1
epoch_90,27254.528,0.9349,1
epoch_91,27312.052,0.9366,1
epoch_92,27368.809,0.9378,1
epoch_93,27426.238,0.9355,1
epoch_94,27483.117,0.936,1
epoch_95,27540.848,0.9355,1
epoch_96,27598.541,0.9356,1
epoch_97,27657.476,0.9373,1
epoch_98,27714.874,0.9373,1
epoch_99,27772.397,0.937,1
epoch_100,27829.728,0.9374,0.99996
epoch_101,27886.818,0.9369,1
epoch_102,27944.066,0.9363,1
epoch_103,28001.041,0.9354,1
epoch_104,28058.438,0.9363,1
epoch_105,28115.653,0.9368,1
epoch_106,28172.508,0.9372,0.99996
epoch_107,28229.797,0.9369,0.99998
epoch_108,28286.68,0.9372,1
epoch_109,28343.894,0.9368,1
epoch_110,28401.244,0.9366,1
epoch_111,28458.585,0.9375,0.99998
epoch_112,28516.497,0.9378,0.99996
epoch_113,28573.239,0.9374,1
epoch_114,28630.174,0.9377,1
epoch_115,28686.783,0.936,0.99998
epoch_116,28743.49,0.9366,1
epoch_117,28801.919,0.9371,1
epoch_118,28859.258,0.9367,0.99998
epoch_119,28917.88,0.9374,0.99998
epoch_120,28975.681,0.9362,1
epoch_121,29032.893,0.9353,1
epoch_122,29089.984,0.9357,1
epoch_123,29146.797,0.936,1
epoch_124,29205.347,0.935,1
epoch_125,29263.374,0.9375,1
epoch_126,29320.442,0.9367,0.99998
epoch_127,29378.354,0.9359,1
epoch_128,29436.026,0.9377,0.99998
epoch_129,29492.769,0.9358,1
epoch_130,29549.766,0.9363,1
epoch_131,29607.365,0.937,1
epoch_132,29664.486,0.936,1
epoch_133,29721.33,0.9367,1
epoch_134,29778.328,0.9364,1
epoch_135,29835.673,0.9366,0.99998
epoch_136,29893.003,0.9358,1
epoch_137,29950.168,0.9368,1
epoch_138,30007.265,0.9365,1
epoch_139,30064.302,0.9369,1
epoch_140,30121.477,0.9372,1
epoch_141,30178.237,0.9369,1
epoch_142,30235.092,0.938,0.99998
epoch_143,30292.596,0.9374,0.99998
epoch_144,30350.761,0.9374,1
epoch_145,30408.372,0.9365,1
epoch_146,30465.821,0.9365,0.99998
epoch_147,30523.962,0.9375,1
epoch_148,30580.834,0.9374,1
epoch_149,30638.076,0.9371,0.99996
epoch_150,30694.779,0.9374,0.99998
epoch_151,30751.615,0.9369,1
epoch_152,30808.306,0.9378,0.99998
epoch_153,30865.249,0.9372,1
epoch_154,30922.224,0.9375,1
epoch_155,30979.462,0.9365,0.99998
epoch_156,31037.134,0.9358,1
epoch_157,31094.223,0.9358,1
epoch_158,31151.585,0.9374,1
epoch_159,31208.456,0.9382,1
epoch_160,31265.279,0.9362,0.99998
epoch_161,31323.407,0.9371,1
V13,34526.959,0.9363,0.998
V16,35977.481,0.9374,0.99998
V16A,39955.641,0.9357,0.998
V16B,44598.177,0.9387,0.99882
V19,48100.936,0.9383,0.99838


==> images/experiments/V_5/varyK/result_k_5.csv <==
,time/s,Ensemble accuracy,Ensemble training accuracy
epoch_0,39.121,0.5792,0.57182
epoch_1,78.921,0.7283,0.71398
epoch_2,118.234,0.7522,0.74088
epoch_3,157.488,0.7109,0.70674
epoch_4,197.163,0.7779,0.79184
epoch_5,237.389,0.8112,0.8274
epoch_6,277.864,0.8205,0.83672
epoch_7,317.492,0.7989,0.81826
epoch_8,356.824,0.8429,0.87574
epoch_9,395.814,0.8337,0.86252
epoch_10,434.503,0.8418,0.87674
epoch_11,473.274,0.8536,0.89452
epoch_12,512.995,0.8455,0.88224
epoch_13,552.278,0.8435,0.8906
epoch_14,592.235,0.858,0.90278
epoch_15,631.459,0.8686,0.90996
epoch_16,670.282,0.8764,0.9287
epoch_17,710.617,0.8717,0.9273
epoch_18,749.737,0.864,0.91424
epoch_19,789.168,0.8662,0.9243
epoch_20,828.502,0.8643,0.92424
epoch_21,867.562,0.8638,0.92
epoch_22,906.539,0.8676,0.93252
epoch_23,945.696,0.8888,0.95378
epoch_24,984.946,0.8834,0.95426
epoch_25,1024.284,0.8891,0.95602
epoch_26,1064.345,0.8877,0.95674
epoch_27,1103.46,0.8826,0.95474
epoch_28,1142.406,0.8949,0.9647
epoch_29,1181.396,0.8952,0.96756
epoch_30,1220.429,0.8859,0.96148
epoch_31,1259.701,0.8868,0.95886
epoch_32,1298.861,0.8929,0.97072
epoch_33,1337.732,0.8991,0.97756
epoch_34,1376.824,0.899,0.97198
epoch_35,1416.428,0.896,0.97612
epoch_36,1455.327,0.8897,0.9678
epoch_37,1494.357,0.8933,0.97292
epoch_38,1533.656,0.8975,0.9765
epoch_39,1572.753,0.8957,0.97434
epoch_40,1611.529,0.8968,0.9791
epoch_41,1651.077,0.898,0.98058
epoch_42,1690.375,0.8944,0.9743
epoch_43,1729.571,0.8971,0.9789
epoch_44,1768.473,0.9065,0.982
epoch_45,1807.788,0.9001,0.9838
epoch_46,1847.074,0.8997,0.97944
epoch_47,1886.172,0.899,0.97864
epoch_48,1925.154,0.9029,0.98724
epoch_49,1964.005,0.9003,0.98668
epoch_50,2003.135,0.9008,0.98524
epoch_51,2041.935,0.902,0.98578
epoch_52,2082.17,0.9068,0.98854
epoch_53,2121.38,0.9055,0.9882
epoch_54,2160.704,0.9029,0.98556
epoch_55,2200.153,0.8968,0.97878
epoch_56,2239.084,0.9012,0.98476
epoch_57,2278.026,0.9082,0.99072
epoch_58,2317.669,0.9047,0.98838
epoch_59,2356.391,0.9014,0.98436
epoch_60,2395.702,0.9018,0.98762
epoch_61,2436.049,0.9068,0.98886
epoch_62,2475.296,0.9038,0.98982
epoch_63,2514.541,0.9012,0.99026
epoch_64,2553.339,0.9042,0.99178
epoch_65,2592.744,0.9079,0.99142
epoch_66,2631.97,0.9004,0.98842
epoch_67,2671.117,0.9015,0.98758
epoch_68,2710.401,0.905,0.98986
epoch_69,2749.673,0.9039,0.9921
epoch_70,2788.557,0.9058,0.9936
epoch_71,2827.397,0.9048,0.99194
epoch_72,2867.034,0.9078,0.99174
epoch_73,2905.793,0.9065,0.989
epoch_74,2945.151,0.9077,0.99236
epoch_75,2984.65,0.91,0.9925
epoch_76,3023.686,0.9094,0.99436
epoch_77,3062.456,0.9104,0.99388
epoch_78,3102.032,0.9079,0.99332
epoch_79,3141.59,0.9088,0.99354
epoch_80,3180.698,0.9064,0.99402
epoch_81,3220.055,0.9035,0.99218
epoch_82,3258.982,0.9073,0.99376
epoch_83,3299.42,0.9093,0.99548
epoch_84,3339.741,0.9007,0.98778
epoch_85,3378.583,0.9096,0.99436
epoch_86,3418.761,0.9075,0.99462
epoch_87,3458.875,0.9081,0.99446
epoch_88,3498.191,0.9061,0.99334
epoch_89,3537.163,0.9073,0.9921
epoch_90,3576.267,0.9075,0.99462
epoch_91,3615.22,0.9075,0.99464
epoch_92,3654.072,0.9116,0.99528
epoch_93,3692.952,0.908,0.99516
epoch_94,3731.936,0.9079,0.9955
epoch_95,3771.229,0.9079,0.99394
epoch_96,3810.763,0.9099,0.99464
epoch_97,3850.317,0.9061,0.9935
epoch_98,3889.173,0.9079,0.995
epoch_99,3928.406,0.9087,0.9948
epoch_100,3967.28,0.906,0.99342
epoch_101,4006.174,0.9098,0.99386
epoch_102,4045.119,0.9066,0.99204
epoch_103,4084.053,0.9104,0.99572
epoch_104,4122.913,0.9142,0.99556
epoch_105,4163.381,0.9123,0.997
epoch_106,4202.613,0.912,0.99586
epoch_107,4241.786,0.9077,0.99546
epoch_108,4281.491,0.9122,0.9948
epoch_109,4320.594,0.9067,0.99426
epoch_110,4359.484,0.9084,0.99562
epoch_111,4398.529,0.9133,0.996
epoch_112,4437.646,0.9139,0.99652
epoch_113,4477.392,0.9112,0.99482
epoch_114,4517.361,0.9111,0.99562
epoch_115,4556.242,0.9084,0.99392
epoch_116,4596.236,0.913,0.9969
epoch_117,4635.639,0.9124,0.99612
epoch_118,4674.538,0.9163,0.99752
epoch_119,4713.545,0.9075,0.99438
epoch_120,4752.431,0.9149,0.99668
epoch_121,4792.401,0.9113,0.99584
epoch_122,4832.363,0.9122,0.99698
epoch_123,4871.267,0.9105,0.99612
epoch_124,4911.717,0.9144,0.9975
epoch_125,4951.096,0.9103,0.99758
epoch_126,4990.437,0.915,0.99756
epoch_127,5029.284,0.9138,0.99774
epoch_128,5068.381,0.9166,0.99662
epoch_129,5107.502,0.9126,0.99642
epoch_130,5146.782,0.9105,0.9959
epoch_131,5186.527,0.9146,0.99688
epoch_132,5225.413,0.9137,0.9961
epoch_133,5264.414,0.9118,0.99646
epoch_134,5303.588,0.9163,0.99834
epoch_135,5342.403,0.9131,0.99754
epoch_136,5381.884,0.916,0.9978
epoch_137,5421.188,0.9135,0.99722
epoch_138,5460.093,0.9112,0.99646
epoch_139,5499.32,0.9127,0.99674
epoch_140,5538.675,0.9129,0.99706
epoch_141,5578.385,0.9123,0.997
epoch_142,5618.965,0.9156,0.998
epoch_143,5658.397,0.909,0.99718
epoch_144,5698.853,0.911,0.9979
epoch_145,5739.202,0.9154,0.99814
epoch_146,5778.97,0.9135,0.99768
epoch_147,5817.895,0.9107,0.99654
epoch_148,5857.179,0.9165,0.99758
epoch_149,5896.271,0.9141,0.9983
epoch_150,5935.491,0.9191,0.9976
epoch_151,5975.206,0.9154,0.99708
epoch_152,6014.201,0.9153,0.9973
epoch_153,6053.652,0.9151,0.99762
epoch_154,6093.078,0.9191,0.99826
epoch_155,6131.982,0.9172,0.9984
epoch_156,6171.536,0.9154,0.9983
epoch_157,6210.736,0.915,0.99804
epoch_158,6250.431,0.917,0.99806
epoch_159,6289.891,0.9179,0.99846
epoch_160,6329.011,0.9118,0.99756
epoch_161,6367.935,0.9158,0.9979
epoch_162,6406.773,0.9178,0.99878
epoch_163,6446.027,0.9163,0.99798
epoch_164,6485.09,0.9177,0.99802
epoch_165,6524.173,0.9129,0.99746
epoch_166,6563.642,0.9172,0.9982
epoch_167,6602.502,0.9133,0.99728
epoch_168,6641.348,0.9175,0.99776
epoch_169,6680.719,0.9101,0.99682
epoch_170,6719.8,0.9178,0.99764
epoch_171,6758.713,0.9174,0.99868
epoch_172,6797.733,0.9098,0.99758
epoch_173,6837.039,0.9137,0.99762
epoch_174,6875.854,0.9137,0.99752
epoch_175,6915.423,0.9161,0.99868
epoch_176,6954.323,0.9154,0.99846
epoch_177,6993.836,0.9187,0.99854
epoch_178,7000.836,0.9133,0.99784
epoch_179,7033.169,0.9176,0.99864
epoch_180,7072.493,0.9182,0.9987
epoch_0,7113.406,0.9156,0.99732
epoch_1,7155.534,0.9154,0.99682
epoch_2,7197.654,0.9178,0.99734
epoch_3,7238.661,0.9183,0.99606
epoch_4,7279.554,0.9169,0.9965
epoch_5,7320.977,0.915,0.99714
epoch_6,7361.91,0.9187,0.99674
epoch_7,7403.398,0.9196,0.99738
epoch_8,7445.305,0.9186,0.99732
epoch_9,7486.541,0.9209,0.99692
epoch_10,7527.926,0.9197,0.99692
epoch_11,7570.371,0.9203,0.99776
epoch_12,7612.781,0.9213,0.9972
epoch_13,7653.734,0.9215,0.99756
epoch_14,7694.679,0.9186,0.99688
epoch_15,7735.59,0.9217,0.99794
epoch_16,7776.497,0.9238,0.9979
epoch_17,7817.465,0.9209,0.99812
epoch_18,7859.244,0.9229,0.99804
epoch_19,7901.172,0.9225,0.99812
epoch_20,7942.044,0.9214,0.99794
epoch_21,7984.317,0.9219,0.99858
epoch_22,8025.305,0.9238,0.99826
epoch_23,8066.955,0.9223,0.99798
epoch_24,8107.889,0.9228,0.99804
epoch_25,8149.109,0.9242,0.99864
epoch_26,8190.359,0.9241,0.9983
epoch_27,8231.197,0.9249,0.99878
epoch_28,8272.72,0.9178,0.99772
epoch_29,8313.622,0.9255,0.99864
epoch_30,8354.511,0.9255,0.9986
epoch_31,8395.384,0.9254,0.9987
epoch_32,8436.961,0.9251,0.99892
epoch_33,8477.898,0.9257,0.99868
epoch_34,8518.812,0.9242,0.9987
epoch_35,8560.828,0.9247,0.99858
epoch_36,8601.975,0.9247,0.99912
epoch_37,8643.57,0.9274,0.99922
epoch_38,8684.521,0.926,0.99892
epoch_39,8725.863,0.9266,0.9991
epoch_40,8766.74,0.9268,0.99918
epoch_41,8808.083,0.9251,0.99912
epoch_42,8850.013,0.9226,0.99904
epoch_43,8891.216,0.9262,0.9992
epoch_44,8932.108,0.9244,0.9994
epoch_45,8973.171,0.9257,0.9993
epoch_46,9014.183,0.9247,0.99948
epoch_47,9054.984,0.9256,0.99922
epoch_48,9096.189,0.9257,0.99936
epoch_49,9137.783,0.9255,0.99946
epoch_50,9179.048,0.9251,0.9991
epoch_51,9219.837,0.9271,0.99962
epoch_52,9260.572,0.9265,0.99934
epoch_53,9301.579,0.9271,0.9995
epoch_54,9342.799,0.9262,0.99934
epoch_55,9384.206,0.9255,0.99918
epoch_56,9425.661,0.9274,0.99934
epoch_57,9466.805,0.9248,0.9995
epoch_58,9508.069,0.9252,0.99926
epoch_59,9550.096,0.9264,0.9994
epoch_60,9590.858,0.926,0.99954
epoch_61,9632.16,0.9258,0.9992
epoch_62,9673.577,0.9249,0.99934
epoch_63,9715.42,0.9274,0.99942
epoch_64,9756.255,0.9252,0.99922
epoch_65,9797.058,0.9235,0.9993
epoch_66,9837.964,0.9256,0.99968
epoch_67,9879.233,0.9258,0.99968
epoch_68,9920.161,0.9262,0.99966
epoch_69,9961.311,0.9274,0.9996
epoch_70,10002.467,0.927,0.99952
epoch_71,10044.725,0.9273,0.9996
epoch_72,10085.491,0.9266,0.9997
epoch_73,10126.739,0.9265,0.99974
epoch_74,10168.244,0.926,0.99966
epoch_75,10209.212,0.9257,0.99946
epoch_76,10249.974,0.9255,0.99964
epoch_77,10291.386,0.9291,0.9996
epoch_78,10332.643,0.9267,0.99966
epoch_79,10373.847,0.9272,0.99966
epoch_80,10414.91,0.9288,0.99984
epoch_81,10456.853,0.9249,0.99958
epoch_82,10497.839,0.9279,0.99962
epoch_83,10539.253,0.9277,0.9996
epoch_84,10580.891,0.928,0.9997
epoch_85,10621.965,0.9288,0.9998
epoch_86,10663.175,0.9281,0.9997
epoch_87,10704.101,0.9266,0.99936
epoch_88,10744.985,0.9261,0.99942
epoch_89,10786.451,0.9272,0.9995
epoch_90,10827.795,0.9264,0.9993
epoch_91,10869.02,0.927,0.99954
epoch_92,10910.136,0.9281,0.99984
epoch_93,10951.251,0.929,0.99968
epoch_94,10992.158,0.9293,0.99976
epoch_95,11034.05,0.928,0.99964
epoch_96,11074.879,0.9281,0.99972
epoch_97,11115.56,0.9291,0.99982
epoch_98,11156.707,0.9294,0.99972
epoch_99,11197.891,0.9276,0.99968
epoch_100,11238.959,0.9302,0.99972
epoch_101,11279.858,0.9282,0.9998
epoch_102,11320.86,0.9304,0.99964
epoch_103,11362.015,0.9263,0.99968
epoch_104,11402.765,0.9285,0.99972
epoch_105,11444.68,0.9283,0.99988
epoch_106,11486.494,0.9274,0.99976
epoch_107,11528.163,0.9287,0.99968
epoch_108,11569.171,0.9288,0.99968
epoch_109,11610.472,0.9306,0.99978
epoch_110,11651.23,0.9285,0.99982
epoch_111,11692.517,0.9299,0.99976
epoch_112,11734.202,0.9306,0.99976
epoch_113,11775.833,0.9299,0.99978
epoch_114,11817.412,0.9294,0.99982
epoch_115,11858.785,0.9283,0.99974
epoch_116,11899.698,0.9296,0.99984
epoch_117,11941.582,0.9302,0.99978
epoch_118,11982.699,0.9298,0.9998
epoch_119,12023.733,0.93,0.9997
epoch_120,12064.969,0.9274,0.9996
epoch_121,12106.003,0.928,0.99974
epoch_122,12147.422,0.9284,0.9998
epoch_123,12188.694,0.9306,0.99992
epoch_124,12229.22,0.9305,0.99986
epoch_125,12271.134,0.9293,0.99984
epoch_126,12312.499,0.93,0.99986
epoch_127,12353.655,0.9292,0.99988
epoch_128,12394.995,0.9305,0.99986
epoch_129,12435.678,0.93,0.99982
epoch_130,12476.323,0.9282,0.99986
epoch_131,12517.406,0.9296,0.99982
epoch_132,12558.615,0.9308,0.9998
epoch_133,12600.913,0.9311,0.99982
epoch_134,12642.726,0.9311,0.99976
epoch_135,12684.321,0.9311,0.9999
epoch_136,12725.191,0.93,0.99982
epoch_137,12766.115,0.9294,0.99988
epoch_138,12807.086,0.9305,0.99978
epoch_139,12848.351,0.9279,0.99972
epoch_140,12889.732,0.926,0.99974
epoch_141,12930.547,0.9295,0.99984
epoch_142,12971.258,0.9282,0.99986
epoch_143,13012.197,0.9289,0.99982
epoch_144,13053.016,0.9282,0.99992
epoch_145,13094.125,0.93,0.99986
epoch_146,13134.991,0.9301,0.9999
epoch_147,13176.605,0.9302,0.99992
epoch_148,13217.346,0.9299,0.99984
epoch_149,13258.205,0.9293,0.9999
epoch_150,13299.899,0.9291,0.99976
epoch_151,13340.952,0.9287,0.99992
epoch_152,13381.69,0.9288,0.99994
epoch_153,13422.757,0.9303,0.99992
epoch_154,13464.013,0.928,0.99982
epoch_155,13505.61,0.9301,0.9998
epoch_156,13546.286,0.9297,0.9999
epoch_157,13587.263,0.9285,0.99988
epoch_158,13628.576,0.931,0.9999
epoch_159,13670.032,0.9299,0.99992
epoch_160,13710.889,0.9299,0.9998
epoch_161,13751.954,0.9309,0.99992
epoch_162,13792.91,0.9281,0.99988
epoch_163,13833.805,0.929,0.9999
epoch_164,13875.24,0.9295,0.99996
epoch_165,13916.774,0.93,0.99992
epoch_166,13957.801,0.9291,0.99994
epoch_167,13998.748,0.9311,0.99984
epoch_168,14040.074,0.931,0.99984
epoch_169,14081.125,0.9303,0.99984
epoch_170,14122.714,0.9297,0.99992
epoch_171,14163.621,0.9306,0.9998
epoch_172,14204.513,0.9296,0.99978
epoch_173,14246.473,0.9295,0.99986
epoch_174,14287.443,0.931,0.99982
epoch_175,14328.666,0.9296,0.99994
epoch_176,14369.957,0.9318,0.9999
epoch_177,14411.115,0.9293,0.99986
epoch_178,14452.188,0.9311,0.9999
epoch_179,14494.264,0.9306,0.99986
epoch_180,14535.396,0.9313,0.99992
epoch_181,14576.489,0.9303,0.99992
epoch_182,14617.593,0.9294,0.9998
epoch_183,14659.403,0.9308,0.99992
epoch_184,14700.518,0.9294,0.99988
epoch_185,14741.556,0.9302,0.99994
epoch_186,14782.969,0.9296,0.9998
epoch_187,14824.365,0.9285,0.99992
epoch_188,14865.293,0.9301,0.99994
epoch_189,14906.318,0.9295,0.99998
epoch_190,14947.501,0.9306,0.99998
epoch_191,14988.584,0.9333,0.99998
epoch_192,15029.932,0.932,0.99986
epoch_193,15070.961,0.9304,0.99996
epoch_194,15111.772,0.9309,0.9999
epoch_195,15153.375,0.9295,0.99994
epoch_196,15194.159,0.9287,0.9998
epoch_197,15235.371,0.9282,0.9999
epoch_198,15276.687,0.9299,0.99996
epoch_199,15317.826,0.9293,0.99986
epoch_200,15358.86,0.931,0.99994
epoch_201,15399.928,0.9313,0.99988
epoch_202,15441.504,0.9308,0.99986
epoch_203,15482.407,0.9324,0.99994
epoch_204,15523.977,0.9306,0.99988
epoch_205,15564.73,0.931,0.9999
epoch_206,15605.767,0.9304,0.99982
epoch_207,15646.931,0.9312,0.99984
epoch_208,15687.832,0.9299,0.99992
epoch_209,15729.481,0.929,0.9999
epoch_210,15770.231,0.9295,0.99986
epoch_0,15838.021,0.9274,0.99946
epoch_1,15904.291,0.9242,0.99914
epoch_2,15969.54,0.926,0.9992
epoch_3,16035.387,0.9256,0.99932
epoch_4,16101.148,0.9273,0.99922
epoch_5,16166.601,0.9256,0.99918
epoch_6,16232.185,0.9269,0.9992
epoch_7,16298.585,0.928,0.99954
epoch_8,16364.434,0.9269,0.99948
epoch_9,16429.809,0.9282,0.99914
epoch_10,16496.381,0.9266,0.99944
epoch_11,16562.319,0.9284,0.99928
epoch_12,16628.116,0.9305,0.99938
epoch_13,16693.48,0.928,0.99936
epoch_14,16758.997,0.9269,0.99922
epoch_15,16824.934,0.9289,0.99924
epoch_16,16889.98,0.929,0.99952
epoch_17,16955.321,0.93,0.9994
epoch_18,17023.287,0.9289,0.99934
epoch_19,17090.131,0.9289,0.99942
epoch_20,17156.079,0.9302,0.99946
epoch_21,17221.775,0.929,0.9994
epoch_22,17286.955,0.9291,0.99962
epoch_23,17352.387,0.9306,0.99966
epoch_24,17418.718,0.9314,0.9996
epoch_25,17484.335,0.9306,0.99966
epoch_26,17549.532,0.9304,0.99964
epoch_27,17614.893,0.9294,0.99936
epoch_28,17680.598,0.93,0.99978
epoch_29,17748.068,0.9325,0.99966
epoch_30,17815.096,0.9304,0.99974
epoch_31,17880.169,0.9304,0.99952
epoch_32,17947.706,0.9321,0.99936
epoch_33,18013.325,0.9311,0.99964
epoch_34,18078.234,0.931,0.9996
epoch_35,18144.575,0.931,0.99982
epoch_36,18210.45,0.9324,0.99964
epoch_37,18277.848,0.9321,0.9996
epoch_38,18343.24,0.932,0.99976
epoch_39,18408.724,0.9322,0.99964
epoch_40,18476.399,0.9327,0.99972
epoch_41,18543.041,0.9325,0.99988
epoch_42,18608.349,0.9332,0.99974
epoch_43,18674.971,0.933,0.99972
epoch_44,18740.387,0.933,0.99976
epoch_45,18805.831,0.9309,0.99974
epoch_46,18871.932,0.9338,0.9997
epoch_47,18937.212,0.932,0.99978
epoch_48,19002.455,0.9323,0.99986
epoch_49,19068.578,0.9331,0.99966
epoch_50,19133.994,0.93,0.9998
epoch_51,19199.39,0.9311,0.99988
epoch_52,19265.309,0.9313,0.99978
epoch_53,19330.881,0.9331,0.99986
epoch_54,19396.656,0.9319,0.9997
epoch_55,19462.079,0.9322,0.99976
epoch_56,19528.508,0.9325,0.99994
epoch_57,19593.789,0.9328,0.99984
epoch_58,19659.161,0.9316,0.9998
epoch_59,19724.633,0.9311,0.99976
epoch_60,19789.774,0.9336,0.99986
epoch_61,19855.561,0.9311,0.99982
epoch_62,19921.092,0.9333,0.99992
epoch_63,19986.406,0.9313,0.99976
epoch_64,20052.478,0.9318,0.99994
epoch_65,20118.479,0.9329,0.99994
epoch_66,20184.319,0.9333,0.99984
epoch_67,20251.415,0.9329,0.99986
epoch_68,20316.778,0.9307,0.99996
epoch_69,20382.793,0.934,0.9999
epoch_70,20448.312,0.9327,0.99972
epoch_71,20513.982,0.9328,0.99988
epoch_72,20579.409,0.9336,0.99994
epoch_73,20646.776,0.9326,0.99978
epoch_74,20712.025,0.9312,0.99986
epoch_75,20778.221,0.9333,0.99988
epoch_76,20843.39,0.9313,0.99984
epoch_77,20909.881,0.9311,0.9998
epoch_78,20975.593,0.9328,0.99986
epoch_79,21041.052,0.9332,0.99982
epoch_80,21106.263,0.9316,0.99992
epoch_81,21171.719,0.9311,0.99986
epoch_82,21239.168,0.9336,0.99994
epoch_83,21304.777,0.9334,0.99998
epoch_84,21370.461,0.9328,0.99996
epoch_85,21436.81,0.9319,0.99998
epoch_86,21502.768,0.9336,0.99994
epoch_87,21568.547,0.9304,0.99994
epoch_88,21633.871,0.9306,0.99994
epoch_89,21699.428,0.9324,0.9999
epoch_90,21765.618,0.9311,0.99984
epoch_91,21831.053,0.9313,0.99994
epoch_92,21896.461,0.932,0.99992
epoch_93,21961.813,0.9325,0.99986
epoch_94,22028.434,0.9313,0.99996
epoch_95,22093.641,0.9335,0.99994
epoch_96,22158.94,0.9325,0.9999
epoch_97,22224.403,0.934,0.99998
epoch_98,22290.223,0.9337,0.99988
epoch_99,22356.085,0.9318,0.99994
epoch_100,22422.066,0.9318,0.99996
epoch_101,22488.676,0.9328,0.9999
epoch_102,22554.354,0.9329,0.99994
epoch_103,22622.233,0.9347,0.99994
epoch_104,22688.296,0.9329,0.9999
epoch_105,22753.979,0.9314,0.99994
epoch_106,22819.372,0.9305,0.9999
epoch_107,22885.643,0.9316,0.9999
epoch_108,22951.128,0.9314,0.99992
epoch_109,23016.459,0.9323,0.99992
epoch_110,23082.63,0.934,0.99986
epoch_111,23147.819,0.9325,0.99994
epoch_112,23213.906,0.9326,0.9999
epoch_113,23279.832,0.9325,0.99992
epoch_114,23344.957,0.9341,0.99998
epoch_115,23412.271,0.9331,0.99994
epoch_116,23477.71,0.9323,0.99996
epoch_117,23543.25,0.9335,0.99988
epoch_118,23608.636,0.9338,0.99992
epoch_119,23674.625,0.9321,0.99994
epoch_120,23740.297,0.9329,0.99996
epoch_121,23805.61,0.9325,0.99998
epoch_122,23870.974,0.9323,0.99994
epoch_123,23937.648,0.9325,0.99988
epoch_124,24003.332,0.9331,0.99996
epoch_125,24068.82,0.932,0.99988
epoch_126,24134.141,0.9335,0.99994
epoch_127,24200.854,0.9306,0.99994
epoch_128,24266.174,0.9339,1
epoch_129,24331.726,0.9331,0.99996
epoch_130,24398.142,0.9336,0.99994
epoch_131,24463.467,0.9342,0.99996
epoch_132,24529.888,0.9341,0.99992
epoch_133,24595.731,0.9327,0.99992
epoch_134,24660.697,0.9329,1
epoch_135,24726.011,0.9329,0.99998
epoch_136,24791.244,0.9327,0.99996
epoch_137,24856.724,0.9333,0.99996
epoch_138,24922.823,0.9314,0.99996
epoch_139,24988.191,0.9333,0.9999
epoch_140,25054.374,0.9318,0.99996
epoch_141,25119.845,0.9327,0.99996
epoch_142,25185.134,0.9329,0.99994
epoch_143,25250.881,0.9335,0.99998
epoch_144,25318.057,0.9336,0.99996
epoch_145,25384.085,0.9347,0.9999
epoch_146,25449.377,0.9347,0.9999
epoch_147,25516.749,0.9334,0.99996
epoch_148,25582.275,0.9333,0.99998
epoch_149,25647.461,0.9347,0.99996
epoch_150,25712.209,0.9335,1
epoch_151,25777.536,0.9342,0.99994
epoch_152,25843.788,0.9348,0.99998
epoch_153,25908.904,0.9338,0.99996
epoch_154,25974.002,0.9334,0.99996
epoch_155,26040.879,0.933,0.99998
epoch_156,26106.896,0.9335,0.99998
epoch_157,26172.44,0.935,0.99998
epoch_158,26239.732,0.933,1
epoch_159,26305.173,0.9328,0.99994
epoch_160,26371.927,0.9337,0.99998
epoch_161,26437.931,0.9334,0.99992
epoch_162,26503.405,0.9339,0.99998
epoch_163,26568.825,0.9347,0.99996
epoch_164,26635.421,0.9327,0.9999
epoch_165,26701.3,0.9337,0.99998
epoch_166,26768.506,0.9335,0.99998
epoch_167,26833.962,0.9338,0.99996
epoch_168,26900.206,0.9359,0.99994
epoch_169,26966.165,0.9351,0.99996
epoch_170,27032.087,0.9342,0.99998
epoch_171,27098.224,0.9336,0.99996
epoch_172,27163.828,0.9333,0.9999
epoch_173,27231.824,0.9341,0.99998
epoch_174,27297.966,0.9326,0.99998
epoch_175,27363.231,0.9321,0.99998
epoch_176,27430.355,0.9334,0.99998
epoch_177,27497.605,0.9333,0.99996
epoch_178,27562.987,0.9332,1
epoch_179,27628.277,0.9327,0.99998
epoch_180,27694.126,0.9345,1
epoch_181,27759.389,0.9343,0.99994
epoch_182,27824.513,0.9334,1
epoch_183,27890.03,0.9326,0.99998
epoch_184,27955.445,0.9339,0.99996
epoch_185,28020.7,0.9354,0.99994
epoch_186,28086.728,0.9325,1
epoch_187,28153.155,0.9337,0.99998
epoch_188,28218.526,0.9319,0.99996
epoch_189,28284.711,0.9342,1
epoch_190,28350.191,0.9339,0.99998
epoch_191,28415.631,0.9355,0.99998
epoch_192,28482.234,0.9325,0.99992
epoch_193,28548.59,0.9341,0.99996
epoch_194,28614.546,0.9332,0.99992
epoch_195,28681.607,0.9325,0.99998
epoch_196,28747.108,0.934,0.99996
epoch_197,28812.627,0.9333,1
epoch_198,28877.955,0.9357,0.99996
epoch_199,28943.65,0.9317,0.99996
epoch_200,29009.474,0.9351,0.99996
epoch_201,29074.292,0.9347,0.99998
epoch_202,29140.009,0.9353,0.99998
epoch_203,29206.044,0.9346,0.99996
epoch_204,29271.122,0.933,1
epoch_205,29337.005,0.9343,0.99996
epoch_206,29402.727,0.9338,0.99998
epoch_0,29450.856,0.9315,0.99998
epoch_1,29500.494,0.9305,0.99998
epoch_2,29549.042,0.9306,0.99996
epoch_3,29597.492,0.9306,0.99998
epoch_4,29646.112,0.931,0.99996
epoch_5,29694.077,0.9316,0.99994
epoch_6,29743.351,0.9297,0.99998
epoch_7,29791.814,0.9317,0.99994
epoch_8,29839.83,0.9318,0.99994
epoch_9,29889.042,0.9312,0.99992
epoch_10,29937.57,0.9328,0.99996
epoch_11,29985.592,0.9315,0.99988
epoch_12,30033.288,0.9306,1
epoch_13,30081.522,0.9303,0.9999
epoch_14,30129.536,0.9324,0.99994
epoch_15,30178.642,0.933,0.99992
epoch_16,30226.913,0.9317,0.99996
epoch_17,30275.061,0.9332,0.99996
epoch_18,30324.049,0.9333,0.99998
epoch_19,30372.11,0.9307,0.99992
epoch_20,30419.806,0.9328,0.99996
epoch_21,30468.151,0.9346,0.99994
epoch_22,30516.312,0.9334,0.99996
epoch_23,30565.683,0.9326,0.99996
epoch_24,30614.457,0.9326,0.99996
epoch_25,30662.495,0.9352,1
epoch_26,30710.491,0.9327,0.99994
epoch_27,30758.868,0.9331,0.99994
epoch_28,30807.053,0.9337,0.99996
epoch_29,30855.023,0.9318,0.99994
epoch_30,30903.084,0.9332,0.99996
epoch_31,30950.949,0.9352,0.99994
epoch_32,30999.458,0.9333,0.99996
epoch_33,31047.593,0.9352,0.99996
epoch_34,31096.3,0.9342,0.99996
epoch_35,31145.487,0.934,0.99998
epoch_36,31193.472,0.9356,0.99998
epoch_37,31241.664,0.9337,0.99998
epoch_38,31289.945,0.9347,0.99998
epoch_39,31337.957,0.9336,0.99996
epoch_40,31386.649,0.9336,0.99998
epoch_41,31435.299,0.9335,0.99998
epoch_42,31482.999,0.9335,0.99998
epoch_43,31530.721,0.9345,0.99998
epoch_44,31578.748,0.9349,1
epoch_45,31626.522,0.9352,1
epoch_46,31674.328,0.9342,0.99998
epoch_47,31722.241,0.9355,0.99998
epoch_48,31770.153,0.9332,1
epoch_49,31818.458,0.9347,0.99998
epoch_50,31866.615,0.9334,0.99998
epoch_51,31914.584,0.934,0.99998
epoch_52,31964.057,0.9349,0.99998
epoch_53,32013.923,0.9354,1
epoch_54,32061.919,0.9337,0.99994
epoch_55,32109.894,0.9348,0.99998
epoch_56,32157.736,0.9352,1
epoch_57,32205.481,0.934,1
epoch_58,32254.037,0.9344,0.99998
epoch_59,32301.842,0.9344,1
epoch_60,32351.172,0.933,0.99998
epoch_61,32399.731,0.9329,1
epoch_62,32448.179,0.9344,0.99998
epoch_63,32496.323,0.9344,1
epoch_64,32545.063,0.9353,0.99996
epoch_65,32593.067,0.9331,1
epoch_66,32641.119,0.9348,0.99998
epoch_67,32689.344,0.935,1
epoch_68,32737.125,0.9352,0.99994
epoch_69,32785.208,0.9351,1
epoch_70,32834.637,0.9351,1
epoch_71,32882.433,0.9336,0.99998
epoch_72,32930.443,0.9361,1
epoch_73,32978.396,0.9344,0.99998
epoch_74,33027.163,0.9326,1
epoch_75,33075.231,0.9352,1
epoch_76,33123.408,0.9357,0.99998
epoch_77,33172.323,0.9336,0.99998
epoch_78,33221.168,0.9344,1
epoch_79,33269.171,0.9339,1
epoch_80,33317.75,0.934,1
epoch_81,33365.74,0.9322,1
epoch_82,33413.521,0.9354,1
epoch_83,33462.737,0.9336,0.99998
epoch_0,33519.663,0.9348,0.99996
epoch_1,33576.34,0.9342,0.99998
epoch_2,33633.622,0.9325,0.99996
epoch_3,33690.902,0.9321,0.99996
epoch_4,33747.953,0.9307,0.99996
epoch_5,33805.303,0.9323,0.99998
epoch_6,33862.518,0.9325,0.99998
epoch_7,33919.699,0.9317,0.99996
epoch_8,33976.157,0.9334,1
epoch_9,34032.82,0.9315,0.99998
epoch_10,34090.45,0.9329,0.99998
epoch_11,34147.394,0.9324,1
epoch_12,34204.763,0.9336,0.99986
epoch_13,34261.849,0.9348,0.99998
epoch_14,34319.637,0.9326,0.99994
epoch_15,34377.547,0.9329,0.99998
epoch_16,34434.578,0.9334,0.99998
epoch_17,34491.591,0.9338,1
epoch_18,34548.925,0.9327,0.99994
epoch_19,34606.284,0.9336,0.99998
epoch_20,34662.781,0.9351,0.99998
epoch_21,34720.25,0.934,1
epoch_22,34777.3,0.9332,0.99996
epoch_23,34833.928,0.934,0.99996
epoch_24,34892.998,0.9341,0.99998
epoch_25,34949.902,0.9348,1
epoch_26,35006.886,0.9348,0.99998
epoch_27,35064.168,0.9343,0.99998
epoch_28,35121.032,0.9349,0.99994
epoch_29,35177.903,0.933,1
epoch_30,35234.86,0.9355,0.99998
epoch_31,35292.619,0.9351,0.99998
epoch_32,35349.241,0.9346,0.99998
epoch_33,35407.988,0.9339,1
epoch_34,35465.194,0.9339,0.99992
epoch_35,35522.052,0.9338,0.99998
epoch_36,35579.08,0.9333,0.99998
epoch_37,35636.418,0.9352,0.99998
epoch_38,35694.239,0.9341,0.99998
epoch_39,35750.9,0.9351,0.99998
epoch_40,35807.813,0.9343,1
epoch_41,35864.904,0.9359,1
epoch_42,35921.859,0.9353,0.99996
epoch_43,35978.943,0.9355,0.99998
epoch_44,36036.034,0.9341,1
epoch_45,36093.018,0.9343,0.99998
epoch_46,36150.763,0.9355,0.99998
epoch_47,36207.666,0.9357,1
epoch_48,36264.574,0.9356,1
epoch_49,36322.075,0.9353,1
epoch_50,36379.157,0.936,1
epoch_51,36437.815,0.9349,1
epoch_52,36494.538,0.9346,0.99998
epoch_53,36551.446,0.9365,1
epoch_54,36609.51,0.936,1
epoch_55,36666.405,0.9354,0.99998
epoch_56,36723.47,0.9349,1
epoch_57,36780.184,0.9335,1
epoch_58,36837.183,0.9344,0.99998
epoch_59,36894.118,0.9352,1
epoch_60,36950.71,0.9345,0.99998
epoch_61,37007.673,0.9359,1
epoch_62,37064.457,0.9347,1
epoch_63,37121.151,0.9352,0.99998
epoch_64,37177.927,0.9352,1
epoch_65,37235.23,0.9361,0.99998
epoch_66,37292.918,0.9356,1
epoch_67,37349.554,0.9351,1
epoch_68,37407.243,0.9355,1
epoch_69,37464.074,0.936,1
epoch_70,37520.897,0.9361,1
epoch_71,37578.936,0.9358,0.99998
epoch_72,37636.268,0.9353,0.99998
epoch_73,37693.253,0.9352,1
epoch_74,37750.931,0.9336,1
epoch_75,37808.518,0.9354,1
epoch_76,37865.256,0.9344,1
epoch_77,37922.17,0.9368,1
epoch_78,37979.312,0.9361,1
epoch_79,38036.748,0.9343,0.99998
epoch_80,38093.037,0.9358,1
epoch_81,38149.924,0.9367,1
epoch_82,38208.447,0.9356,0.99996
epoch_83,38265.235,0.9366,1
epoch_84,38322.001,0.9344,0.99996
epoch_85,38379.331,0.9356,1
epoch_86,38436.085,0.936,1
epoch_87,38494.683,0.9363,0.99998
epoch_88,38551.789,0.9349,1
epoch_89,38608.745,0.9358,1
epoch_90,38665.705,0.9354,1
epoch_91,38722.863,0.9347,1
epoch_92,38780.302,0.9329,1
epoch_93,38838.338,0.9345,1
epoch_94,38895.071,0.9356,1
epoch_95,38951.669,0.9355,1
epoch_96,39009.913,0.9365,0.99998
epoch_97,39066.727,0.9353,0.99998
epoch_98,39123.749,0.9357,1
epoch_99,39181.297,0.9356,0.99998
epoch_100,39238.253,0.938,1
epoch_101,39294.784,0.9375,1
epoch_102,39353.692,0.9355,1
epoch_103,39410.402,0.9357,1
epoch_104,39467.416,0.9357,0.99998
epoch_105,39524.379,0.9364,1
epoch_106,39582.205,0.9367,1
epoch_107,39640.668,0.9361,1
epoch_108,39697.713,0.9374,1
epoch_109,39755.778,0.936,0.99998
epoch_110,39812.492,0.937,1
epoch_111,39869.472,0.9359,1
epoch_112,39926.698,0.9349,1
epoch_113,39983.939,0.9362,1
epoch_114,40042.43,0.9363,0.99998
epoch_115,40099.197,0.9361,1
epoch_116,40156.103,0.9359,1
epoch_117,40212.983,0.9368,0.99996
epoch_118,40269.673,0.9367,1
epoch_119,40326.702,0.9365,1
epoch_120,40383.672,0.9367,1
epoch_121,40440.51,0.936,0.99998
epoch_122,40497.452,0.9366,1
epoch_123,40555.475,0.938,1
epoch_124,40613.237,0.9349,1
epoch_125,40669.963,0.9372,1
epoch_126,40726.924,0.9369,1
epoch_127,40783.457,0.936,1
epoch_128,40840.311,0.9356,1
epoch_129,40898.071,0.9359,1
epoch_130,40956.617,0.9367,1
epoch_131,41013.38,0.9365,1
epoch_132,41070.486,0.9348,1
epoch_133,41127.621,0.9374,1
epoch_134,41184.298,0.9373,1
epoch_135,41242.702,0.9364,1
epoch_136,41300.903,0.9371,1
epoch_137,41357.769,0.9386,1
epoch_138,41414.762,0.938,1
epoch_139,41471.593,0.9376,1
epoch_140,41528.322,0.9355,1
epoch_141,41585.25,0.936,1
epoch_142,41642.54,0.9362,1
epoch_143,41699.118,0.9367,1
epoch_144,41756.811,0.9372,1
epoch_145,41814.093,0.9369,1
epoch_146,41870.863,0.9357,1
epoch_147,41928.287,0.9376,1
epoch_148,41985.732,0.9354,1
epoch_149,42043.003,0.9366,1
epoch_150,42100.411,0.9357,0.99998
epoch_151,42159.214,0.9348,1
epoch_152,42216.313,0.937,1
epoch_153,42273.148,0.9359,1
epoch_154,42330.886,0.9363,1
epoch_155,42387.675,0.9368,1
epoch_156,42444.811,0.9373,1
epoch_157,42503.522,0.9365,1
epoch_158,42560.478,0.9365,1
epoch_159,42617.771,0.9354,1
epoch_160,42675.627,0.9369,1
epoch_161,42733.469,0.9372,1
epoch_162,42790.137,0.9367,1
epoch_163,42847.851,0.9367,1
epoch_164,42904.751,0.9369,1
epoch_165,42961.562,0.9365,0.99998
epoch_166,43018.473,0.9371,1
epoch_167,43076.7,0.9374,1
epoch_168,43134.467,0.9357,1
epoch_169,43191.392,0.9364,1
epoch_170,43248.574,0.9363,1
epoch_171,43305.846,0.9371,1
epoch_172,43362.709,0.9357,1
epoch_173,43419.337,0.9356,1
epoch_174,43476.995,0.9363,1
epoch_175,43533.842,0.9368,1
epoch_176,43591.006,0.9354,1
epoch_177,43648.72,0.9363,1
epoch_178,43705.475,0.9355,1
epoch_179,43762.29,0.9375,1
epoch_180,43819.138,0.9372,1
epoch_181,43876.377,0.9371,1
epoch_182,43934.277,0.9366,0.99998
epoch_183,43992.842,0.9384,1
epoch_184,44051.144,0.9364,1
epoch_185,44109.091,0.9365,0.99998
epoch_186,44166.778,0.9375,1
epoch_187,44223.471,0.936,1
epoch_188,44280.353,0.9359,1
epoch_189,44337.297,0.9365,1
epoch_190,44394.438,0.9363,1

==> images/experiments/V_5/varyK/tradeoff_result_k_2.csv <==
,time/s,Ensemble accuracy
43,1725.953,0.9022
62,2471.478,0.9054
86,3408.825,0.9119
125,4937.7,0.9161
200,7858.085,0.9201
229,8902.056,0.9251
354,13372.741000000002,0.9314


==> images/experiments/V_5/varyK/tradeoff_result_k_3.csv <==
,time/s,Ensemble accuracy
48,1934.457,0.9025
53,2129.639,0.9069
70,2796.5040000000004,0.9107
113,4486.46,0.9152
220,8650.914,0.9205
267,10345.601999999999,0.9259999999999999
329,12549.261999999999,0.9302


==> images/experiments/V_5/varyK/tradeoff_result_k_4.csv <==
,time/s,Ensemble accuracy
37,1493.425,0.9003
45,1808.014,0.9055
81,3221.5609999999997,0.9112
108,4278.537,0.9162
182,7138.121999999999,0.9205
202,7863.181,0.9259999999999999
271,10357.885,0.9317
432,17568.107,0.9355


==> images/experiments/V_5/varyK/tradeoff_result_k_5.csv <==
,time/s,Ensemble accuracy
44,1768.473,0.9065
44,1768.473,0.9065
77,3062.4559999999997,0.9104
118,4674.538,0.9163
190,7486.541,0.9209
210,8313.622,0.9255
281,11238.958999999999,0.9302
560,26900.206000000002,0.9359


==> images/experiments/V_5_100/all.csv <==
,Number of networks,MN time,SE time,MN acc,SE acc,MN8 acc,
,5,149.3,120,7.4,7.8,5.99,
,10,232.6,240,7.0,7.85,5.69,
,25,482.5,600,6.5,7.9,5.67,
,50,899,1200,6.2,8.0,5.57,
,100,1732,2400,5.6,8.3,5.5,


==> images/experiments/V_large_CIFAR_10/V_large_100.csv <==
,EA,Vote,SL,O
0,0.9191,0.9123,0.9199,0.938
1,0.9187,0.9176,0.9216,0.9501
2,0.9214,0.9181,0.9217,0.9574
3,0.9193,0.9179,0.9207,0.9623
4,0.9218,0.9201,0.9212,0.966
5,0.9209,0.9208,0.9214,0.969
6,0.9191,0.9199,0.9201,0.9712
7,0.9195,0.9194,0.9208,0.973
8,0.9201,0.9195,0.9205,0.9738
9,0.921,0.9214,0.9205,0.9748
10,0.9216,0.9221,0.9209,0.9757
11,0.9222,0.9219,0.9222,0.9771
12,0.9206,0.9209,0.9227,0.9779
13,0.9217,0.9219,0.9227,0.9783
14,0.9216,0.9222,0.9221,0.9791
15,0.922,0.9219,0.9222,0.9796
16,0.9224,0.9228,0.9217,0.9801
17,0.9226,0.9221,0.9224,0.9806
18,0.9222,0.9225,0.9222,0.9811
19,0.9219,0.922,0.9223,0.9814
20,0.9223,0.9229,0.9228,0.9816
21,0.9229,0.9224,0.9238,0.9822
22,0.9231,0.9227,0.9219,0.983
23,0.9222,0.9222,0.9226,0.9832
24,0.9228,0.9228,0.923,0.9834
25,0.9221,0.9227,0.9223,0.9842
26,0.9229,0.9229,0.9233,0.9843
27,0.9235,0.9226,0.9239,0.9844
28,0.9241,0.9228,0.923,0.9854
29,0.9239,0.9231,0.9233,0.9854
30,0.9239,0.923,0.9235,0.9857
31,0.9242,0.9233,0.9235,0.9858
32,0.9244,0.9241,0.9246,0.9858
33,0.9244,0.9238,0.9237,0.9859
34,0.9236,0.9234,0.9235,0.986
35,0.9244,0.9241,0.9228,0.9863
36,0.9243,0.9238,0.9238,0.9864
37,0.9238,0.924,0.9235,0.9868
38,0.9241,0.9237,0.9237,0.9869
39,0.9244,0.9235,0.9237,0.9871
40,0.9243,0.9244,0.9236,0.9873
41,0.9245,0.9246,0.9235,0.9874
42,0.925,0.9246,0.9237,0.9874
43,0.9245,0.9245,0.9231,0.9876
44,0.925,0.9243,0.9236,0.9876
45,0.9249,0.9248,0.9237,0.9876
46,0.9247,0.9247,0.9243,0.9877
47,0.925,0.9245,0.9242,0.9877
48,0.9241,0.9244,0.9237,0.9877
49,0.9244,0.9244,0.9236,0.9879
50,0.9241,0.924,0.9235,0.9881
51,0.9245,0.9239,0.9238,0.9881
52,0.9247,0.9243,0.924,0.9883
53,0.9246,0.9243,0.924,0.9883
54,0.9249,0.9244,0.9238,0.9883
55,0.9247,0.9242,0.9235,0.9883
56,0.9246,0.9239,0.924,0.9883
57,0.9246,0.9239,0.9246,0.9884
58,0.9244,0.924,0.9239,0.9887
59,0.9248,0.9243,0.924,0.9889
60,0.9247,0.9241,0.924,0.989
61,0.9247,0.9242,0.9238,0.989
62,0.9243,0.9241,0.9238,0.989
63,0.9245,0.924,0.9242,0.989
64,0.9242,0.9242,0.924,0.989
65,0.9243,0.9242,0.9244,0.989
66,0.9245,0.9244,0.9248,0.9891
67,0.9246,0.9242,0.924,0.9891
68,0.925,0.9241,0.9243,0.9892
69,0.9238,0.924,0.924,0.9893
70,0.9246,0.9241,0.9242,0.9894
71,0.9241,0.9238,0.9238,0.9894
72,0.9239,0.9232,0.9242,0.9894
73,0.9236,0.9237,0.9237,0.9894
74,0.9241,0.9233,0.9239,0.9896
75,0.9241,0.9239,0.9239,0.9897
76,0.9243,0.9237,0.9242,0.9899
77,0.924,0.9242,0.9233,0.99
78,0.9243,0.9238,0.9243,0.9901
79,0.924,0.9239,0.9235,0.9902
80,0.924,0.9236,0.9239,0.9903
81,0.924,0.9237,0.923,0.9905
82,0.924,0.9236,0.9236,0.9905
83,0.9238,0.9233,0.924,0.9906
84,0.9237,0.9236,0.9237,0.9907
85,0.924,0.9236,0.924,0.9907
86,0.9241,0.9239,0.9241,0.9908
87,0.9242,0.9242,0.9243,0.9908
88,0.9245,0.9243,0.9243,0.9908
89,0.9243,0.9243,0.9241,0.9909
90,0.9243,0.9239,0.9242,0.9909
91,0.9243,0.9243,0.9244,0.9909
92,0.9243,0.9237,0.9243,0.9909
93,0.9246,0.9243,0.9233,0.9911
94,0.9248,0.9241,0.9244,0.9911
95,0.925,0.9242,0.9246,0.9911
96,0.9245,0.9242,0.9237,0.9913
97,0.9243,0.924,0.9246,0.9913
98,0.9246,0.9237,0.9244,0.9913
99,0.9242,0.9238,0.9243,0.9914

==> images/experiments/V_large_CIFAR_10/V_large_100_bagging.csv <==
,Averaging Accuracy,Voting Accuracy,SL Accuracy,Oracle Accuracy
0,0.8579,0.8579,0.8579,0.8579
1,0.8744,0.8505,0.8753,0.9166
2,0.8816,0.8775,0.8856,0.9407
3,0.8894,0.8826,0.8902,0.951
4,0.8909,0.8888,0.8921,0.9574
5,0.8917,0.8875,0.8917,0.9633
6,0.8909,0.89,0.8929,0.9683
7,0.8928,0.8914,0.8925,0.9705
8,0.8939,0.8935,0.892,0.9726
9,0.8929,0.8922,0.8944,0.9754
10,0.8932,0.8916,0.8944,0.9773
11,0.8942,0.894,0.8941,0.9786
12,0.8964,0.8946,0.8952,0.981
13,0.8961,0.8946,0.896,0.9826
14,0.8978,0.8973,0.8959,0.9835
15,0.8978,0.896,0.8959,0.9844
16,0.8978,0.8981,0.8962,0.9855
17,0.8989,0.8975,0.8922,0.9864
18,0.8988,0.8992,0.8981,0.9868
19,0.8975,0.8965,0.8995,0.9872
20,0.8975,0.8976,0.8976,0.9879
21,0.8984,0.8979,0.8976,0.9882
22,0.8984,0.8977,0.898,0.989
23,0.8989,0.8977,0.8981,0.9892
24,0.8973,0.8968,0.8966,0.9893
25,0.8983,0.8962,0.8986,0.9899
26,0.8988,0.8976,0.8994,0.9899
27,0.8982,0.8966,0.898,0.9905
28,0.8982,0.8967,0.8988,0.9909
29,0.8978,0.897,0.841,0.9914
30,0.8975,0.8961,0.8967,0.9916
31,0.8974,0.8977,0.8985,0.9919
32,0.8981,0.8979,0.898,0.9924
33,0.8985,0.897,0.8981,0.9927
34,0.8983,0.8966,0.8983,0.9928
35,0.8982,0.8965,0.897,0.9932
36,0.898,0.8971,0.8972,0.9935
37,0.8978,0.8968,0.8978,0.9936
38,0.8974,0.8957,0.8961,0.9937
39,0.898,0.8966,0.8976,0.9938
40,0.8978,0.896,0.8974,0.9942
41,0.8983,0.8965,0.8996,0.9942
42,0.8983,0.8963,0.8968,0.9942
43,0.8987,0.897,0.8986,0.9944
44,0.8989,0.8973,0.8985,0.9945
45,0.8984,0.897,0.8975,0.9945
46,0.8987,0.8976,0.8995,0.9946
47,0.8991,0.8973,0.8979,0.9949
48,0.8985,0.8976,0.8981,0.995
49,0.8982,0.8982,0.8987,0.9951
50,0.8983,0.898,0.8984,0.9951
51,0.8985,0.898,0.8984,0.9956
52,0.8983,0.8983,0.899,0.9957
53,0.8985,0.8979,0.8989,0.9957
54,0.8989,0.898,0.8985,0.9957
55,0.8988,0.8981,0.898,0.9957
56,0.8986,0.8981,0.8989,0.9958
57,0.8982,0.8975,0.8985,0.996
58,0.8982,0.8979,0.899,0.996
59,0.899,0.8979,0.8891,0.9961
60,0.8981,0.8972,0.898,0.9961
61,0.8986,0.8968,0.8979,0.9961
62,0.8985,0.8971,0.8863,0.9963
63,0.8983,0.8971,0.898,0.9963
64,0.8983,0.8969,0.8982,0.9963
65,0.8981,0.8969,0.8986,0.9964
66,0.8987,0.8974,0.8988,0.9964
67,0.8985,0.8974,0.8983,0.9967
68,0.8989,0.8976,0.8967,0.9967
69,0.8992,0.8972,0.8973,0.9967
70,0.8992,0.8978,0.889,0.9967
71,0.8991,0.898,0.8981,0.9967
72,0.8988,0.8976,0.8223,0.9967
73,0.899,0.8972,0.8986,0.9968
74,0.8989,0.8974,0.8973,0.9968
75,0.8994,0.8976,0.8982,0.9969
76,0.8995,0.898,0.8988,0.9969
77,0.8996,0.8976,0.8989,0.9969
78,0.8988,0.8979,0.8982,0.9969
79,0.899,0.8982,0.898,0.9969
80,0.8988,0.8979,0.898,0.9969
81,0.8988,0.8978,0.898,0.9969
82,0.8993,0.898,0.8977,0.9969
83,0.8984,0.8974,0.8988,0.9969
84,0.8992,0.8976,0.8841,0.9969
85,0.8991,0.8977,0.8969,0.997
86,0.8985,0.8976,0.8992,0.997
87,0.8989,0.8982,0.8988,0.997
88,0.899,0.898,0.8993,0.997
89,0.8992,0.8984,0.899,0.997
90,0.8996,0.8984,0.8972,0.9972
91,0.8992,0.8989,0.8977,0.9972
92,0.8992,0.8978,0.8983,0.9972
93,0.899,0.8985,0.898,0.9972
94,0.899,0.8978,0.8775,0.9972
95,0.8992,0.8983,0.8965,0.9972
96,0.8987,0.8981,0.8974,0.9973
97,0.8993,0.8988,0.8963,0.9973
98,0.8993,0.8982,0.8984,0.9973
99,0.8993,0.8986,0.8988,0.9973

==> images/experiments/V_large_CIFAR_10/V_large_100_full.csv <==
,Averaging Accuracy,Voting Accuracy,SL Accuracy,Oracle Accuracy
0,0.9191,0.9191,0.9191,0.9191
1,0.9305,0.9162,0.9319,0.9541
2,0.9344,0.9309,0.935,0.9666
3,0.9366,0.9328,0.9365,0.9739
4,0.9373,0.9348,0.9388,0.9775
5,0.9414,0.9363,0.9393,0.9802
6,0.9386,0.9376,0.9388,0.9822
7,0.9412,0.9378,0.9366,0.9841
8,0.9405,0.9394,0.94,0.9854
9,0.9409,0.9392,0.9396,0.9869
10,0.9404,0.9404,0.9401,0.988
11,0.9404,0.9394,0.9401,0.9888
12,0.9394,0.9398,0.9406,0.9895
13,0.9413,0.939,0.9369,0.9901
14,0.9413,0.9391,0.9403,0.9912
15,0.9394,0.938,0.9376,0.9915
16,0.939,0.9365,0.9393,0.9919
17,0.938,0.9359,0.9394,0.9922
18,0.9374,0.9365,0.9388,0.9928
19,0.9375,0.9362,0.9395,0.9931
20,0.9371,0.9342,0.939,0.9933
21,0.9379,0.9355,0.9396,0.9936
22,0.9384,0.9361,0.9381,0.9941
23,0.9383,0.9369,0.9399,0.9942
24,0.9375,0.9361,0.9383,0.9944
25,0.937,0.9351,0.9382,0.9947
26,0.9378,0.936,0.9384,0.9947
27,0.938,0.9363,0.9399,0.9949
28,0.9375,0.9355,0.9409,0.9953
29,0.938,0.9367,0.9381,0.9953
30,0.9387,0.9365,0.9405,0.9955
31,0.9395,0.9369,0.9408,0.9957
32,0.939,0.9366,0.9401,0.9958
33,0.9386,0.937,0.9409,0.9965
34,0.9383,0.9372,0.9394,0.9966
35,0.9376,0.9365,0.9411,0.9966
36,0.9383,0.937,0.9397,0.9967
37,0.9381,0.9367,0.9419,0.9971
38,0.9378,0.9366,0.938,0.9973
39,0.9372,0.9359,0.9379,0.9973
40,0.9369,0.9365,0.9417,0.9973
41,0.9371,0.9357,0.9421,0.9973
42,0.9375,0.936,0.939,0.9973
43,0.9379,0.9363,0.9411,0.9973
44,0.938,0.9363,0.9382,0.9973
45,0.938,0.9365,0.9413,0.9974
46,0.9383,0.9372,0.941,0.9975
47,0.9374,0.9363,0.9425,0.9975
48,0.9377,0.9365,0.9406,0.9976
49,0.9374,0.9357,0.942,0.9976
50,0.9374,0.9358,0.9369,0.9976
51,0.9372,0.9361,0.9411,0.9977
52,0.9377,0.9364,0.9411,0.9979
53,0.9373,0.9362,0.9415,0.9982
54,0.9369,0.9357,0.9381,0.9982
55,0.9365,0.9362,0.9414,0.9982
56,0.9372,0.9366,0.9418,0.9982
57,0.9374,0.9361,0.9393,0.9982
58,0.9376,0.9368,0.9433,0.9982
59,0.9388,0.9372,0.9393,0.9982
60,0.9377,0.9367,0.9376,0.9982
61,0.9381,0.937,0.9402,0.9983
62,0.9378,0.9376,0.943,0.9983
63,0.938,0.938,0.943,0.9983
64,0.9387,0.9376,0.942,0.9983
65,0.9393,0.9382,0.9424,0.9983
66,0.9393,0.939,0.9393,0.9983
67,0.9395,0.9389,0.9423,0.9983
68,0.9396,0.9395,0.9421,0.9983
69,0.94,0.939,0.9419,0.9983
70,0.9402,0.9397,0.9435,0.9984
71,0.9397,0.9395,0.9427,0.9984
72,0.9399,0.9391,0.9433,0.9984
73,0.94,0.9397,0.9427,0.9984
74,0.9396,0.9402,0.9415,0.9984
75,0.94,0.9405,0.9398,0.9984
76,0.94,0.9402,0.9412,0.9984
77,0.9407,0.9403,0.9435,0.9984
78,0.9409,0.9404,0.9427,0.9984
79,0.9412,0.9406,0.9425,0.9984
80,0.9411,0.9405,0.9427,0.9984
81,0.9411,0.941,0.9443,0.9985
82,0.9419,0.9417,0.9435,0.9985
83,0.9414,0.9412,0.9423,0.9985
84,0.9416,0.9416,0.9448,0.9985
85,0.942,0.9421,0.944,0.9985
86,0.9425,0.9421,0.9447,0.9985
87,0.9422,0.9421,0.9453,0.9985
88,0.9424,0.9422,0.9434,0.9985
89,0.9428,0.9425,0.9458,0.9985
90,0.9427,0.9426,0.9432,0.9985
91,0.9429,0.9426,0.9455,0.9985
92,0.9434,0.9435,0.9454,0.9985
93,0.9435,0.9434,0.9435,0.9985
94,0.9436,0.9435,0.9434,0.9985
95,0.9434,0.9432,0.9442,0.9985
96,0.9433,0.9436,0.9436,0.9985
97,0.9432,0.9435,0.9439,0.9985
98,0.943,0.9436,0.9444,0.9985
99,0.9433,0.9436,0.9453,0.9985

==> images/experiments/V_large_CIFAR_10/V_large_100_training_time.csv <==
,MotherNets,full-data,bagging,,,,
1,34,34,27,0.566666667,0.45,0.566666667,
2,39,65,64,1.083333333,1.066666667,0.65,5
3,48,103,89,1.716666667,1.483333333,0.8,9
4,53,138,125,2.3,2.083333333,0.883333333,5
5,62,177,140,2.95,2.333333333,1.033333333,9
6,69,216,155,3.6,2.583333333,1.15,7
7,77,247,182,4.116666667,3.033333333,1.283333333,8
8,84,285,197,4.75,3.283333333,1.4,7
9,91,314,222,5.233333333,3.7,1.516666667,7
10,96,355,249,5.916666667,4.15,1.6,5
11,105,394,283,6.566666667,4.716666667,1.75,9
12,112,421,319,7.016666667,5.316666667,1.866666667,7
13,117,451,347,7.516666667,5.783333333,1.95,5
14,124,496,373,8.266666667,6.216666667,2.066666667,7
15,132,526,408,8.766666667,6.8,2.2,8
16,138,562,438,9.366666667,7.3,2.3,6
17,146,601,456,10.01666667,7.6,2.433333333,8
18,152,642,482,10.7,8.033333333,2.533333333,6
19,161,671,500,11.18333333,8.333333333,2.683333333,9
20,170,712,526,11.86666667,8.766666667,2.833333333,9
21,176,738,555,12.3,9.25,2.933333333,6
22,181,765,582,12.75,9.7,3.016666667,5
23,190,795,610,13.25,10.16666667,3.166666667,9
24,198,827,625,13.78333333,10.41666667,3.3,8
25,203,861,661,14.35,11.01666667,3.383333333,5
26,211,901,680,15.01666667,11.33333333,3.516666667,8
27,219,934,717,15.56666667,11.95,3.65,8
28,228,964,752,16.06666667,12.53333333,3.8,9
29,234,1006,769,16.76666667,12.81666667,3.9,6
30,244,1038,806,17.3,13.43333333,4.066666667,10
31,254,1078,838,17.96666667,13.96666667,4.233333333,10
32,262,1105,869,18.41666667,14.48333333,4.366666667,8
33,271,1141,890,19.01666667,14.83333333,4.516666667,9
34,276,1170,925,19.5,15.41666667,4.6,5
35,286,1201,943,20.01666667,15.71666667,4.766666667,10
36,295,1228,968,20.46666667,16.13333333,4.916666667,9
37,304,1270,989,21.16666667,16.48333333,5.066666667,9
38,309,1309,1016,21.81666667,16.93333333,5.15,5
39,317,1351,1043,22.51666667,17.38333333,5.283333333,8
40,325,1394,1063,23.23333333,17.71666667,5.416666667,8
41,335,1425,1094,23.75,18.23333333,5.583333333,10
42,345,1463,1111,24.38333333,18.51666667,5.75,10
43,354,1499,1141,24.98333333,19.01666667,5.9,9
44,360,1533,1173,25.55,19.55,6,6
45,369,1561,1195,26.01666667,19.91666667,6.15,9
46,374,1597,1212,26.61666667,20.2,6.233333333,5
47,381,1634,1228,27.23333333,20.46666667,6.35,7
48,391,1678,1265,27.96666667,21.08333333,6.516666667,10
49,401,1713,1296,28.55,21.6,6.683333333,10
50,406,1754,1326,29.23333333,22.1,6.766666667,5
51,413,1794,1343,29.9,22.38333333,6.883333333,7
52,418,1838,1377,30.63333333,22.95,6.966666667,5
53,427,1874,1405,31.23333333,23.41666667,7.116666667,9
54,432,1905,1440,31.75,24,7.2,5
55,438,1945,1455,32.41666667,24.25,7.3,6
56,443,1985,1473,33.08333333,24.55,7.383333333,5
57,451,2019,1493,33.65,24.88333333,7.516666667,8
58,457,2047,1510,34.11666667,25.16666667,7.616666667,6
59,467,2073,1538,34.55,25.63333333,7.783333333,10
60,476,2111,1561,35.18333333,26.01666667,7.933333333,9
61,483,2149,1597,35.81666667,26.61666667,8.05,7
62,492,2194,1626,36.56666667,27.1,8.2,9
63,498,2234,1658,37.23333333,27.63333333,8.3,6
64,503,2267,1682,37.78333333,28.03333333,8.383333333,5
65,508,2301,1718,38.35,28.63333333,8.466666667,5
66,516,2329,1752,38.81666667,29.2,8.6,8
67,521,2361,1767,39.35,29.45,8.683333333,5
68,530,2390,1782,39.83333333,29.7,8.833333333,9
69,537,2421,1804,40.35,30.06666667,8.95,7
70,543,2459,1833,40.98333333,30.55,9.05,6
71,552,2502,1868,41.7,31.13333333,9.2,9
72,558,2529,1891,42.15,31.51666667,9.3,6
73,566,2556,1907,42.6,31.78333333,9.433333333,8
74,573,2590,1939,43.16666667,32.31666667,9.55,7
75,581,2629,1966,43.81666667,32.76666667,9.683333333,8
76,587,2667,1990,44.45,33.16666667,9.783333333,6
77,595,2709,2010,45.15,33.5,9.916666667,8
78,602,2738,2031,45.63333333,33.85,10.03333333,7
79,608,2768,2054,46.13333333,34.23333333,10.13333333,6
80,613,2797,2080,46.61666667,34.66666667,10.21666667,5
81,622,2834,2116,47.23333333,35.26666667,10.36666667,9
82,630,2868,2136,47.8,35.6,10.5,8
83,635,2911,2152,48.51666667,35.86666667,10.58333333,5
84,642,2940,2170,49,36.16666667,10.7,7
85,649,2969,2186,49.48333333,36.43333333,10.81666667,7
86,655,3003,2204,50.05,36.73333333,10.91666667,6
87,664,3035,2223,50.58333333,37.05,11.06666667,9
88,674,3071,2255,51.18333333,37.58333333,11.23333333,10
89,682,3108,2272,51.8,37.86666667,11.36666667,8
90,690,3144,2305,52.4,38.41666667,11.5,8
91,698,3177,2335,52.95,38.91666667,11.63333333,8
92,703,3219,2351,53.65,39.18333333,11.71666667,5
93,710,3253,2375,54.21666667,39.58333333,11.83333333,7
94,716,3297,2405,54.95,40.08333333,11.93333333,6
95,721,3341,2425,55.68333333,40.41666667,12.01666667,5
96,727,3368,2448,56.13333333,40.8,12.11666667,6
97,737,3402,2477,56.7,41.28333333,12.28333333,10
98,743,3429,2503,57.15,41.71666667,12.38333333,6
99,748,3455,2528,57.58333333,42.13333333,12.46666667,5
100,757,3491,2551,58.18333333,42.51666667,12.61666667,9
,,,,,,,7.303030303

==> images/experiments/V_large_CIFAR_10/V_large_60.csv <==
,Unfixed Averaging,Unfixed Voting,Unfixed Oracle,Fixed Averaging,Fixed Voting,Fixed Oracle
0,0.9188,0.9152,0.9376,0.9203,0.9198,0.9238
1,0.9197,0.9191,0.9476,0.9206,0.9204,0.9267
2,0.9194,0.9183,0.954,0.9209,0.9206,0.9288
3,0.9212,0.9207,0.9597,0.9214,0.921,0.9298
4,0.9221,0.9209,0.9639,0.9213,0.9212,0.9322
5,0.9217,0.9218,0.9675,0.9214,0.9212,0.933
6,0.921,0.9209,0.971,0.9213,0.9212,0.9334
7,0.9215,0.9212,0.9728,0.9214,0.9211,0.9335
8,0.922,0.9212,0.9744,0.9216,0.9211,0.9337
9,0.922,0.9212,0.9761,0.9216,0.9212,0.934
10,0.9218,0.9219,0.9768,0.9213,0.9219,0.937
11,0.922,0.9219,0.9781,0.9215,0.9216,0.9371
12,0.9214,0.922,0.979,0.9211,0.9215,0.9374
13,0.9219,0.9222,0.9796,0.9213,0.9211,0.9376
14,0.9213,0.9217,0.98,0.9211,0.9212,0.9384
15,0.9214,0.922,0.9806,0.9213,0.9212,0.9388
16,0.9221,0.9223,0.9808,0.9213,0.9211,0.9395
17,0.9227,0.9227,0.9811,0.921,0.9213,0.94
18,0.9224,0.9226,0.9819,0.9211,0.9211,0.9407
19,0.9233,0.9229,0.982,0.921,0.9213,0.941
20,0.9227,0.9229,0.9823,0.9209,0.9212,0.941
21,0.9223,0.9227,0.9827,0.921,0.9211,0.9411
22,0.9225,0.9221,0.9827,0.9211,0.9212,0.9411
23,0.923,0.923,0.9831,0.9208,0.9213,0.9413
24,0.9224,0.9221,0.9835,0.9211,0.9212,0.9414
25,0.9228,0.9228,0.9837,0.9215,0.9214,0.9415
26,0.9232,0.9226,0.9837,0.9213,0.9211,0.9417
27,0.9224,0.922,0.9839,0.921,0.9212,0.9427
28,0.9228,0.922,0.9841,0.9212,0.9212,0.9431
29,0.9227,0.9225,0.9845,0.9211,0.9212,0.9432
30,0.9224,0.9228,0.9847,0.9211,0.9213,0.9432
31,0.9225,0.9226,0.9849,0.9211,0.9213,0.9432
32,0.9234,0.9227,0.985,0.9211,0.9212,0.9434
33,0.923,0.9223,0.9851,0.9211,0.9211,0.9434
34,0.9229,0.9227,0.9851,0.9211,0.9214,0.9434
35,0.9235,0.9226,0.9855,0.921,0.9213,0.944
36,0.9238,0.9227,0.9857,0.9212,0.9211,0.944
37,0.9233,0.9233,0.9859,0.921,0.9212,0.944
38,0.9232,0.9231,0.986,0.921,0.921,0.944
39,0.9237,0.9239,0.986,0.921,0.9212,0.944
40,0.9235,0.9234,0.986,0.9211,0.9209,0.9443
41,0.9241,0.9241,0.9863,0.9208,0.9211,0.9444
42,0.9238,0.923,0.9863,0.9208,0.9209,0.9444
43,0.924,0.9238,0.9864,0.9209,0.9207,0.9446
44,0.9239,0.9235,0.9865,0.9207,0.9207,0.9446
45,0.9238,0.9239,0.9865,0.9207,0.9207,0.9446
46,0.9236,0.9237,0.9866,0.9208,0.9206,0.9447
47,0.9237,0.9242,0.9867,0.921,0.9209,0.9448
48,0.9235,0.9237,0.9868,0.921,0.9209,0.9448
49,0.9235,0.9236,0.9868,0.921,0.9212,0.9448
50,0.9233,0.924,0.9868,0.9209,0.921,0.9451
51,0.9236,0.9238,0.9868,0.921,0.9212,0.9451
52,0.9238,0.9236,0.9871,0.9212,0.9212,0.9451
53,0.9238,0.9237,0.9872,0.921,0.9214,0.9451
54,0.9237,0.9235,0.9873,0.9211,0.9214,0.9451
55,0.9232,0.9233,0.9875,0.9211,0.9214,0.9454
56,0.9238,0.9233,0.9875,0.9212,0.9215,0.9454
57,0.9235,0.9235,0.9875,0.9211,0.9215,0.9454
58,0.9237,0.9241,0.9876,0.921,0.9216,0.9454
59,0.9235,0.9241,0.9876,0.9212,0.9216,0.9454

==> images/experiments/V_large_CIFAR_100/V_large_100.csv <==
,EA,Voting Accuracy,SL,O
0,0.6735,0.6655,0.6714,0.7063
1,0.677,0.6723,0.6745,0.7321
2,0.6792,0.6735,0.6776,0.7522
3,0.6778,0.6768,0.6772,0.7625
4,0.679,0.6786,0.6782,0.7723
5,0.6815,0.6811,0.6811,0.78
6,0.683,0.6822,0.681,0.7861
7,0.6844,0.6825,0.6823,0.7899
8,0.6839,0.6832,0.6827,0.7956
9,0.6846,0.6827,0.6817,0.8
10,0.6846,0.6839,0.6811,0.8039
11,0.6846,0.6845,0.6829,0.808
12,0.6845,0.6841,0.6811,0.8104
13,0.6845,0.6854,0.6828,0.8133
14,0.6856,0.6864,0.6843,0.8165
15,0.6849,0.6862,0.6845,0.8194
16,0.6861,0.6869,0.6838,0.8226
17,0.6869,0.6865,0.6768,0.8252
18,0.6867,0.6863,0.6845,0.8269
19,0.6871,0.6865,0.6852,0.829
20,0.6869,0.6865,0.6857,0.8314
21,0.6865,0.6864,0.6858,0.8323
22,0.6864,0.6861,0.6858,0.8338
23,0.6874,0.6869,0.685,0.8355
24,0.6875,0.6871,0.6859,0.8373
25,0.6866,0.6866,0.6853,0.8388
26,0.6871,0.6865,0.685,0.8398
27,0.688,0.6861,0.6859,0.8412
28,0.688,0.6873,0.6854,0.8426
29,0.6885,0.6869,0.6862,0.8434
30,0.6891,0.6869,0.6857,0.8443
31,0.6892,0.6877,0.6858,0.8457
32,0.6892,0.6875,0.6852,0.8465
33,0.6889,0.6879,0.6865,0.8475
34,0.6886,0.6876,0.6861,0.8483
35,0.6888,0.6877,0.6861,0.8488
36,0.6887,0.6876,0.686,0.8492
37,0.6885,0.688,0.6856,0.8501
38,0.6884,0.6877,0.6852,0.8504
39,0.688,0.6874,0.6851,0.8509
40,0.6882,0.6879,0.6854,0.8516
41,0.6879,0.6886,0.6851,0.8523
42,0.6882,0.6882,0.6849,0.8533
43,0.6883,0.6878,0.6854,0.8538
44,0.6887,0.6881,0.6848,0.8541
45,0.6893,0.6882,0.6778,0.8552
46,0.6895,0.6887,0.6859,0.8568
47,0.6893,0.6888,0.6857,0.8575
48,0.6893,0.6886,0.6858,0.8576
49,0.6891,0.6887,0.6865,0.8581
50,0.6889,0.6888,0.6864,0.8585
51,0.6887,0.6875,0.6869,0.8596
52,0.6885,0.6883,0.6869,0.8601
53,0.6883,0.688,0.6866,0.8604
54,0.6884,0.6889,0.678,0.8607
55,0.6889,0.6877,0.6868,0.8611
56,0.689,0.6886,0.6869,0.8622
57,0.6886,0.6881,0.6879,0.8624
58,0.6891,0.6885,0.6878,0.863
59,0.6891,0.6887,0.6873,0.8638
60,0.6888,0.6894,0.6873,0.8643
61,0.6888,0.689,0.6873,0.8646
62,0.6886,0.6894,0.687,0.8653
63,0.6884,0.6894,0.6864,0.8657
64,0.6889,0.69,0.6871,0.8662
65,0.6889,0.6891,0.6869,0.8668
66,0.6887,0.6888,0.6867,0.8672
67,0.6889,0.6886,0.6866,0.8674
68,0.6889,0.689,0.6863,0.8677
69,0.6883,0.6889,0.6866,0.8677
70,0.6886,0.6889,0.6863,0.8685
71,0.6886,0.6889,0.6865,0.8688
72,0.6883,0.6881,0.6864,0.8692
73,0.6887,0.6881,0.6867,0.8693
74,0.689,0.6883,0.6857,0.8695
75,0.6889,0.6879,0.6858,0.8697
76,0.6888,0.6886,0.6861,0.8698
77,0.6885,0.6885,0.6864,0.8701
78,0.6883,0.6886,0.6863,0.8702
79,0.6889,0.6883,0.6863,0.8704
80,0.6886,0.6881,0.6862,0.8709
81,0.6886,0.6885,0.686,0.8714
82,0.6884,0.6887,0.6861,0.8718
83,0.6889,0.6886,0.6859,0.872
84,0.6891,0.6888,0.6859,0.8724
85,0.6889,0.6881,0.6862,0.873
86,0.6889,0.6879,0.6863,0.8733
87,0.6886,0.6883,0.6857,0.8737
88,0.6886,0.6883,0.6852,0.874
89,0.6883,0.688,0.6855,0.8743
90,0.6885,0.6879,0.6862,0.8745
91,0.6885,0.6875,0.6862,0.8745
92,0.6883,0.6878,0.6865,0.8749
93,0.6883,0.6877,0.6865,0.875
94,0.6879,0.6875,0.6863,0.8752
95,0.6878,0.6875,0.6864,0.8752
96,0.6881,0.6873,0.6862,0.8757
97,0.6882,0.6872,0.6861,0.8759
98,0.6885,0.6871,0.6862,0.8762
99,0.688,0.687,0.6864,0.8766

==> images/experiments/V_large_CIFAR_100/V_large_100_full.csv <==
,EA,Vote,SL,Oracle Accuracy
0,0.6765,0.6526,0.6741,0.7192
1,0.6796,0.6699,0.6784,0.7554
2,0.6857,0.6745,0.6843,0.7788
3,0.6902,0.6827,0.6854,0.7936
4,0.6924,0.6864,0.6893,0.8059
5,0.6919,0.6873,0.6877,0.8153
6,0.6941,0.6874,0.6889,0.824
7,0.6959,0.6905,0.6918,0.8311
8,0.6966,0.6919,0.691,0.8401
9,0.6972,0.6939,0.6914,0.845
10,0.6956,0.6934,0.6921,0.8503
11,0.6971,0.6938,0.6939,0.8554
12,0.6974,0.6936,0.6908,0.8593
13,0.6979,0.696,0.6912,0.8614
14,0.6988,0.6956,0.6942,0.8649
15,0.6992,0.697,0.6934,0.8676
16,0.7001,0.6965,0.6948,0.8703
17,0.7009,0.6973,0.6948,0.873
18,0.702,0.6978,0.6948,0.8749
19,0.6999,0.6977,0.6941,0.8775
20,0.7005,0.6965,0.6954,0.8796
21,0.7001,0.6982,0.695,0.8815
22,0.6999,0.6977,0.6942,0.8839
23,0.7,0.7,0.6971,0.8855
24,0.7017,0.7005,0.6972,0.8868
25,0.7019,0.7005,0.6964,0.8884
26,0.7033,0.7009,0.6967,0.8898
27,0.7026,0.7024,0.6959,0.8905
28,0.7033,0.7015,0.6952,0.8919
29,0.7024,0.7009,0.6951,0.893
30,0.7022,0.6999,0.696,0.8941
31,0.7019,0.7003,0.696,0.8946
32,0.7026,0.7004,0.6976,0.8959
33,0.7027,0.7008,0.6977,0.8971
34,0.7025,0.7,0.697,0.898
35,0.7022,0.7006,0.6971,0.8988
36,0.7015,0.701,0.6964,0.8999
37,0.7024,0.7006,0.6967,0.9008
38,0.702,0.7009,0.6977,0.9015
39,0.7013,0.7004,0.6968,0.9021
40,0.7022,0.6998,0.6964,0.9031
41,0.702,0.6995,0.6965,0.9035
42,0.7018,0.6992,0.6961,0.904
43,0.7008,0.6989,0.6953,0.9045
44,0.7013,0.699,0.694,0.9059
45,0.7017,0.6996,0.6959,0.906
46,0.7021,0.7,0.696,0.9066
47,0.7022,0.7005,0.6956,0.9072
48,0.7016,0.701,0.6956,0.9075
49,0.7019,0.7004,0.6962,0.9078
50,0.7019,0.7,0.6978,0.9086
51,0.7019,0.7011,0.6968,0.9089
52,0.7024,0.7006,0.6961,0.9097
53,0.7022,0.7006,0.697,0.9102
54,0.7024,0.7006,0.6963,0.9106
55,0.7026,0.7008,0.6958,0.9111
56,0.7021,0.7015,0.6973,0.9115
57,0.7031,0.7006,0.6955,0.9118
58,0.7028,0.7008,0.6968,0.9122
59,0.7028,0.7008,0.6974,0.9128
60,0.7026,0.7005,0.6966,0.9131
61,0.7028,0.7012,0.6961,0.9134
62,0.7035,0.7008,0.6971,0.9138
63,0.7029,0.701,0.6976,0.9144
64,0.7031,0.7003,0.6969,0.915
65,0.7031,0.7007,0.6981,0.9159
66,0.702,0.7014,0.6973,0.9163
67,0.7022,0.7014,0.6973,0.9165
68,0.7029,0.7011,0.6964,0.9171
69,0.7026,0.7006,0.697,0.9171
70,0.7024,0.7013,0.6972,0.9175
71,0.7031,0.701,0.6962,0.9182
72,0.703,0.7006,0.6967,0.9189
73,0.7024,0.7008,0.6979,0.9193
74,0.7027,0.7012,0.6982,0.9197
75,0.7025,0.7012,0.6971,0.92
76,0.7029,0.7015,0.6981,0.9202
77,0.703,0.7015,0.6979,0.9205
78,0.703,0.7014,0.6975,0.9208
79,0.703,0.7014,0.6969,0.9211
80,0.7031,0.7012,0.6979,0.9214
81,0.7024,0.7015,0.6971,0.9218
82,0.7029,0.7018,0.6978,0.9218
83,0.7024,0.7014,0.6972,0.9219
84,0.7032,0.7013,0.698,0.9219
85,0.7034,0.7013,0.6976,0.9224
86,0.7034,0.7013,0.6977,0.9227
87,0.7045,0.701,0.6988,0.9227
88,0.7036,0.7017,0.6983,0.9228
89,0.7042,0.7014,0.6979,0.9229
90,0.704,0.7008,0.6976,0.9232
91,0.7036,0.7012,0.6983,0.9234
92,0.7042,0.7016,0.6978,0.9238
93,0.7042,0.7011,0.6975,0.9239
94,0.7042,0.7011,0.698,0.924
95,0.7039,0.7018,0.6975,0.9241
96,0.7038,0.7019,0.6978,0.9244
97,0.704,0.7015,0.6972,0.9247
98,0.7039,0.7013,0.6982,0.9249
99,0.7041,0.7018,0.6989,0.9254

==> images/experiments/V_large_CIFAR_100/V_large_100_training_time.csv <==
,MotherNets,full-data,bagging
1,67,67,35
2,75.66439634568164,144.21265638145212,72.2451145800502
3,92.1308673169087,214.1034131522626,108.43251955521154
4,104.17938878797523,297.7270458401375,143.46703681466857
5,117.63953509618794,379.9016973494747,179.77957955962276
6,134.15966409874582,456.6010534108202,217.7978897052271
7,146.3071932942701,540.583653336001,248.92254157449622
8,159.7306086481109,630.0298274675743,280.7092747455142
9,176.84791604332685,700.6884625826208,319.0443092368842
10,188.7328024724085,779.3746426180437,354.2160676926369
11,206.56394165214147,858.0267853323588,381.34434978489656
12,222.8574625519242,937.983008014354,413.2159330054431
13,231.85255672018417,1019.2565713120921,449.5291300281738
14,248.7004888917327,1079.4514385991788,484.3841142220366
15,264.2050849865039,1153.892893992463,513.8040683588132
16,278.713733244907,1224.7065662600821,554.7755057049951
17,290.8808712540495,1297.0972352415506,588.7838779216088
18,300.6493572612055,1369.0201249167396,623.2922100555129
19,313.1879628557352,1447.362062049623,652.0083514307571
20,324.87141102859886,1537.2807599722626,683.9816116602922
21,340.25553509106015,1611.2642827285988,720.175701396337
22,345.1059440822356,1687.1324805115669,761.8733254156168
23,357.61452400357496,1754.9286120712081,797.1762850580326
24,369.8627333067759,1818.9106304636591,834.6193408707561
25,381.5148812235154,1899.5067622311512,863.8675714376928
26,397.0501185882502,1983.5540170120457,906.0750703188662
27,409.91114827389487,2061.758998751852,938.9690500333793
28,422.4374765395925,2135.0916506931644,974.2170303352971
29,436.41614399081595,2196.372715650442,1004.5636587271457
30,455.9402015231922,2284.4132670074596,1040.935070972161
31,466.522375381862,2363.0567839657965,1079.5519689174926
32,476.4491882023795,2447.25647962224,1111.406216986062
33,493.3114865739819,2514.804770332657,1151.5678856011461
34,503.5447994417045,2607.5419135662846,1186.8054678075384
35,519.507924041281,2702.0320258077695,1224.2512306542126
36,534.076070626355,2782.172529310161,1260.3488276764347
37,542.5466600335881,2873.447312141926,1294.615639989169
38,557.2927475511204,2952.8408244308885,1331.9399440097689
39,568.4970067113975,3021.2643504502466,1366.1166340948462
40,581.1828607669395,3094.5276768864956,1398.4345119994375
41,588.1392271395288,3167.550346597141,1437.0441430249869
42,598.2667400155678,3239.8610566067123,1469.9084292103905
43,614.3848694299376,3302.0594593054852,1506.436191766045
44,627.3411215654054,3376.547829911816,1535.706955441866
45,639.2624848837374,3459.4564881343426,1562.8234939268102
46,644.8641611219975,3545.348883547402,1600.8542759611285
47,660.1924681654027,3636.064696369536,1634.0753296384594
48,676.2484372085244,3701.4559188066874,1669.1272095303095
49,690.2253085513139,3777.261902932614,1707.6149252900955
50,702.9959378835512,3871.083479553959,1738.5212957138262
51,710.5893524424604,3940.9758569883406,1774.3211481351486
52,715.4097623795512,4021.4403340091853,1816.2418869114506
53,731.5814782241539,4091.347589246746,1847.735107289356
54,742.4823181776551,4161.614000693209,1885.7451487623182
55,755.1996761271475,4246.500057525507,1921.4471045340763
56,766.7940242309061,4323.079681448424,1952.3924943268453
57,777.6496302639657,4403.2546101138005,1982.8356370834417
58,797.6724795498143,4478.240418360772,2023.504930606335
59,808.5928692489746,4542.683119015601,2060.6581819669277
60,824.8074698310706,4622.759369938707,2089.146064574241
61,833.8307932504263,4699.422859166715,2128.988045166063
62,837.9255741573094,4759.295842712185,2167.094859459712
63,853.6583747801656,4840.073512325311,2203.510623713624
64,866.3677808330805,4911.900983115384,2240.5175015172413
65,881.4759917656843,4983.5896305781,2268.5294879966855
66,892.5849008088795,5054.944910706367,2299.523216878748
67,911.0485435446953,5126.935572671625,2339.4257927386207
68,928.0200065229949,5200.20626113486,2373.9101264035085
69,948.4054916938467,5275.129097830764,2407.743338915277
70,959.7101425667348,5356.75724149482,2442.895353728901
71,975.0254213538577,5435.14015107379,2477.99444957498
72,985.7387218994301,5519.316858008987,2504.3084949554363
73,1000.0056552583202,5590.556996040719,2539.6807823004515
74,1015.2816288257558,5667.317004839623,2574.9968124365982
75,1030.259829511167,5732.276957264897,2608.003406135367
76,1047.552467372118,5812.28419015633,2644.4542028925375
77,1057.7262500115878,5890.919174576304,2680.147630834365
78,1065.9301346545658,5972.735617181739,2712.6655151263944
79,1079.4391978165113,6038.522848289652,2745.9903767532483
80,1091.3250356043486,6115.433430288726,2783.1139713263915
81,1101.1508236702134,6183.212477369251,2819.307247424923
82,1114.5189496016762,6267.345669667444,2857.1173970516534
83,1132.0214479652668,6336.743087556569,2889.4659513607753
84,1142.4678935689594,6412.125629472566,2924.0335053629938
85,1152.5815707322706,6488.060451041235,2958.070221298903
86,1162.2283306826398,6574.232875790032,2994.400001584005
87,1173.6551357348574,6644.501031840639,3038.386971371645
88,1184.2560064713416,6704.467735336105,3076.1563893521793
89,1201.7720627575764,6775.698478496908,3112.0484590071806
90,1217.3258587858058,6869.265741489803,3142.5285176524276
91,1227.8688919033596,6945.738775498588,3175.442649339922
92,1235.847637046342,7017.081551081276,3209.1637642928767
93,1253.8336616109375,7091.663646550003,3237.3282580232503
94,1268.8092196422767,7176.572093424116,3270.080677361174
95,1278.041149895313,7255.0666513331125,3305.622007772223
96,1285.2008537209056,7329.159016899207,3341.123143821614
97,1293.3572847550781,7411.844471392329,3375.610165908949
98,1310.994186143533,7484.123526371084,3413.538594769973
99,1328.0510047385346,7563.799471400076,3442.976588757339
100,1340.7358829509203,7641.289941041554,3469.520778444143


==> images/experiments/VaryK_V5_SVHN/KD.csv <==
time/s,test acc,training acc
33179.3,0.95

==> images/experiments/VaryK_V5_SVHN/SE.csv <==
time/s,test acc,training acc
19858.75,0.957

==> images/experiments/VaryK_V5_SVHN/ensembling_FD.csv <==
ensemble_size,EA,Vote,Oracle
CN_1,0.951175476337,0.951175476337,0.951175476337
CN_2,0.95647664413,0.951751690227,0.968577135833
CN_3,0.958589428396,0.95774431469,0.974454517517
CN_4,0.958589428396,0.95832052858,0.978065457898
CN_5,0.961278426552,0.961278426552,0.981484326982


==> images/experiments/VaryK_V5_SVHN/ensembling_k_1.csv <==
ensemble_size,EA,Vote,Oracle
MN_1,0.949446834665,0.949446834665,0.949446834665
MN_1 + CN_1,0.94975414874,0.949600491703,0.951060233559
MN_1 + CN_2,0.949562077443,0.949408420406,0.954709588199
MN_1 + CN_3,0.949638905962,0.949984634296,0.955554701905
MN_1 + CN_4,0.950791333743,0.950752919484,0.965542409342
MN_1 + CN_5,0.951559618931,0.951290719115,0.971727105101


==> images/experiments/VaryK_V5_SVHN/ensembling_k_2.csv <==
ensemble_size,EA,Vote,Oracle
MN_1,0.950637676706,0.950637676706,0.950637676706
MN_2,0.956438229871,0.950484019668,0.967962507683
MN_2 + CN_1,0.95278887523,0.951943761524,0.96876920713
MN_2 + CN_2,0.952558389674,0.951866933006,0.969921634911
MN_2 + CN_3,0.954133374309,0.953211432084,0.970344191764
MN_2 + CN_4,0.956783958205,0.953173017824,0.97061309158
MN_2 + CN_5,0.957513829133,0.957360172096,0.974454517517


==> images/experiments/VaryK_V5_SVHN/ensembling_k_3.csv <==
ensemble_size,EA,Vote,Oracle
MN_1,0.951137062077,0.951137062077,0.951137062077
MN_2,0.957552243393,0.951213890596,0.968846035648
MN_3,0.95958819914,0.958512599877,0.976682544561
MN_3 + CN_1,0.957936385986,0.956322987093,0.977105101414
MN_3 + CN_2,0.954479102643,0.95340350338,0.977566072526
MN_3 + CN_3,0.95832052858,0.956591886908,0.977796558082
MN_3 + CN_4,0.959857098955,0.959050399508,0.979409956976
MN_3 + CN_5,0.959818684696,0.95954978488,0.979602028273


==> images/experiments/VaryK_V5_SVHN/ensembling_k_4.csv <==
ensemble_size,EA,Vote,Oracle
MN_1,0.951367547634,0.951367547634,0.951367547634
MN_2,0.957513829133,0.952020590043,0.969499078058
MN_3,0.95958819914,0.95893515673,0.974992317148
MN_4,0.961316840811,0.961086355255,0.979602028273
MN_4 + CN_1,0.960394898586,0.960010755993,0.97979409957
MN_4 + CN_2,0.961009526736,0.959933927474,0.980062999385
MN_4 + CN_3,0.959665027658,0.959472956361,0.980139827904
MN_4 + CN_4,0.960279655808,0.959933927474,0.98037031346
MN_4 + CN_5,0.960932698218,0.961009526736,0.980562384757


==> images/experiments/VaryK_V5_SVHN/ensembling_k_5.csv <==
ensemble_size,EA,Vote,Oracle
MN_1,0.950599262446,0.950599262446,0.950599262446
MN_2,0.956092501537,0.949946220037,0.967962507683
MN_3,0.957974800246,0.957437000615,0.973763060848
MN_4,0.959050399508,0.957821143208,0.97791180086
MN_5,0.960971112477,0.960663798402,0.980677627535
MN_5 + CN_1,0.960548555624,0.959511370621,0.981061770129
MN_5 + CN_2,0.959665027658,0.959818684696,0.981215427167
MN_5 + CN_3,0.959933927474,0.959780270436,0.981369084204
MN_5 + CN_4,0.960394898586,0.960548555624,0.981676398279
MN_5 + CN_5,0.961240012293,0.960894283958,0.981830055317


==> images/experiments/VaryK_V5_SVHN/pareto.csv <==
,time/s,test acc,training acc
1,17705,0.9515596189,0.9999863494
2,18391.95,0.957513829133,0.999972698855
5,26340.79,0.959818684696,0.999986349427
10,40780.04,0.960932698218,0.999972698855
25,80289.44,0.961240012293,0.999972698855

==> images/experiments/VaryK_V5_SVHN/training_FD.csv <==
time/s,test acc,training acc
1009.532,0.951175476337,0.999972698855
2720.355,0.95647664413,0.999972698855
4584.622,0.958589428396,0.999972698855
7509.238,0.958589428396,0.999972698855
10755.084,0.961278426552,0.999972698855


==> images/experiments/VaryK_V5_SVHN/training_k_1.csv <==
time/s,test acc,training acc
17705,0.9515596189,0.9999863494


==> images/experiments/VaryK_V5_SVHN/training_k_2.csv <==
time/s,test acc,training acc
18391.95,0.957513829133,0.999972698855


==> images/experiments/VaryK_V5_SVHN/training_k_3.csv <==
time/s,test acc,training acc
26340.79,0.959818684696,0.999986349427


==> images/experiments/VaryK_V5_SVHN/training_k_4.csv <==
time/s,test acc,training acc
40780.04,0.960932698218,0.999972698855


==> images/experiments/VaryK_V5_SVHN/training_k_5.csv <==
time/s,test acc,training acc
80289.44,0.961240012293,0.999972698855

==> images/experiments/shared_MN/acc.csv <==
MN,0.9235
Fixed,0.9209
Dynamic,0.9188


MN,0.9235
Shared,0.9209


==> images/experiments/shared_MN/acc_.csv <==
1,0.9282,0.926
2,0.9326,0.930
3,0.937,0.935
4,0.9418,0.941
5,0.9424,0.9424

==> images/experiments/shared_MN/time.csv <==
MN,19
Fixed,10
Dynamic,10


==> images/experiments/shared_MN/time_.csv <==
1,19,10
2,19,13
3,19,15
4,19,18
5,19,19

==> images/experiments/training_cost/R10_C10.csv <==
,Training time (s),M1 per hour,M1 training time multiplier,M1 cost,M2 per hour,M2 cost,
MN_1,93856.68583,0.90,8.5,199.44545738875,3.06,79.7781829555,
SE,89376,0.90,8.5,189.924,3.06,75.9696,
KD,156200,0.90,8.5,331.925,3.06,132.77,
BA,156200.3955,0.90,8.5,331.9258404375,3.06,132.770336175,
FD,208267.194,0.90,8.5,442.56778725,3.06,177.0271149,


==> images/experiments/training_cost/V25_C100.csv <==
,Training time (s),M1 per hour,M1 training time multiplier,M1 cost,M2 per hour,M2 cost,
MN_1,63388.90299,0.90,8.5,134.70141885375,3.06,53.8805675415,
SE,55055.81536,0.90,8.5,116.99360764,3.06,46.797443056,
KD,288871,0.90,8.5,613.850875,3.06,245.54035,
BA,247770,0.90,8.5,526.51125,3.06,210.6045,
FD,330360,0.90,8.5,702.015,3.06,280.806,


==> images/experiments/training_cost/V25_SVHN.csv <==
,Training time (s),M1 per hour,M1 training time multiplier,M1 cost,M2 per hour,M2 cost,
MN_1,17705,0.90,8.5,37.623125,3.06,15.04925,
SE,19858,0.90,8.5,42.19825,3.06,16.8793,
KD,33179,0.90,8.5,70.505375,3.06,28.20215,
BA,60216.75,0.90,8.5,127.96059375,3.06,51.1842375,
FD,80289,0.90,8.5,170.614125,3.06,68.24565,

